Overthinking the Truth: Understanding how Language Models Process False Demonstrations

Modern language models can imitate complex patterns through few-shot learning, enabling them to complete challenging tasks without fine-tuning. However, imitation can also lead models to reproduce inaccuracies or harmful content if present in the context. We study harmful imitation through the lens of a model's internal representations, and identify two related phenomena: "overthinking" and "false induction heads". The first phenomenon, overthinking, appears when we decode predictions from intermediate layers, given correct vs. incorrect few-shot demonstrations. At early layers, both demonstrations induce similar model behavior, but the behavior diverges sharply at some "critical layer", after which the accuracy given incorrect demonstrations progressively decreases. The second phenomenon, false induction heads, are a possible mechanistic cause of overthinking: these are heads in late layers that attend to and copy false information from previous demonstrations, and whose ablation reduces overthinking. Beyond scientific understanding, our results suggest that studying intermediate model computations could be a promising avenue for understanding and guarding against harmful model behaviors.

==> figures/ablation/gpt_j/cal_correct_over_incorrect/10_shot_average_false_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.39235240540334154
2,0.3900381149990218
3,0.39950001559087206
4,0.4297666927178701
5,0.3899095429551034
6,0.3873523974702472
7,0.39081430172636394
8,0.39726668525309794
9,0.39660954901150297
10,0.44045716736997875
11,0.44008573960690267
12,0.46895240829104473
13,0.46699050437836426
14,0.48403811568305605
15,0.47353573782103403
16,0.514176217289198
17,0.4766690679958888
18,0.48118574527047936
19,0.4476285906065078
20,0.4672714437047641
21,0.4657976492529824
22,0.47738097565514703
23,0.46730955023141135
24,0.4585666897041457
25,0.45701906915221896
26,0.45930478061948504
27,0.4611809779490743
28,0.45608573520467394


==> figures/ablation/gpt_j/cal_correct_over_incorrect/10_shot_average_false_prefix_null_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.3873000271618366
2,0.387342871938433
3,0.39054764296327316
4,0.4189047879406384
5,0.38743811448415116
6,0.3852476407374654
7,0.3865904925124986
8,0.39362858668679285
9,0.39221430875006175
10,0.43462859321208225
11,0.4324000212408247
12,0.4568666881039029
13,0.4554619210106986
14,0.4752476418302173
15,0.46745954198496686
16,0.5024952616010393
17,0.47274287797155834
18,0.47355240867251436
19,0.44450240497078214
20,0.4626690767350651
21,0.4627714524666468
22,0.4712333547927084
23,0.46476193020741147
24,0.45803811720439364
25,0.45462859301340014
26,0.45458573890583853
27,0.4572476401215508
28,0.4544095438151133


==> figures/ablation/gpt_j/cal_correct_over_incorrect/10_shot_average_false_prefix_our_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.39235240540334154
2,0.3900381149990218
3,0.39950001559087206
4,0.4297666927178701
5,0.3899095429551034
6,0.3873523974702472
7,0.39081430172636394
8,0.39726668525309794
9,0.39660954901150297
10,0.44045716736997875
11,0.44008573960690267
12,0.4824333572671527
13,0.513061929174832
14,0.5296905080477396
15,0.5128666928126698
16,0.5373166915916261
17,0.5186238352741513
18,0.5191190652904056
19,0.49450002440384455
20,0.49859288157451725
21,0.5001833528989837
22,0.500197643609274
23,0.5039286051477705
24,0.4987666922665777
25,0.5003428879238311
26,0.4985047821487699
27,0.49696669174092156
28,0.4918285975853602


==> figures/ablation/gpt_j/cal_correct_over_incorrect/10_shot_average_true_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.3954381171436537
2,0.3892047757194156
3,0.40081905843246546
4,0.4276143074035645
5,0.40514763969750633
6,0.40123336024227596
7,0.40359048921437485
8,0.4193523964002019
9,0.42749525862080706
10,0.470730977115177
11,0.4784381151199341
12,0.5189476441769373
13,0.5574524029379799
14,0.5967476477225622
15,0.59405717253685
16,0.6124857456911178
17,0.613559552317574
18,0.6134786080746423
19,0.6008571763833365
20,0.6062143161183312
21,0.5991381293251401
22,0.6104119251171748
23,0.6026571774766559
24,0.6023762184949149
25,0.5965190685930706
26,0.5986857505071731
27,0.5975524070717039
28,0.5979524112883068


==> figures/ablation/gpt_j/cal_correct_over_incorrect/10_shot_average_true_prefix_null_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.3880762076094037
2,0.3866904984627451
3,0.39145240088303884
4,0.4151381208783104
5,0.4012762090279942
6,0.39970478450968155
7,0.39797620723644894
8,0.4144904966155688
9,0.41347621147121705
10,0.4565381183510735
11,0.46102859008879893
12,0.5048238383872168
13,0.5401309788227081
14,0.574176221944037
15,0.569073835015297
16,0.5955500259285882
17,0.5972571788799195
18,0.5957690857705616
19,0.5843262161527362
20,0.5920928894054321
21,0.5847976414930253
22,0.5919547904105414
23,0.5877714729025251
24,0.5879190742969512
25,0.5835047902095886
26,0.5833476495175134
27,0.5854714548303968
28,0.585352413427262


==> figures/ablation/gpt_j/cal_correct_over_incorrect/10_shot_average_true_prefix_our_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.3954381171436537
2,0.3892047757194156
3,0.40081905843246546
4,0.4276143074035645
5,0.40514763969750633
6,0.40123336024227596
7,0.40359048921437485
8,0.4193523964002019
9,0.42749525862080706
10,0.470730977115177
11,0.4784381151199341
12,0.5198524093344098
13,0.5434238266377223
14,0.5920619300433568
15,0.5811071678286507
16,0.6074357387565431
17,0.5931952693632672
18,0.5974666997080759
19,0.5827285989409401
20,0.5973286082347233
21,0.5934952650751386
22,0.6023428838877452
23,0.5956857475496474
24,0.5978381219364347
25,0.5973524158909207
26,0.5933143075023378
27,0.5963238420940581
28,0.5906476425273077


==> figures/ablation/gpt_j/cal_correct_over_incorrect/40_shot_average_false_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.38931430493082314
2,0.3863809636660985
3,0.3995523935272581
4,0.4287000230380467
5,0.38560953651155744
6,0.38899048921607793
7,0.3898666837385723
8,0.4117571583815983
9,0.4064095444622494
10,0.45568573737428303
11,0.44986668881915864
12,0.4751000217738606
13,0.46052383014133996
14,0.4539428760608037
15,0.44390478063197364
16,0.4772690686086814
17,0.411714312788986
18,0.41620478711667513
19,0.390628589370421
20,0.39896906050188197
21,0.4083571603965192
22,0.40316906635250366
23,0.3933857348703203
24,0.3886762103509335
25,0.38584287184334937
26,0.38344763928935643
27,0.38266668639012746
28,0.3829381107929207


==> figures/ablation/gpt_j/cal_correct_over_incorrect/40_shot_average_false_prefix_null_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.3863524038167227
2,0.3850762161470595
3,0.3934095425265176
4,0.41840001954918815
5,0.3821476341713042
6,0.38562859261319754
7,0.385395255401021
8,0.40135239334333506
9,0.39316668304659075
10,0.4380143074052674
11,0.4386714488267898
12,0.4577000178041913
13,0.4451143085956573
14,0.4500833600759506
15,0.44379049504087087
16,0.47645716411726813
17,0.41385478317027996
18,0.41644287638011435
19,0.3950595446995327
20,0.40336192825010847
21,0.4081404911620276
22,0.41289287532369295
23,0.4005952549832208
24,0.3971952608653477
25,0.3927238303990591
26,0.3902952566033318
27,0.38999049855130064
28,0.3886904915173849


==> figures/ablation/gpt_j/cal_correct_over_incorrect/40_shot_average_false_prefix_our_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.38931430493082314
2,0.3863809636660985
3,0.3995523935272581
4,0.4287000230380467
5,0.38560953651155744
6,0.38899048921607793
7,0.3898666837385723
8,0.4117571583815983
9,0.4064095444622494
10,0.45568573737428303
11,0.44986668881915864
12,0.4920523964932987
13,0.5124095472551528
14,0.5135714590194679
15,0.5045047853674207
16,0.508992878560509
17,0.4871143102645874
18,0.4824285921951135
19,0.4540000177565075
20,0.46040716309632573
21,0.4617119273614315
22,0.45468573786673094
23,0.4511643062390033
24,0.4474047857381049
25,0.44954287395590825
26,0.44755716526082584
27,0.4458428805073102
28,0.44478573018596285


==> figures/ablation/gpt_j/cal_correct_over_incorrect/40_shot_average_true_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.3862476345329057
2,0.38515716542800266
3,0.39618573437134424
4,0.42918573234762464
5,0.40866668841668535
6,0.40982382212366375
7,0.4126381104900724
8,0.43806430754207426
9,0.4354190660374505
10,0.482004788517952
11,0.4947524056548164
12,0.5426047874348504
13,0.5981571755238942
14,0.6504905148631052
15,0.6476476584162031
16,0.6602547862700054
17,0.6726047927425022
18,0.6720833636465526
19,0.6662738469384966
20,0.6751286160378228
21,0.6616333608116423
22,0.6758024105003901
23,0.6763143180381684
24,0.6768952720222019
25,0.6720190770569302
26,0.6708381183090664
27,0.6716619430553346
28,0.6750714614277794


==> figures/ablation/gpt_j/cal_correct_over_incorrect/40_shot_average_true_prefix_null_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.38378096904073444
2,0.38410001865455085
3,0.39339526274374553
4,0.41732859469595407
5,0.4027476436325482
6,0.4038523990483511
7,0.3986190754033271
8,0.4219809757811683
9,0.42046668628851575
10,0.4593952621732439
11,0.47015240178221746
12,0.5160904980841137
13,0.5659095484585989
14,0.6259428888559341
15,0.6196809731778644
16,0.6363833711260841
17,0.6509381258771533
18,0.6520690883908953
19,0.6458762265387036
20,0.6537119307688304
21,0.6433738399119605
22,0.6569928921404339
23,0.6536285924060004
24,0.6567238354966755
25,0.6506524135669072
26,0.6516428980089369
27,0.6517047913301559
28,0.6567285923730759


==> figures/ablation/gpt_j/cal_correct_over_incorrect/40_shot_average_true_prefix_our_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.3862476345329057
2,0.38515716542800266
3,0.39618573437134424
4,0.42918573234762464
5,0.40866668841668535
6,0.40982382212366375
7,0.4126381104900724
8,0.43806430754207426
9,0.4354190660374505
10,0.482004788517952
11,0.4947524056548164
12,0.5367524060465041
13,0.5573428867828278
14,0.635657173253241
15,0.6183809811160678
16,0.6428214637296541
17,0.641585741511413
18,0.6460952748145375
19,0.6407524030833017
20,0.6548262289592197
21,0.6500738335507256
22,0.6466738428388323
23,0.6585047869455246
24,0.6582190800280798
25,0.6573476483424504
26,0.6561238452082588
27,0.6548381303037916
28,0.6618714624927158


==> figures/ablation/gpt_j/cal_correct_over_incorrect/agnews_10_heads.csv <==
layer,p
1,0.35500001907348633
2,0.32600000500679016
3,0.3580000102519989
4,0.43400001525878906
5,0.4000000059604645
6,0.3750000298023224
7,0.37300002574920654
8,0.36500000953674316
9,0.36400002241134644
10,0.3460000157356262
11,0.3970000147819519
12,0.5450000166893005
13,0.578000009059906
14,0.5890000462532043
15,0.6080000400543213
16,0.6580000519752502
17,0.6630000472068787
18,0.6260000467300415
19,0.6020000576972961
20,0.6110000014305115
21,0.5940000414848328
22,0.5490000247955322
23,0.5190000534057617
24,0.51500004529953
25,0.47600001096725464
26,0.47600001096725464
27,0.4710000157356262
28,0.5020000338554382


==> figures/ablation/gpt_j/cal_correct_over_incorrect/agnews_25_heads.csv <==
layer,p
1,0.33900001645088196
2,0.30100002884864807
3,0.35200002789497375
4,0.3970000147819519
5,0.38200002908706665
6,0.3530000150203705
7,0.36900001764297485
8,0.39000001549720764
9,0.37300002574920654
10,0.3750000298023224
11,0.4230000078678131
12,0.5330000519752502
13,0.5600000023841858
14,0.5440000295639038
15,0.5820000171661377
16,0.6480000019073486
17,0.6610000133514404
18,0.6260000467300415
19,0.6080000400543213
20,0.6370000243186951
21,0.6050000190734863
22,0.597000002861023
23,0.5690000057220459
24,0.5760000348091125
25,0.5360000133514404
26,0.5270000100135803
27,0.5290000438690186
28,0.5290000438690186


==> figures/ablation/gpt_j/cal_correct_over_incorrect/agnews_50_heads.csv <==
layer,p
1,0.3320000171661377
2,0.28200000524520874
3,0.3580000102519989
4,0.39500001072883606
5,0.4390000104904175
6,0.4300000071525574
7,0.48900002241134644
8,0.45100003480911255
9,0.4410000145435333
10,0.42100003361701965
11,0.5230000019073486
12,0.527999997138977
13,0.5730000138282776
14,0.5130000114440918
15,0.5070000290870667
16,0.5290000438690186
17,0.5660000443458557
18,0.5720000267028809
19,0.6000000238418579
20,0.6110000014305115
21,0.5770000219345093
22,0.5840000510215759
23,0.5760000348091125
24,0.5530000329017639
25,0.5450000166893005
26,0.5470000505447388
27,0.5470000505447388
28,0.570000011920929


==> figures/ablation/gpt_j/cal_correct_over_incorrect/agnews_5_heads.csv <==
layer,p
1,0.33800002932548523
2,0.31300002336502075
3,0.37800002098083496
4,0.4390000104904175
5,0.41100001335144043
6,0.37800002098083496
7,0.3890000283718109
8,0.3960000276565552
9,0.3750000298023224
10,0.36100003123283386
11,0.406000018119812
12,0.5710000395774841
13,0.5910000205039978
14,0.5660000443458557
15,0.5900000333786011
16,0.5700000524520874
17,0.6160000562667847
18,0.5649999976158142
19,0.48900002241134644
20,0.5160000324249268
21,0.5450000166893005
22,0.5200000405311584
23,0.4970000088214874
24,0.48900002241134644
25,0.44300001859664917
26,0.43400001525878906
27,0.4440000355243683
28,0.45800002574920654


==> figures/ablation/gpt_j/cal_correct_over_incorrect/agnews_baseline.csv <==
layer, p
1, 0.25
2, 0.25
3, 0.25
4, 0.25
5, 0.25
6, 0.25
7, 0.25
8, 0.25
9, 0.25
10, 0.25
11, 0.25
12, 0.25
13, 0.25
14, 0.25
15, 0.25
16, 0.25
17, 0.25
18, 0.25
19, 0.25
20, 0.25
21, 0.25
22, 0.25
23, 0.25
24, 0.25
25, 0.25
26, 0.25
27, 0.25
28, 0.25


==> figures/ablation/gpt_j/cal_correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
1,0.3320000171661377
2,0.2930000126361847
3,0.3460000157356262
4,0.4090000092983246
5,0.3960000276565552
6,0.3580000102519989
7,0.3580000102519989
8,0.37300002574920654
9,0.3720000088214874
10,0.3660000264644623
11,0.39000001549720764
12,0.5360000133514404
13,0.5470000505447388
14,0.5210000276565552
15,0.51500004529953
16,0.550000011920929
17,0.47300001978874207
18,0.4520000219345093
19,0.4020000100135803
20,0.44300001859664917
21,0.47200003266334534
22,0.46300002932548523
23,0.4090000092983246
24,0.38600000739097595
25,0.3270000219345093
26,0.31700000166893005
27,0.3140000104904175
28,0.36400002241134644


==> figures/ablation/gpt_j/cal_correct_over_incorrect/agnews_true_prefix.csv <==
layer,p
1,0.32600000500679016
2,0.29100000858306885
3,0.3410000205039978
4,0.40400001406669617
5,0.4300000071525574
6,0.3890000283718109
7,0.3880000114440918
8,0.4100000262260437
9,0.4190000295639038
10,0.40800002217292786
11,0.4570000171661377
12,0.5960000157356262
13,0.6530000567436218
14,0.706000030040741
15,0.7040000557899475
16,0.7170000076293945
17,0.7400000095367432
18,0.7310000061988831
19,0.7170000076293945
20,0.718000054359436
21,0.7230000495910645
22,0.7140000462532043
23,0.7190000414848328
24,0.7240000367164612
25,0.7010000348091125
26,0.7010000348091125
27,0.7020000219345093
28,0.7130000591278076


==> figures/ablation/gpt_j/cal_correct_over_incorrect/average_baseline.csv <==
layer, p
1, 0.344
2, 0.344
3, 0.344
4, 0.344
5, 0.344
6, 0.344
7, 0.344
8, 0.344
9, 0.344
10, 0.344
11, 0.344
12, 0.344
13, 0.344
14, 0.344
15, 0.344
16, 0.344
17, 0.344
18, 0.344
19, 0.344
20, 0.344
21, 0.344
22, 0.344
23, 0.344
24, 0.344
25, 0.344
26, 0.344
27, 0.344
28, 0.344


==> figures/ablation/gpt_j/cal_correct_over_incorrect/half_correct_half_permuted_incorrect_10_shot_average_false_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.38662859463975546
2,0.38813335611706684
3,0.4010857347221602
4,0.4257428780907676
5,0.39329526133480525
6,0.3976047897622698
7,0.39399526012795316
8,0.42083811916056135
9,0.4235238228525434
10,0.46920478358155204
11,0.47092859319278174
12,0.4991047920215697
13,0.5297619284618469
14,0.5737809765906562
15,0.5659047829253333
16,0.5848047909992082
17,0.5677928923850968
18,0.5670881227368401
19,0.5508166992238589
20,0.5626524097153119
21,0.5565738333123071
22,0.5676143147406124
23,0.5638143093813034
24,0.5609286065612521
25,0.5483143123842421
26,0.5493809726976213
27,0.5493333620684487
28,0.5479428886657669


==> figures/ablation/gpt_j/cal_correct_over_incorrect/half_correct_half_permuted_incorrect_10_shot_average_false_prefix_null_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.38300001734778993
2,0.3830571614205837
3,0.39059524741910756
4,0.41556192459095087
5,0.3899143047275997
6,0.3893857322988056
7,0.3892571595453081
8,0.4070523957411448
9,0.4054190675417582
10,0.44985240286304834
11,0.4554476359060832
12,0.4832143082505181
13,0.512502400080363
14,0.5503524029538746
15,0.5443524031412034
16,0.567452403548218
17,0.5534143000131562
18,0.5511786032290685
19,0.5346476444885845
20,0.5482404935927618
21,0.5434976500414667
22,0.553661935882909
23,0.5462143143018087
24,0.5453143098524639
25,0.5297000174011502
26,0.5319000308002745
27,0.5325047817968187
28,0.536842886039189


==> figures/ablation/gpt_j/cal_correct_over_incorrect/half_correct_half_permuted_incorrect_10_shot_average_false_prefix_our_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.38662859463975546
2,0.38813335611706684
3,0.4010857347221602
4,0.4257428780907676
5,0.39329526133480525
6,0.3976047897622698
7,0.39399526012795316
8,0.42083811916056135
9,0.4235238228525434
10,0.46920478358155204
11,0.47092859319278174
12,0.5072428848062243
13,0.5335857360845521
14,0.5913333623891786
15,0.573690495888392
16,0.5886952613081251
17,0.578409561089107
18,0.5786571780130976
19,0.5649285913932891
20,0.5784428861169587
21,0.5770571688810985
22,0.5826571680250622
23,0.5775238387641453
24,0.5772905107055392
25,0.5698428807514054
26,0.5691238353649776
27,0.5683381164357776
28,0.5704952726051921


==> figures/ablation/gpt_j/cal_correct_over_incorrect/half_correct_half_permuted_incorrect_10_shot_average_true_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.3843000150862194
2,0.3872524001768657
3,0.40173335217294237
4,0.42422858760470433
5,0.4009428757287207
6,0.40209525007577174
7,0.4049762052439508
8,0.43127621312936143
9,0.43851907068774815
10,0.4765905024040313
11,0.49251430815174463
12,0.5309143107561838
13,0.5948857521726971
14,0.6508595574469794
15,0.6477619332926613
16,0.6544405194975081
17,0.6670357416073481
18,0.6672547959146046
19,0.6628428889172417
20,0.6698595583438873
21,0.6584262132644653
22,0.6752928909801302
23,0.6744095596529188
24,0.6762238387550626
25,0.6703143088590531
26,0.6702143205063684
27,0.6695333686612902
28,0.6736048076833997


==> figures/ablation/gpt_j/cal_correct_over_incorrect/half_correct_half_permuted_incorrect_10_shot_average_true_prefix_null_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.3818047811942441
2,0.3833047758255686
3,0.393123831458035
4,0.41608573503437496
5,0.39621907132012507
6,0.39895716345026383
7,0.40241906607434863
8,0.4216143073070617
9,0.41813811617238184
10,0.46789050059659143
11,0.4726000219583511
12,0.5113190799951554
13,0.5638666932071958
14,0.6256476589611599
15,0.6225785950819651
16,0.6336690739506767
17,0.6459071758247558
18,0.6470238451446806
19,0.6407976476919083
20,0.649085745924995
21,0.6386024212553387
22,0.6521048006557283
23,0.6513762197324208
24,0.6524190834590368
25,0.6419285984266372
26,0.6432809814101174
27,0.6460047916287468
28,0.652928597160748


==> figures/ablation/gpt_j/cal_correct_over_incorrect/half_correct_half_permuted_incorrect_10_shot_average_true_prefix_our_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.3843000150862194
2,0.3872524001768657
3,0.40173335217294237
4,0.42422858760470433
5,0.4009428757287207
6,0.40209525007577174
7,0.4049762052439508
8,0.43127621312936143
9,0.43851907068774815
10,0.4765905024040313
11,0.49251430815174463
12,0.5303333563464029
13,0.555376217904545
14,0.6339333568300519
15,0.6238619354509173
16,0.6420119392020361
17,0.6397333697903724
18,0.6448190713212603
19,0.6405952663648696
20,0.6555857510793777
21,0.6495238444634845
22,0.6621428840217136
23,0.6581333547830582
24,0.6595809882595426
25,0.6537428889955793
26,0.6511047834441774
27,0.650004802431379
28,0.6582571773301987


==> figures/ablation/gpt_j/cal_correct_over_incorrect/half_correct_half_permuted_incorrect_40_shot_average_false_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.38344525332961765
2,0.3852809715129081
3,0.40329525470733646
4,0.4307666856618155
5,0.394333345691363
6,0.39412383387486144
7,0.3905523945887884
8,0.4187857361066909
9,0.42041906742822555
10,0.4671523998181025
11,0.47648097588902427
12,0.5061095488922936
13,0.5303762211686089
14,0.5660667027745928
15,0.5608047950835455
16,0.5831404989673977
17,0.5639762198641186
18,0.5612381273791903
19,0.5494047909975052
20,0.5623190666238467
21,0.5570428802853539
22,0.5668000298596564
23,0.561171456390903
24,0.557123832901319
25,0.5469095517482077
26,0.5494904991416705
27,0.5488143098496255
28,0.549347644121874


==> figures/ablation/gpt_j/cal_correct_over_incorrect/half_correct_half_permuted_incorrect_40_shot_average_false_prefix_null_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.3836428737356549
2,0.38293334955260866
3,0.39163335327591214
4,0.4154524016947973
5,0.38926668195497427
6,0.39414763791220525
7,0.3902619205060459
8,0.4105904959496997
9,0.40659049451351165
10,0.4530428694827216
11,0.46435239868504663
12,0.49043335999761306
13,0.514590495682898
14,0.551211915910244
15,0.5463143029383251
16,0.5701714592320578
17,0.5529809808447247
18,0.5509143130410286
19,0.5367024039938336
20,0.5485619243411791
21,0.5430595521415983
22,0.5544976423184077
23,0.5476667006100927
24,0.545357165875889
25,0.5318524125076476
26,0.5357714529548373
27,0.5366571663391022
28,0.5377285995653697


==> figures/ablation/gpt_j/cal_correct_over_incorrect/half_correct_half_permuted_incorrect_40_shot_average_false_prefix_our_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.38344525332961765
2,0.3852809715129081
3,0.40329525470733646
4,0.4307666856618155
5,0.394333345691363
6,0.39412383387486144
7,0.3905523945887884
8,0.4187857361066909
9,0.42041906742822555
10,0.4671523998181025
11,0.47648097588902427
12,0.513795263710476
13,0.5392667004040309
14,0.586647644780931
15,0.5719571743692671
16,0.589073841841448
17,0.5786095541147959
18,0.5763262175378345
19,0.5674571709263893
20,0.5818524104498682
21,0.5845262222346805
22,0.5890404926879065
23,0.5806666870911916
24,0.5763619364727112
25,0.5747857404606683
26,0.5742762207984925
27,0.5711238454495158
28,0.5738095440325283


==> figures/ablation/gpt_j/cal_correct_over_incorrect/half_correct_half_permuted_incorrect_40_shot_average_true_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.3823142999694461
2,0.3871238262170837
3,0.404247634822414
4,0.4313333557475181
5,0.4061238318681717
6,0.407161921333699
7,0.40763097008069354
8,0.4363047849564325
9,0.43717621025584996
10,0.4872785971278236
11,0.4984071660609472
12,0.5427714567808878
13,0.5997190783421199
14,0.6553667023068382
15,0.6515571702094306
16,0.6613071722643716
17,0.6697214611939021
18,0.6662143094199043
19,0.6629048035258338
20,0.6699809705927259
21,0.6590928917839414
22,0.6728714627879006
23,0.6716762057372502
24,0.6730285935458683
25,0.6660428814944767
26,0.6687476501578377
27,0.6661714606341862
28,0.6700095484654109


==> figures/ablation/gpt_j/cal_correct_over_incorrect/half_correct_half_permuted_incorrect_40_shot_average_true_prefix_null_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.3802571682702927
2,0.3832904954041753
3,0.3913333473461015
4,0.41856668456679297
5,0.40326668187266307
6,0.4050428779352279
7,0.4003095435244696
8,0.4273000237487611
9,0.423109547155244
10,0.4677285943712507
11,0.4806762173062279
12,0.5207286008766719
13,0.5768047981318973
14,0.6309809809639341
15,0.6264857486599967
16,0.640038125997498
17,0.6517166999124345
18,0.6506452618610291
19,0.642985744419552
20,0.6510476502634229
21,0.639945264231591
22,0.6522809777941022
23,0.6502667043890272
24,0.6522238356726511
25,0.6417333672444026
26,0.6456381213097345
27,0.6450333644946415
28,0.6493666952564603


==> figures/ablation/gpt_j/cal_correct_over_incorrect/half_correct_half_permuted_incorrect_40_shot_average_true_prefix_our_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.3823142999694461
2,0.3871238262170837
3,0.404247634822414
4,0.4313333557475181
5,0.4061238318681717
6,0.407161921333699
7,0.40763097008069354
8,0.4363047849564325
9,0.43717621025584996
10,0.4872785971278236
11,0.4984071660609472
12,0.537257161168825
13,0.5598857338939395
14,0.6414571801821392
15,0.6232809902656646
16,0.6475428859392801
17,0.6449000325940905
18,0.6500000359047027
19,0.6422238382555189
20,0.6589643136376425
21,0.6533809869062333
22,0.6596976476056235
23,0.6627667035375323
24,0.6635333596240907
25,0.6586095626865115
26,0.6573333632378351
27,0.6577333627712159
28,0.6616762172608148


==> figures/ablation/gpt_j/cal_correct_over_incorrect/pure_random_10_shot_average_false_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.3867714419251397
2,0.3853000222217469
3,0.3999285915777797
4,0.42983335206906
5,0.39152858640466415
6,0.39496192776021505
7,0.3945571636160215
8,0.40365716630504245
9,0.40430002006746474
10,0.44163811873821984
11,0.44828573124749316
12,0.48199525872866317
13,0.4934762131600153
14,0.5149476485592979
15,0.5112500278722673
16,0.540814308822155
17,0.5208928850435075
18,0.5241166854188556
19,0.5035952602113997
20,0.5069071697337286
21,0.5036476353804271
22,0.5131571745588666
23,0.5049333597932543
24,0.4978714524280457
25,0.4906095452251889
26,0.49322860496384757
27,0.49234288150355926
28,0.4934476359969094


==> figures/ablation/gpt_j/cal_correct_over_incorrect/pure_random_10_shot_average_false_prefix_null_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.38082858881070497
2,0.3846666861857687
3,0.3923619229169119
4,0.4195381117008981
5,0.39195716721670965
6,0.39183335879019326
7,0.38656192336763656
8,0.3989143010406267
9,0.3947714443008105
10,0.4382381122736704
11,0.4355619298560279
12,0.4677476421708152
13,0.47765716938745406
14,0.5011547850711005
15,0.49516907901990986
16,0.5261785976943516
17,0.509871450492314
18,0.5115071718181883
19,0.49186193375360393
20,0.4999333588849931
21,0.49728097731158843
22,0.5046357468480156
23,0.494804788629214
24,0.4858095445803233
25,0.4761524021625519
26,0.4752619267929168
27,0.4819524063950493
28,0.48343812170482814


==> figures/ablation/gpt_j/cal_correct_over_incorrect/pure_random_10_shot_average_false_prefix_our_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.3867714419251397
2,0.3853000222217469
3,0.3999285915777797
4,0.42983335206906
5,0.39152858640466415
6,0.39496192776021505
7,0.3945571636160215
8,0.40365716630504245
9,0.40430002006746474
10,0.44163811873821984
11,0.44828573124749316
12,0.48963335539613456
13,0.5177000240201042
14,0.5523095498482385
15,0.5435524096091588
16,0.5638762112174716
17,0.5490357420274189
18,0.5460857467282386
19,0.533738118835858
20,0.5411905024732863
21,0.5391500256600834
22,0.5399952616010394
23,0.5290571676833289
24,0.5272047847509385
25,0.5258809755955424
26,0.5261000272063983
27,0.5242286020801181
28,0.5193333566188812


==> figures/ablation/gpt_j/cal_correct_over_incorrect/pure_random_10_shot_average_true_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.38765239275637126
2,0.38317144222202754
3,0.3991190668372881
4,0.42938573069515684
5,0.4091143102872939
6,0.4070904946752957
7,0.40190478045315964
8,0.4185238269113359
9,0.4238285917611349
10,0.4650476377634775
11,0.4764952602840605
12,0.5178619254203071
13,0.5526643111592248
14,0.5896928771620705
15,0.5869952708482743
16,0.6036405022655215
17,0.6049119341941107
18,0.6034952667497454
19,0.5945143085150492
20,0.5968024069354648
21,0.589395268758138
22,0.6003881194761822
23,0.5977285955633436
24,0.5959714584407353
25,0.5875619253941944
26,0.5896809769528252
27,0.5890667072364263
28,0.5896381283090228


==> figures/ablation/gpt_j/cal_correct_over_incorrect/pure_random_10_shot_average_true_prefix_null_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.38230954089335034
2,0.38259524919447446
3,0.39269525564852215
4,0.419780975935005
5,0.4030238269340424
6,0.40010954084850486
7,0.3958904970259894
8,0.40962858859981804
9,0.41190002369029177
10,0.4535857396466391
11,0.45605240194570446
12,0.5016047784260341
13,0.5325238425107229
14,0.573964315085184
15,0.5675119341838928
16,0.5881786045574007
17,0.5884452635333651
18,0.5922809781063171
19,0.5772452580077309
20,0.5838309823047547
21,0.5763595532803308
22,0.5875476517847605
23,0.5823571628048307
24,0.5821333590007963
25,0.5729619342656364
26,0.5750047937745139
27,0.5765857500689371
28,0.5733714628787269


==> figures/ablation/gpt_j/cal_correct_over_incorrect/pure_random_10_shot_average_true_prefix_our_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.38765239275637126
2,0.38317144222202754
3,0.3991190668372881
4,0.42938573069515684
5,0.4091143102872939
6,0.4070904946752957
7,0.40190478045315964
8,0.4185238269113359
9,0.4238285917611349
10,0.4650476377634775
11,0.4764952602840605
12,0.516971451611746
13,0.5454476397661935
14,0.5854333609342576
15,0.5756952673196792
16,0.5929381166185651
17,0.5799524124179568
18,0.5771357488064538
19,0.5756190728573571
20,0.5818833608002889
21,0.5766857385635377
22,0.5816167019662403
23,0.5789166974169867
24,0.581833368681726
25,0.5778666909251894
26,0.5795428847982771
27,0.5785238397972925
28,0.5751666920525687


==> figures/ablation/gpt_j/cal_correct_over_incorrect/pure_random_40_shot_average_false_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.38287621271752176
2,0.3791333507214274
3,0.3986762107128189
4,0.4328190674384435
5,0.39542858628999616
6,0.3976571567711376
7,0.38874763548374175
8,0.41688573871340073
9,0.41650001860800245
10,0.46616193169639225
11,0.46408573573543915
12,0.5020000239213307
13,0.5154905016933169
14,0.5430833589463007
15,0.5395476469681376
16,0.5704547805445535
17,0.5306428742550668
18,0.5335143143222446
19,0.5171643098904973
20,0.5333857434846107
21,0.5254833620928583
22,0.5360333619373185
23,0.5234524070507004
24,0.5183047845250084
25,0.5090571707912853
26,0.5099714527527491
27,0.5112952703521365
28,0.5118428872454734


==> figures/ablation/gpt_j/cal_correct_over_incorrect/pure_random_40_shot_average_false_prefix_null_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.38148096924026803
2,0.377619061938354
3,0.3900238274108796
4,0.4183714435923668
5,0.386923829075836
6,0.3919857316783496
7,0.3870714434555599
8,0.4060428755623954
9,0.4062476402946881
10,0.4478904949767249
11,0.4455809679769334
12,0.4772762187889644
13,0.4934333575623376
14,0.5265095434728123
15,0.5234833596008165
16,0.5556238340479986
17,0.5230547862393515
18,0.5223738304915883
19,0.5064143141110737
20,0.5164071661375818
21,0.5132619299349331
22,0.5250333609325545
23,0.5088428827268736
24,0.5041809738391921
25,0.49467621736583256
26,0.49627621216433393
27,0.4980238322700773
28,0.5033190678982508


==> figures/ablation/gpt_j/cal_correct_over_incorrect/pure_random_40_shot_average_false_prefix_our_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.38287621271752176
2,0.3791333507214274
3,0.3986762107128189
4,0.4328190674384435
5,0.39542858628999616
6,0.3976571567711376
7,0.38874763548374175
8,0.41688573871340073
9,0.41650001860800245
10,0.46616193169639225
11,0.46408573573543915
12,0.5073190721727553
13,0.5321857378596351
14,0.5708714532000678
15,0.568738128102961
16,0.5818381186752093
17,0.5651143083260173
18,0.5577524058875584
19,0.5525166945088478
20,0.5620214591423671
21,0.5578405041070212
22,0.5622833614548047
23,0.5551476432454018
24,0.549852414996851
25,0.5472905019209499
26,0.5492381225029627
27,0.5457333698159172
28,0.5454238319680804


==> figures/ablation/gpt_j/cal_correct_over_incorrect/pure_random_40_shot_average_true_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.38120477699807714
2,0.3802571569170271
3,0.39740954431749526
4,0.43006192459946585
5,0.40989525807755334
6,0.40780002276102706
7,0.40342383335034054
8,0.43632383488473436
9,0.4431333560319174
10,0.4847333537680762
11,0.5011381220249903
12,0.5426000163668678
13,0.6036238409224011
14,0.6541143237125305
15,0.6545405091274352
16,0.6654238425550006
17,0.6708262290273393
18,0.6723786023401078
19,0.6645738373200099
20,0.6711309817575274
21,0.6598048052617482
22,0.6764000353359041
23,0.6731571787879581
24,0.6747571753604072
25,0.6663857434477125
26,0.6664095574901217
27,0.668914317091306
28,0.6739905153002058


==> figures/ablation/gpt_j/cal_correct_over_incorrect/pure_random_40_shot_average_true_prefix_null_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.38021906245322457
2,0.37945715355731185
3,0.3907619236480622
4,0.4157238333707764
5,0.3973333546093532
6,0.39911906591483526
7,0.4002381080672854
8,0.4221023952677137
9,0.42375715949705667
10,0.46448097087088086
11,0.4743905023449943
12,0.5188904987914221
13,0.5785667014973505
14,0.6269071682578041
15,0.6299000389519192
16,0.6456857428664253
17,0.6512357532978058
18,0.6539452771345775
19,0.6454405103410993
20,0.6531524167174385
21,0.641245262395768
22,0.6540738338515872
23,0.6501571836925688
24,0.6504714507432211
25,0.6384333640336991
26,0.6429095498153142
27,0.643209561137926
28,0.6508524053153538


==> figures/ablation/gpt_j/cal_correct_over_incorrect/pure_random_40_shot_average_true_prefix_our_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.38120477699807714
2,0.3802571569170271
3,0.39740954431749526
4,0.43006192459946585
5,0.40989525807755334
6,0.40780002276102706
7,0.40342383335034054
8,0.43632383488473436
9,0.4431333560319174
10,0.4847333537680762
11,0.5011381220249903
12,0.5392428777047565
13,0.5645285985299519
14,0.627161939938863
15,0.6184428887707847
16,0.6277547931387311
17,0.6208095639944077
18,0.6262690734295617
19,0.6372024174247469
20,0.6408905086063204
21,0.6399381289879481
22,0.6553286065657933
23,0.6474381283635184
24,0.6476714595442726
25,0.6444571737732206
26,0.6439238482997531
27,0.6444619408675603
28,0.6463571818101974


==> figures/ablation/gpt_j/cal_correct_over_incorrect/random_incorrect_40_shot_average_false_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.38190955008779254
2,0.38538572873388016
3,0.3901524008029983
4,0.42246192693710327
5,0.384090489645799
6,0.38599049817948117
7,0.3878333545866467
8,0.40999049927507125
9,0.40550001717749096
10,0.4461809794108073
11,0.44192859324670974
12,0.46471431141807923
13,0.454476208842936
14,0.45850002591808636
15,0.4537976350812685
16,0.488278590071769
17,0.4281095509018217
18,0.42573811365734965
19,0.40320953953833805
20,0.41414049714803697
21,0.41209764097418106
22,0.4201166839826675
23,0.41180002242326735
24,0.40216668883249873
25,0.40209525947769487
26,0.40201430033360214
27,0.40158573516777585
28,0.3973238223365375


==> figures/ablation/gpt_j/cal_correct_over_incorrect/random_incorrect_40_shot_average_false_prefix_null_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.381033357303767
2,0.3874095469713211
3,0.39048097048486985
4,0.4116666928643272
5,0.3813809696407545
6,0.3839857302251316
7,0.38535716001476555
8,0.3996143043041229
9,0.39554287138439354
10,0.4346381140606744
11,0.4336381160077595
12,0.45574764141014645
13,0.4465762157525335
14,0.45369526204608734
15,0.4492571620714097
16,0.4831809761268752
17,0.42639526327451066
18,0.42731430864050274
19,0.40675240684123265
20,0.4180643071730931
21,0.4162071589912687
22,0.42639287518603464
23,0.4157904925800505
24,0.4102523974364712
25,0.41312382348946164
26,0.4071857342407817
27,0.4054047788182894
28,0.4063143034066473


==> figures/ablation/gpt_j/cal_correct_over_incorrect/random_incorrect_40_shot_average_false_prefix_our_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.38190955008779254
2,0.38538572873388016
3,0.3901524008029983
4,0.42246192693710327
5,0.384090489645799
6,0.38599049817948117
7,0.3878333545866467
8,0.40999049927507125
9,0.40550001717749096
10,0.4461809794108073
11,0.44192859324670974
12,0.4812000156868072
13,0.5029809792126928
14,0.5225904984133585
15,0.519976213148662
16,0.537095282191322
17,0.5169047910897505
18,0.501207164107334
19,0.484340504840726
20,0.4845404978309359
21,0.48461668970329425
22,0.4912928768211887
23,0.471423835094486
24,0.4630809698076475
25,0.4695286020281769
26,0.4719428798272496
27,0.4707285948452495
28,0.46398573272994587


==> figures/ablation/gpt_j/cal_correct_over_incorrect/random_incorrect_40_shot_average_true_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.38180477775278543
2,0.3863714438109171
3,0.39056192331370854
4,0.4206333483968462
5,0.4084381165958586
6,0.40886669357617694
7,0.412361923285893
8,0.43635239842392143
9,0.43529526463576723
10,0.4817333499590556
11,0.4916524025655928
12,0.5361857357479277
13,0.6017857405401411
14,0.6600428936027346
15,0.6553071842307137
16,0.6672500281106858
17,0.675338119552249
18,0.6754214635917118
19,0.6703667013418106
20,0.6771071793068023
21,0.6668738379364922
22,0.678457175266175
23,0.6786333664542152
24,0.6823000440994899
25,0.6773762197721572
26,0.6764143116417385
27,0.6748143110956465
28,0.6776762254181362


==> figures/ablation/gpt_j/cal_correct_over_incorrect/random_incorrect_40_shot_average_true_prefix_null_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.38127620578521776
2,0.3860571603689875
3,0.3893285946477027
4,0.40982858872129807
5,0.4022523997085435
6,0.4026714511570476
7,0.4050000163061278
8,0.4220285919450579
9,0.4220285922288895
10,0.4639047764596485
11,0.47931430495920635
12,0.5173809701488131
13,0.5741905049199149
14,0.6297714558385668
15,0.6330381199007943
16,0.6469143157913572
17,0.656792881659099
18,0.656702414438838
19,0.6501905158871696
20,0.6542452756847654
21,0.6423857576790309
22,0.657471466915948
23,0.6575190850666591
24,0.660657167008945
25,0.65210955341657
26,0.653800030691283
27,0.6518143208253951
28,0.6579952841713315


==> figures/ablation/gpt_j/cal_correct_over_incorrect/random_incorrect_40_shot_average_true_prefix_our_ablation.csv <==
layer,p
0,0.3681973064584391
1,0.38180477775278543
2,0.3863714438109171
3,0.39056192331370854
4,0.4206333483968462
5,0.4084381165958586
6,0.40886669357617694
7,0.412361923285893
8,0.43635239842392143
9,0.43529526463576723
10,0.4817333499590556
11,0.4916524025655928
12,0.5325714627901713
13,0.5570524061009997
14,0.6317500316670962
15,0.6207047966264544
16,0.627261941631635
17,0.6269095602489653
18,0.6302405006828762
19,0.6431119368189856
20,0.6452357455378487
21,0.6447048051016672
22,0.6570166993708837
23,0.655428599743616
24,0.6545524192707879
25,0.6503904959985187
26,0.652109565337499
27,0.653338126199586
28,0.6523524220500674


==> figures/ablation/gpt_j/cal_correct_over_incorrect/unnatural_100_heads.csv <==
layer,p
1,0.3190000057220459
2,0.39000001549720764
3,0.48000001907348633
4,0.4660000205039978
5,0.4320000112056732
6,0.5350000262260437
7,0.6700000166893005
8,0.6520000100135803
9,0.7020000219345093
10,0.7170000076293945
11,0.9390000700950623
12,0.9180000424385071
13,0.9530000686645508
14,0.9540000557899475
15,0.9360000491142273
16,0.9380000233650208
17,0.9770000576972961
18,0.9830000400543213
19,0.9890000224113464
20,0.9900000691413879
21,0.9850000739097595
22,0.984000027179718
23,0.9830000400543213
24,0.9750000238418579
25,0.968000054359436
26,0.9640000462532043
27,0.9660000205039978
28,0.9660000205039978


==> figures/ablation/gpt_j/cal_correct_over_incorrect/unnatural_10_heads.csv <==
layer,p
1,0.3060000240802765
2,0.4240000247955322
3,0.5170000195503235
4,0.48100003600120544
5,0.4140000343322754
6,0.4910000264644623
7,0.47300001978874207
8,0.5670000314712524
9,0.5750000476837158
10,0.718000054359436
11,0.8940000534057617
12,0.9330000281333923
13,0.9700000286102295
14,0.9890000224113464
15,0.9900000691413879
16,0.9960000514984131
17,0.9910000562667847
18,0.9760000705718994
19,0.9760000705718994
20,0.9670000672340393
21,0.9810000658035278
22,0.9300000667572021
23,0.8700000643730164
24,0.8440000414848328
25,0.7140000462532043
26,0.7170000076293945
27,0.6920000314712524
28,0.6940000057220459


==> figures/ablation/gpt_j/cal_correct_over_incorrect/unnatural_50_heads.csv <==
layer,p
1,0.31200000643730164
2,0.39900001883506775
3,0.5270000100135803
4,0.4930000305175781
5,0.4390000104904175
6,0.5640000104904175
7,0.6700000166893005
8,0.6770000457763672
9,0.7610000371932983
10,0.8400000333786011
11,0.9730000495910645
12,0.9070000648498535
13,0.9510000348091125
14,0.9270000457763672
15,0.9010000228881836
16,0.812000036239624
17,0.9420000314712524
18,0.9340000152587891
19,0.9300000667572021
20,0.9350000619888306
21,0.9240000247955322
22,0.9460000395774841
23,0.9350000619888306
24,0.8920000195503235
25,0.8450000286102295
26,0.815000057220459
27,0.7850000262260437
28,0.7870000600814819


==> figures/ablation/gpt_j/cal_correct_over_incorrect/unnatural_5_heads.csv <==
layer,p
1,0.33000001311302185
2,0.4010000228881836
3,0.51500004529953
4,0.4830000102519989
5,0.3760000169277191
6,0.46400001645088196
7,0.41600000858306885
8,0.5220000147819519
9,0.5020000338554382
10,0.7100000381469727
11,0.8760000467300415
12,0.9260000586509705
13,0.9530000686645508
14,0.9500000476837158
15,0.9480000734329224
16,0.9420000314712524
17,0.9180000424385071
18,0.8470000624656677
19,0.4540000259876251
20,0.5509999990463257
21,0.593000054359436
22,0.6240000128746033
23,0.5630000233650208
24,0.5380000472068787
25,0.5220000147819519
26,0.5370000004768372
27,0.5170000195503235
28,0.4690000116825104


==> figures/ablation/gpt_j/cal_correct_over_incorrect/unnatural_baseline.csv <==
layer, p
1, 0.33
2, 0.33
3, 0.33
4, 0.33
5, 0.33
6, 0.33
7, 0.33
8, 0.33
9, 0.33
10, 0.33
11, 0.33
12, 0.33
13, 0.33
14, 0.33
15, 0.33
16, 0.33
17, 0.33
18, 0.33
19, 0.33
20, 0.33
21, 0.33
22, 0.33
23, 0.33
24, 0.33
25, 0.33
26, 0.33
27, 0.33
28, 0.33


==> figures/ablation/gpt_j/cal_correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
1,0.30900001525878906
2,0.39500001072883606
3,0.503000020980835
4,0.4660000205039978
5,0.33800002932548523
6,0.4320000112056732
7,0.398000031709671
8,0.49900001287460327
9,0.5080000162124634
10,0.6970000267028809
11,0.8760000467300415
12,0.8720000386238098
13,0.8380000591278076
14,0.7450000643730164
15,0.6940000057220459
16,0.9020000696182251
17,0.40800002217292786
18,0.3140000104904175
19,0.12600000202655792
20,0.19700001180171967
21,0.26500001549720764
22,0.29100000858306885
23,0.23000000417232513
24,0.1600000113248825
25,0.14300000667572021
26,0.1380000114440918
27,0.11700000613927841
28,0.09400000423192978


==> figures/ablation/gpt_j/cal_correct_over_incorrect/unnatural_true_prefix.csv <==
layer,p
1,0.3160000145435333
2,0.398000031709671
3,0.5120000243186951
4,0.45100003480911255
5,0.534000039100647
6,0.6170000433921814
7,0.6640000343322754
8,0.7890000343322754
9,0.7860000133514404
10,0.862000048160553
11,0.9630000591278076
12,0.9790000319480896
13,0.9800000190734863
14,0.9970000386238098
15,0.9970000386238098
16,0.9950000643730164
17,0.9970000386238098
18,0.9970000386238098
19,0.999000072479248
20,0.999000072479248
21,0.999000072479248
22,0.9980000257492065
23,0.9980000257492065
24,0.9980000257492065
25,0.9980000257492065
26,0.9980000257492065
27,0.9980000257492065
28,0.9980000257492065


==> figures/ablation/gpt_j/cal_permute/10_shot_average_false_prefix.csv <==
layer,p
1,0.9754999876022339
2,0.9660000205039978
3,0.9306250214576721
4,0.8905000686645508
5,1.0676249265670776
6,1.0598750114440918
7,1.011625051498413
8,1.0308749675750732
9,1.0153748989105225
10,0.9800000786781311
11,0.9617500305175781
12,0.8985000252723694
13,1.0199999809265137
14,0.9776250123977661
15,0.9921249747276306
16,0.9153749942779541
17,1.0148749351501465
18,1.0040000677108765
19,1.0885000228881836
20,1.0442500114440918
21,1.0388749837875366
22,1.0163750648498535
23,1.0396250486373901
24,1.0870000123977661
25,1.0911250114440918
26,1.078125
27,1.0767500400543213
28,1.0911251306533813


==> figures/ablation/gpt_j/cal_permute/10_shot_average_false_prefix_null_ablation.csv <==
layer,p
1,0.9683749675750732
2,0.966124951839447
3,0.9486249685287476
4,0.909500002861023
5,1.0676249265670776
6,1.0531251430511475
7,1.031749963760376
8,1.0090000629425049
9,0.9968750476837158
10,0.9751249551773071
11,0.968375027179718
12,0.9001250267028809
13,0.9892500042915344
14,0.9551249742507935
15,0.9815000295639038
16,0.8978750705718994
17,0.971000075340271
18,0.9943749904632568
19,1.089750051498413
20,1.0460001230239868
21,1.0343750715255737
22,0.9994999170303345
23,1.0302499532699585
24,1.0684999227523804
25,1.0598750114440918
26,1.0567500591278076
27,1.0706250667572021
28,1.0750000476837158


==> figures/ablation/gpt_j/cal_permute/10_shot_average_false_prefix_our_ablation.csv <==
layer,p
1,0.9754999876022339
2,0.9660000205039978
3,0.9306250214576721
4,0.8905000686645508
5,1.0676249265670776
6,1.0598750114440918
7,1.011625051498413
8,1.0308749675750732
9,1.0153748989105225
10,0.9800000786781311
11,0.9617500305175781
12,0.846750020980835
13,0.8236250281333923
14,0.8146250247955322
15,0.8342500329017639
16,0.8406250476837158
17,0.8202499151229858
18,0.8378750085830688
19,0.8921250104904175
20,0.8816250562667847
21,0.8758750557899475
22,0.8633750081062317
23,0.8730000257492065
24,0.8801250457763672
25,0.8747499585151672
26,0.8867500424385071
27,0.8868750333786011
28,0.9046250581741333


==> figures/ablation/gpt_j/cal_permute/10_shot_average_true_prefix.csv <==
layer,p
1,0.9530000686645508
2,0.9656250476837158
3,0.9147500395774841
4,0.8633750677108765
5,0.9076249599456787
6,0.9156250357627869
7,0.8952500224113464
8,0.9116250276565552
9,0.8865000605583191
10,0.7847501039505005
11,0.8191250562667847
12,0.7224999666213989
13,0.6511249542236328
14,0.5788750052452087
15,0.5945000052452087
16,0.5612500309944153
17,0.5378750562667847
18,0.534500002861023
19,0.5636250376701355
20,0.5537499785423279
21,0.5518749952316284
22,0.5377500653266907
23,0.5494999885559082
24,0.5637500286102295
25,0.5635000467300415
26,0.5693750381469727
27,0.5637499690055847
28,0.5584999918937683


==> figures/ablation/gpt_j/cal_permute/10_shot_average_true_prefix_null_ablation.csv <==
layer,p
1,0.9816250205039978
2,0.950124979019165
3,0.9425000548362732
4,0.8883750438690186
5,0.9113750457763672
6,0.9227499961853027
7,0.9335000514984131
8,0.9161250591278076
9,0.8883750438690186
10,0.8397499918937683
11,0.8224999904632568
12,0.755125105381012
13,0.6809999942779541
14,0.6011250019073486
15,0.6200000047683716
16,0.593250036239624
17,0.5722500085830688
18,0.5708750486373901
19,0.5799999833106995
20,0.5817500352859497
21,0.5816249847412109
22,0.5763750076293945
23,0.593000054359436
24,0.5972500443458557
25,0.5898750424385071
26,0.5913749933242798
27,0.5993750095367432
28,0.5886250138282776


==> figures/ablation/gpt_j/cal_permute/10_shot_average_true_prefix_our_ablation.csv <==
layer,p
1,0.9530000686645508
2,0.9656250476837158
3,0.9147500395774841
4,0.8633750677108765
5,0.9076249599456787
6,0.9156250357627869
7,0.8952500224113464
8,0.9116250276565552
9,0.8865000605583191
10,0.7847501039505005
11,0.8191250562667847
12,0.7143750190734863
13,0.6852500438690186
14,0.5766249895095825
15,0.6146249771118164
16,0.5705000162124634
17,0.593500018119812
18,0.577625036239624
19,0.5848749876022339
20,0.5747500658035278
21,0.5715000033378601
22,0.5721250176429749
23,0.5722500085830688
24,0.578624963760376
25,0.5793750286102295
26,0.5824999809265137
27,0.574874997138977
28,0.5822499990463257


==> figures/ablation/gpt_j/cal_permute/40_shot_average_false_prefix.csv <==
layer,p
1,1.0013750791549683
2,0.9667500257492065
3,0.936750054359436
4,0.8701250553131104
5,1.077625036239624
6,1.0287500619888306
7,1.0706250667572021
8,1.0295000076293945
9,1.046125054359436
10,0.9234999418258667
11,0.9245001077651978
12,0.922249972820282
13,1.1873750686645508
14,1.340749979019165
15,1.3132500648498535
16,1.2311248779296875
17,1.6150000095367432
18,1.6983749866485596
19,1.925625205039978
20,1.888874888420105
21,1.8316251039505005
22,1.739875078201294
23,1.828125
24,1.8783750534057617
25,1.9040000438690186
26,1.9048751592636108
27,1.9072500467300415
28,1.9235000610351562


==> figures/ablation/gpt_j/cal_permute/40_shot_average_false_prefix_null_ablation.csv <==
layer,p
1,0.9985000491142273
2,0.9827499985694885
3,0.9777500629425049
4,0.9026250243186951
5,1.091749906539917
6,1.0467499494552612
7,1.0744999647140503
8,1.0132499933242798
9,1.0246250629425049
10,0.9322500228881836
11,0.9247499704360962
12,0.940375030040741
13,1.181249976158142
14,1.2960000038146973
15,1.269624948501587
16,1.2072499990463257
17,1.5363750457763672
18,1.6395000219345093
19,1.8332500457763672
20,1.802625060081482
21,1.7397499084472656
22,1.6430000066757202
23,1.7599999904632568
24,1.7867499589920044
25,1.8161250352859497
26,1.8337500095367432
27,1.8199998140335083
28,1.8093751668930054


==> figures/ablation/gpt_j/cal_permute/40_shot_average_false_prefix_our_ablation.csv <==
layer,p
1,1.0013750791549683
2,0.9667500257492065
3,0.936750054359436
4,0.8701250553131104
5,1.077625036239624
6,1.0287500619888306
7,1.0706250667572021
8,1.0295000076293945
9,1.046125054359436
10,0.9234999418258667
11,0.9245001077651978
12,0.8115000128746033
13,0.7766249775886536
14,1.0063750743865967
15,0.9830000400543213
16,1.1336250305175781
17,1.1600000858306885
18,1.2896250486373901
19,1.4919999837875366
20,1.439250111579895
21,1.4146251678466797
22,1.3423750400543213
23,1.3976250886917114
24,1.4333750009536743
25,1.4472500085830688
26,1.449874997138977
27,1.4548749923706055
28,1.437999963760376


==> figures/ablation/gpt_j/cal_permute/40_shot_average_true_prefix.csv <==
layer,p
1,0.9933750033378601
2,0.9804999828338623
3,0.949874997138977
4,0.8672500848770142
5,0.9066250324249268
6,0.8985000252723694
7,0.9263750314712524
8,0.8778749704360962
9,0.8203750252723694
10,0.7692500352859497
11,0.763249933719635
12,0.6701250672340393
13,0.5761250257492065
14,0.4763749837875366
15,0.48625004291534424
16,0.4618750214576721
17,0.45649999380111694
18,0.45774999260902405
19,0.4782499670982361
20,0.45112499594688416
21,0.45412498712539673
22,0.45412498712539673
23,0.4396250545978546
24,0.4410000145435333
25,0.4453750252723694
26,0.44712501764297485
27,0.4598750174045563
28,0.4466249942779541


==> figures/ablation/gpt_j/cal_permute/40_shot_average_true_prefix_null_ablation.csv <==
layer,p
1,1.005250096321106
2,0.9861250519752502
3,0.968999981880188
4,0.9118750095367432
5,0.9227500557899475
6,0.9150000214576721
7,0.9550000429153442
8,0.911750078201294
9,0.890500009059906
10,0.8224999904632568
11,0.7843750715255737
12,0.7118750214576721
13,0.6376250386238098
14,0.5324999690055847
15,0.5364999771118164
16,0.5051249861717224
17,0.49137499928474426
18,0.48412495851516724
19,0.5006250143051147
20,0.4884999990463257
21,0.48775002360343933
22,0.49137502908706665
23,0.48375001549720764
24,0.47862499952316284
25,0.49525001645088196
26,0.4945000112056732
27,0.4983750283718109
28,0.4896249771118164


==> figures/ablation/gpt_j/cal_permute/40_shot_average_true_prefix_our_ablation.csv <==
layer,p
1,0.9933750033378601
2,0.9804999828338623
3,0.949874997138977
4,0.8672500848770142
5,0.9066250324249268
6,0.8985000252723694
7,0.9263750314712524
8,0.8778749704360962
9,0.8203750252723694
10,0.7692500352859497
11,0.763249933719635
12,0.6816250085830688
13,0.6481250524520874
14,0.4948750138282776
15,0.534250020980835
16,0.4866250157356262
17,0.5038750171661377
18,0.49362504482269287
19,0.49549999833106995
20,0.47850000858306885
21,0.47574999928474426
22,0.47212502360343933
23,0.4702500104904175
24,0.4755000174045563
25,0.47587504982948303
26,0.4791249930858612
27,0.4806250035762787
28,0.47612500190734863


==> figures/ablation/gpt_j/cal_permute/agnews_10_heads.csv <==
layer,p
1,0.2110000103712082
2,0.22300000488758087
3,0.22100001573562622
4,0.1850000023841858
5,0.22300000488758087
6,0.23100000619888306
7,0.21900001168251038
8,0.24400001764297485
9,0.23900000751018524
10,0.25300002098083496
11,0.23200000822544098
12,0.1550000011920929
13,0.17900000512599945
14,0.19300000369548798
15,0.17900000512599945
16,0.14900000393390656
17,0.14800000190734863
18,0.17100000381469727
19,0.19500000774860382
20,0.18000000715255737
21,0.18000000715255737
22,0.21700000762939453
23,0.24500000476837158
24,0.24900001287460327
25,0.2840000092983246
26,0.2850000262260437
27,0.2900000214576721
28,0.24800001084804535


==> figures/ablation/gpt_j/cal_permute/agnews_25_heads.csv <==
layer,p
1,0.21400001645088196
2,0.23400001227855682
3,0.19300000369548798
4,0.1860000044107437
5,0.24000000953674316
6,0.242000013589859
7,0.23000000417232513
8,0.22600001096725464
9,0.21700000762939453
10,0.22600001096725464
11,0.20400001108646393
12,0.15900000929832458
13,0.1810000091791153
14,0.19500000774860382
15,0.17000000178813934
16,0.14600001275539398
17,0.12600000202655792
18,0.1420000046491623
19,0.164000004529953
20,0.14000000059604645
21,0.14500001072883606
22,0.16200000047683716
23,0.20200000703334808
24,0.1980000138282776
25,0.22100001573562622
26,0.22300000488758087
27,0.2290000170469284
28,0.21000000834465027


==> figures/ablation/gpt_j/cal_permute/agnews_50_heads.csv <==
layer,p
1,0.22800001502037048
2,0.2370000183582306
3,0.2120000123977661
4,0.21300001442432404
5,0.20900000631809235
6,0.1980000138282776
7,0.18200001120567322
8,0.2150000035762787
9,0.19200000166893005
10,0.19600000977516174
11,0.16900001466274261
12,0.1600000113248825
13,0.1550000011920929
14,0.18700000643730164
15,0.1850000023841858
16,0.164000004529953
17,0.15600000321865082
18,0.14600001275539398
19,0.1380000114440918
20,0.13700000941753387
21,0.1510000079870224
22,0.1680000126361847
23,0.1680000126361847
24,0.1770000010728836
25,0.17500001192092896
26,0.1770000010728836
27,0.17500001192092896
28,0.16900001466274261


==> figures/ablation/gpt_j/cal_permute/agnews_5_heads.csv <==
layer,p
1,0.23500001430511475
2,0.24900001287460327
3,0.21000000834465027
4,0.20800000429153442
5,0.22600001096725464
6,0.24000000953674316
7,0.23500001430511475
8,0.23000000417232513
9,0.2370000183582306
10,0.23200000822544098
11,0.21700000762939453
12,0.14400000870227814
13,0.1730000078678131
14,0.21300001442432404
15,0.1940000057220459
16,0.25
17,0.20900000631809235
18,0.25
19,0.32100000977516174
20,0.2939999997615814
21,0.2710000276565552
22,0.2850000262260437
23,0.30100002884864807
24,0.30300000309944153
25,0.34300002455711365
26,0.34800001978874207
27,0.34200000762939453
28,0.29200002551078796


==> figures/ablation/gpt_j/cal_permute/agnews_baseline.csv <==
layer,p
1, 0.25
2, 0.25
3, 0.25
4, 0.25
5, 0.25
6, 0.25
7, 0.25
8, 0.25
9, 0.25
10, 0.25
11, 0.25
12, 0.25
13, 0.25
14, 0.25
15, 0.25
16, 0.25
17, 0.25
18, 0.25
19, 0.25
20, 0.25
21, 0.25
22, 0.25
23, 0.25
24, 0.25
25, 0.25
26, 0.25
27, 0.25
28, 0.25


==> figures/ablation/gpt_j/cal_permute/agnews_false_prefix.csv <==
layer,p
1,0.2240000069141388
2,0.2330000102519989
3,0.2150000035762787
4,0.19500000774860382
5,0.23500001430511475
6,0.2330000102519989
7,0.22600001096725464
8,0.21300001442432404
9,0.20600001513957977
10,0.22200001776218414
11,0.21700000762939453
12,0.16500000655651093
13,0.2110000103712082
14,0.2639999985694885
15,0.28300002217292786
16,0.25699999928474426
17,0.32600000500679016
18,0.3540000021457672
19,0.4000000059604645
20,0.359000027179718
21,0.33100003004074097
22,0.33100003004074097
23,0.37300002574920654
24,0.3970000147819519
25,0.44200003147125244
26,0.45600003004074097
27,0.45600003004074097
28,0.41100001335144043


==> figures/ablation/gpt_j/cal_permute/agnews_true_prefix.csv <==
layer,p
1,0.23000000417232513
2,0.23200000822544098
3,0.2200000137090683
4,0.1980000138282776
5,0.19500000774860382
6,0.20200000703334808
7,0.20400001108646393
8,0.18800000846385956
9,0.1810000091791153
10,0.20200000703334808
11,0.1720000058412552
12,0.11800000816583633
13,0.1120000034570694
14,0.09400000423192978
15,0.10300000756978989
16,0.09400000423192978
17,0.0860000029206276
18,0.0820000022649765
19,0.09200000762939453
20,0.08900000154972076
21,0.0860000029206276
22,0.09000000357627869
23,0.09100000560283661
24,0.09400000423192978
25,0.0950000062584877
26,0.0950000062584877
27,0.09800000488758087
28,0.09200000762939453


==> figures/ablation/gpt_j/cal_permute/average_baseline.csv <==
layer, p
1, 1
2, 1
3, 1
4, 1
5, 1
6, 1
7, 1
8, 1
9, 1
10, 1
11, 1
12, 1
13, 1
14, 1
15, 1
16, 1
17, 1
18, 1
19, 1
20, 1
21, 1
22, 1
23, 1
24, 1
25, 1
26, 1
27, 1
28, 1


==> figures/ablation/gpt_j/cal_permute/unnatural_100_heads.csv <==
layer,p
1,0.33900001645088196
2,0.3240000009536743
3,0.28300002217292786
4,0.28300002217292786
5,0.3140000104904175
6,0.26100000739097595
7,0.18300001323223114
8,0.18200001120567322
9,0.15700000524520874
10,0.15000000596046448
11,0.030000001192092896
12,0.04500000178813934
13,0.027000000700354576
14,0.030000001192092896
15,0.03800000250339508
16,0.03800000250339508
17,0.014000000432133675
18,0.01100000087171793
19,0.006000000052154064
20,0.006000000052154064
21,0.009000000543892384
22,0.009000000543892384
23,0.010000000707805157
24,0.01600000075995922
25,0.017000000923871994
26,0.018000001087784767
27,0.01900000125169754
28,0.020000001415610313


==> figures/ablation/gpt_j/cal_permute/unnatural_10_heads.csv <==
layer,p
1,0.3270000219345093
2,0.2720000147819519
3,0.23600001633167267
4,0.25300002098083496
5,0.3710000216960907
6,0.32600000500679016
7,0.3760000169277191
8,0.33100003004074097
9,0.3270000219345093
10,0.2160000056028366
11,0.07700000703334808
12,0.0430000014603138
13,0.01900000125169754
14,0.010000000707805157
15,0.009000000543892384
16,0.003000000026077032
17,0.00800000037997961
18,0.023000001907348633
19,0.023000001907348633
20,0.03200000151991844
21,0.018000001087784767
22,0.06800000369548798
23,0.12700000405311584
24,0.15300001204013824
25,0.28300002217292786
26,0.27800002694129944
27,0.30300000309944153
28,0.2970000207424164


==> figures/ablation/gpt_j/cal_permute/unnatural_50_heads.csv <==
layer,p
1,0.35200002789497375
2,0.29200002551078796
3,0.23100000619888306
4,0.2600000202655792
5,0.2880000174045563
6,0.22600001096725464
7,0.16900001466274261
8,0.1600000113248825
9,0.11400000751018524
10,0.07400000095367432
11,0.012000000104308128
12,0.039000000804662704
13,0.018000001087784767
14,0.03100000135600567
15,0.05700000375509262
16,0.12000000476837158
17,0.032999999821186066
18,0.03700000047683716
19,0.04400000348687172
20,0.04200000315904617
21,0.05100000277161598
22,0.029000001028180122
23,0.04100000113248825
24,0.07100000232458115
25,0.10600000619888306
26,0.12800000607967377
27,0.14300000667572021
28,0.13100001215934753


==> figures/ablation/gpt_j/cal_permute/unnatural_5_heads.csv <==
layer,p
1,0.3400000035762787
2,0.2930000126361847
3,0.242000013589859
4,0.23800000548362732
5,0.4480000138282776
6,0.39900001883506775
7,0.42900002002716064
8,0.38700002431869507
9,0.40400001406669617
10,0.25
11,0.09000000357627869
12,0.05100000277161598
13,0.03500000014901161
14,0.049000002443790436
15,0.04800000041723251
16,0.055000003427267075
17,0.08100000023841858
18,0.15200001001358032
19,0.5420000553131104
20,0.44600000977516174
21,0.4050000309944153
22,0.37300002574920654
23,0.43400001525878906
24,0.45900002121925354
25,0.4750000238418579
26,0.46000000834465027
27,0.4790000319480896
28,0.5290000438690186


==> figures/ablation/gpt_j/cal_permute/unnatural_baseline.csv <==
layer,p
1, 0.25
2, 0.25
3, 0.25
4, 0.25
5, 0.25
6, 0.25
7, 0.25
8, 0.25
9, 0.25
10, 0.25
11, 0.25
12, 0.25
13, 0.25
14, 0.25
15, 0.25
16, 0.25
17, 0.25
18, 0.25
19, 0.25
20, 0.25
21, 0.25
22, 0.25
23, 0.25
24, 0.25
25, 0.25
26, 0.25
27, 0.25
28, 0.25


==> figures/ablation/gpt_j/cal_permute/unnatural_false_prefix.csv <==
layer,p
1,0.3230000138282776
2,0.27400001883506775
3,0.23500001430511475
4,0.25200000405311584
5,0.45000001788139343
6,0.40800002217292786
7,0.43700000643730164
8,0.41600000858306885
9,0.4130000174045563
10,0.25
11,0.0990000069141388
12,0.10200000554323196
13,0.1380000114440918
14,0.24800001084804535
15,0.3060000240802765
16,0.0950000062584877
17,0.5890000462532043
18,0.6960000395774841
19,0.878000020980835
20,0.8060000538825989
21,0.7350000143051147
22,0.7160000205039978
23,0.7920000553131104
24,0.8330000638961792
25,0.8640000224113464
26,0.8770000338554382
27,0.8940000534057617
28,0.9080000519752502


==> figures/ablation/gpt_j/cal_permute/unnatural_true_prefix.csv <==
layer,p
1,0.30900001525878906
2,0.2670000195503235
3,0.23800000548362732
4,0.2410000115633011
5,0.20100000500679016
6,0.16900001466274261
7,0.1380000114440918
8,0.0820000022649765
9,0.10100000351667404
10,0.06200000271201134
11,0.01100000087171793
12,0.00800000037997961
13,0.006000000052154064
14,0.0010000000474974513
15,0.0010000000474974513
16,0.0
17,0.0010000000474974513
18,0.0
19,0.0
20,0.0
21,0.0
22,0.0
23,0.0
24,0.0
25,0.0
26,0.0
27,0.0
28,0.0


==> figures/attention/gpt2_xl/permuted_incorrect_labels/percent_of_final_gap.csv <==
layer,p
0,0.03134274445426267
1,0.02287509482787133
2,-0.005650606171058993
3,0.017185622883080322
4,-0.006897655721401697
5,-0.014613591895892062
6,-0.01656210681830217
7,0.011768847213103584
8,0.00038969427408932144
9,-0.011574039272827753
10,0.0047543067275363894
11,0.00713142524973224
12,-0.023888340008311148
13,-0.01944582179953924
14,-0.01356147223132771
15,-0.01535403627680103
16,-0.006975526635153741
17,0.02131632644190838
18,0.006079244612417536
19,0.03974899016493843
20,0.20404502464875718
21,0.2969097041112583
22,0.44702089837565306
23,0.6529363057212768
24,0.7458009155006337
25,0.708468057708305
26,0.831456290089257
27,0.6850472654670497
28,0.7127742669764389
29,0.7058766809381809
30,0.7402088780123562
31,0.7514515303820861
32,0.7823544108759636
33,0.761291321690824
34,0.784829042248211
35,0.7998907751554715
36,0.8213436108770581
37,0.8486028729907454
38,0.8380810927487696
39,0.8624760901888728
40,0.8798371490981146
41,0.888780510307435
42,0.8947040218027404
43,0.9099021768857485
44,0.9166047981966557
45,0.9393243689568491
46,0.9855812595963491
47,0.9885428629121232
48,1.0


==> figures/attention/gpt2_xl/permuted_incorrect_labels/unnatural_sum_of_pm_scores.csv <==
layer,p
0,-0.14638180027999997
1,-0.14675615664300007
2,-0.12835035783
3,-0.101228353841
4,-0.07103513142500002
5,-0.07177337828979999
6,-0.08578622619770003
7,-0.071428152777505
8,-0.05164654956399999
9,-0.0587824801
10,-0.04873660337699999
11,-0.031951903441000004
12,-0.030316536310099992
13,0.08137544924710002
14,0.0024628485183900008
15,-0.025316782367409998
16,1.1603467606734001
17,1.258133551373
18,1.0424236391270996
19,1.7377401391460001
20,2.2266197782299995
21,3.0973181835649006
22,1.5020229521800004
23,2.80388870963
24,2.954119870720001
25,2.8307652538320007
26,2.9086959840599995
27,2.5097387822929997
28,2.50766529649
29,3.7573381056399997
30,1.3287536888399998
31,1.4582850942741996
32,1.7300185939305
33,1.2984274253810004
34,1.2267205407069999
35,1.8325144232650001
36,0.45036605460920004
37,0.49905174061
38,1.7025899828490005
39,1.2562436056800002
40,1.74383013116
41,0.45328526808999986
42,0.6223571426300001
43,0.38123277517
44,0.42100040713799997
45,0.18374819687000002
46,0.442801445036
47,0.21251779123599998


==> figures/attention/gpt_j/permuted_incorrect_labels/percent_of_final_gap.csv <==
layer,p
0,0.0
1,0.010177322779416352
2,-0.0055543355981342675
3,-0.008314561600192298
4,-0.010956229088462829
5,0.04390968211435555
6,0.04936243506098686
7,0.05674561417905154
8,0.07406904446932534
9,0.0956259482258683
10,0.09362781164185802
11,0.15663893082029914
12,0.2162972547445508
13,0.4658019115736908
14,0.6278258470777381
15,0.6454371857213382
16,0.579064512727877
17,0.8468833278243474
18,0.8554772965991165
19,0.9520939084565212
20,0.9308756854539029
21,0.8499992255827369
22,0.9010465443094455
23,0.9410360361560657
24,0.9737016148939074
25,0.9773762967212062
26,0.9792728392986222
27,0.964472601253505
28,1.0


==> figures/attention/gpt_j/permuted_incorrect_labels/unnatural_sum_of_pm_scores.csv <==
layer,p
0,0.007549392716000003
1,-0.00011760138449999928
2,-0.0023914115483000004
3,0.05424224566530001
4,1.180961755174
5,0.04890871012800001
6,0.2374812873
7,0.34526237540400007
8,0.39505229161200006
9,0.4779134695090001
10,0.30362908778203296
11,0.7334726823030001
12,1.91706084782
13,2.6321060710300004
14,2.51012996125
15,0.85427392812
16,3.2802791444809998
17,1.8253081223800003
18,2.45182104262
19,1.4699512247710003
20,1.3575163902920002
21,1.3369853265699998
22,0.69817990595
23,1.005115278988
24,1.38010323263
25,1.1322006078709999
26,0.56922891075
27,0.006662256880000003


==> figures/attention/gpt_neox/permuted_incorrect_labels/percent_of_final_gap.csv <==
layer,p
0,0.0
1,-0.007921096471944215
2,0.006478129697554177
3,-0.012677882945226659
4,0.017269661367951977
5,-0.009601218344619359
6,0.018549582398531918
7,-0.01439931653888805
8,-0.018208192664233947
9,0.13922763244967007
10,0.7178955610517068
11,0.6759560310058406
12,0.8328018376021528
13,0.9039018881741541
14,0.8522889733710711
15,0.8233945810150408
16,0.7349733294756791
17,0.6652016282446788
18,0.7429006291607274
19,0.7804845999134751
20,0.7499265070938614
21,0.7483484832666292
22,0.7796440225806252
23,0.8228562957455493
24,0.8372400171097651
25,0.8944698929666236
26,0.9049065504987955
27,0.9180104412018207
28,0.986356668590286
29,0.9853653292956627
30,0.9909029395703634
31,0.9952110936636506
32,0.9762181332196358
33,0.9763047329147533
34,0.9817844551404213
35,0.989105369765916
36,0.9551632015019078
37,0.9622623561001405
38,0.9606595065105783
39,0.9483064821562988
40,0.9616413699292005
41,0.9805210975279745
42,1.0086202941221536
43,0.9901305072122708
44,1.0


==> figures/attention/gpt_neox/permuted_incorrect_labels/unnatural_sum_of_pm_scores.csv <==
layer,p
0,-0.12435270204099999
1,-0.017839303484800013
2,0.0007464784994000008
3,0.055705471614500006
4,0.05449270074860401
5,-0.02670458107418999
6,-0.06499666276803001
7,0.054859713471599986
8,5.203530201405599
9,9.543019727611096
10,5.691453116386087
11,16.62072185007269
12,11.857007340502093
13,11.804493149692945
14,9.101873920786522
15,9.533178817542868
16,4.714041504302999
17,6.270042381712791
18,10.17672182665829
19,8.937439018086483
20,6.961365693698455
21,5.50888485223357
22,11.820635225332556
23,17.430204395809472
24,20.29913727089709
25,18.509775931069523
26,13.085136010345177
27,14.746940495120837
28,6.443845969053058
29,5.9594368212816615
30,4.207040953214673
31,6.429471131240299
32,1.8911457840976456
33,1.184241200923816
34,1.9998491916952956
35,1.4560852095963486
36,0.6705496520801887
37,1.1874234364156226
38,1.0336363893487366
39,0.17792887173424535
40,0.035583421805629255
41,0.03138750855457234
42,-1.1411666881280002e-05
43,0.016298824989003653


==> figures/contextwise/gpt2_xl/permuted_incorrect_labels/acc_gap/agnews.csv <==
pic,p
0,0.0
1,0.004999995
2,0.074
3,0.13800004
4,0.07099998
5,0.072
6,0.120000005
7,0.10699999
8,0.12100002
9,0.15000004
10,0.11200002
11,0.09800002
12,0.123000026
13,0.11900002
14,0.11199999
15,0.176
16,0.139
17,0.110000014
18,0.12999997
19,0.122999966


==> figures/contextwise/gpt2_xl/permuted_incorrect_labels/acc_gap/average.csv <==
pic,p
0,0.0
1,0.013885717306818281
2,0.04005713654415948
3,0.0563714291368212
4,0.05739047910485949
5,0.06445715363536562
6,0.07000952852623803
7,0.08845238494021553
8,0.08244286690439497
9,0.09570953356368202
10,0.08919047564268112
11,0.0941047700388091
12,0.10014285785811287
13,0.10908572907958712
14,0.10328095086983272
15,0.12063333817890712
16,0.12096666438238961
17,0.11428570853812355
18,0.1098285721881049
19,0.12219525022166115


==> figures/contextwise/gpt2_xl/permuted_incorrect_labels/acc_gap/dbpedia.csv <==
pic,p
0,0.0
1,0.202
2,0.32199997
3,0.362
4,0.4
5,0.43
6,0.45400003
7,0.478
8,0.49000004
9,0.463
10,0.49400002
11,0.47100002
12,0.49
13,0.508
14,0.48400003
15,0.515
16,0.521
17,0.512
18,0.5170001
19,0.53400004


==> figures/contextwise/gpt2_xl/permuted_incorrect_labels/acc_gap/ethos.csv <==
pic,p
0,0.0
1,-0.05399999
2,0.03399998
3,0.042000026
4,0.02000001
5,0.013999999
6,0.030000001
7,0.037999988
8,0.048000008
9,0.060000002
10,0.05400002
11,0.074
12,0.08000001
13,0.099999964
14,0.07799998
15,0.07200003
16,0.08400002
17,0.08200002
18,0.06799999
19,0.085999995


==> figures/contextwise/gpt2_xl/permuted_incorrect_labels/acc_gap/financial_phrasebank.csv <==
pic,p
0,0.0
1,-0.004333347
2,0.019666672
3,0.008666635
4,0.109666646
5,0.08033338
6,0.116666645
7,0.13933334
8,0.13233328
9,0.1586667
10,0.11900002
11,0.1463334
12,0.14166665
13,0.1503334
14,0.16433328
15,0.13433331
16,0.16266662
17,0.16899991
18,0.16266668
19,0.17133343


==> figures/contextwise/gpt2_xl/permuted_incorrect_labels/acc_gap/medical_questions_pairs.csv <==
pic,p
0,0.0
1,-0.026000023
2,0.011999965
3,-0.007999986
4,-0.037999988
5,0.027999997
6,0.0119999945
7,0.00999999
8,0.023999989
9,0.050000012
10,0.030000001
11,0.05399999
12,0.0039999783
13,0.018000007
14,0.030000001
15,0.062000006
16,0.023999989
17,0.021999985
18,0.032000005
19,0.00999999


==> figures/contextwise/gpt2_xl/permuted_incorrect_labels/acc_gap/mrpc.csv <==
pic,p
0,0.0
1,0.022000015
2,0.05400002
3,0.03399998
4,-0.01000005
5,-0.0039999485
6,0.028000057
7,0.013999999
8,-0.029999971
9,-0.0019999743
10,-0.030000031
11,-0.00999999
12,0.037999988
13,-0.0019999743
14,-0.008000016
15,0.015999973
16,-0.023999989
17,0.025999963
18,-0.012000024
19,0.017999947


==> figures/contextwise/gpt2_xl/permuted_incorrect_labels/acc_gap/poem_sentiment.csv <==
pic,p
0,0.0
1,0.026000053
2,0.02366668
3,0.011666715
4,0.0146666765
5,0.01333335
6,0.035999984
7,0.048333377
8,0.018333346
9,0.048333317
10,0.04366663
11,0.024999976
12,0.04099995
13,0.051666647
14,0.028333306
15,0.05366671
16,0.08799997
17,0.051
18,0.022999942
19,0.056000054


==> figures/contextwise/gpt2_xl/permuted_incorrect_labels/acc_gap/rte.csv <==
pic,p
0,0.0
1,-0.013999999
2,-0.032000005
3,0.016000003
4,0.036000013
5,0.026000023
6,0.027999997
7,0.03999999
8,-0.016000032
9,0.02000004
10,0.018000007
11,-0.013999999
12,-0.022000015
13,-0.008000016
14,0.032000005
15,0.038000017
16,0.008000016
17,0.0119999945
18,0.026000023
19,0.058000028


==> figures/contextwise/gpt2_xl/permuted_incorrect_labels/acc_gap/sick.csv <==
pic,p
0,0.0
1,0.031000018
2,0.021666676
3,0.062333316
4,0.038666666
5,0.044
6,0.07166669
7,0.08699998
8,0.106666714
9,0.11833331
10,0.12533331
11,0.11733335
12,0.17866668
13,0.18066669
14,0.18033335
15,0.14233336
16,0.19033337
17,0.17433333
18,0.17100003
19,0.17300001


==> figures/contextwise/gpt2_xl/permuted_incorrect_labels/acc_gap/sst2.csv <==
pic,p
0,0.0
1,-0.0016000271
2,0.021466613
3,0.029199958
4,0.05213338
5,0.041733384
6,0.04879999
7,0.059333384
8,0.06653339
9,0.07826668
10,0.07800007
11,0.0861333
12,0.09200007
13,0.0692001
14,0.09293342
15,0.097866654
16,0.09253323
17,0.089333296
18,0.09226668
19,0.09706664


==> figures/contextwise/gpt2_xl/permuted_incorrect_labels/acc_gap/trec.csv <==
pic,p
0,0.0
1,-0.0019999892
2,0.019000009
3,0.02000001
4,0.044
5,0.09199999
6,0.081000015
7,0.08999999
8,0.11700001
9,0.105000004
10,0.117
11,0.14800002
12,0.12200001
13,0.14800002
14,0.17700002
15,0.19600001
16,0.22
17,0.191
18,0.19600001
19,0.20500001


==> figures/contextwise/gpt2_xl/permuted_incorrect_labels/acc_gap/tweet_eval_hate.csv <==
pic,p
0,0.0
1,0.038000017
2,0.0019999743
3,0.03999996
4,0.06400001
5,0.0019999743
6,0.0020000339
7,0.07200003
8,0.060000002
9,0.051999986
10,0.029999971
11,0.066000015
12,0.037999988
13,0.07999998
14,0.007999957
15,0.09200001
16,0.08000001
17,0.06799999
18,0.047999978
19,0.05400002


==> figures/contextwise/gpt2_xl/permuted_incorrect_labels/acc_gap/tweet_eval_stance_atheism.csv <==
pic,p
0,0.0
1,-0.009000003
2,0.02366668
3,0.035333365
4,0.0036666691
5,0.046333313
6,-0.007333368
7,0.0123333335
8,0.0056666434
9,0.034999967
10,0.026333332
11,0.03333333
12,0.029333353
13,0.045666665
14,0.02333334
15,0.07066667
16,0.06733337
17,0.045000017
18,0.029666662
19,0.056333363


==> figures/contextwise/gpt2_xl/permuted_incorrect_labels/acc_gap/tweet_eval_stance_feminist.csv <==
pic,p
0,0.0
1,-0.018666685
2,-0.03433332
3,-0.002000004
4,-0.0023333132
5,0.01666668
6,-0.04066667
7,0.043000013
8,0.010666698
9,0.0033333898
10,0.031333297
11,0.022333354
12,0.046333313
13,0.06666669
14,0.04366666
15,0.023000002
16,0.04066667
17,0.048333377
18,0.05399999
19,0.069000006


==> figures/contextwise/gpt2_xl/permuted_incorrect_labels/acc_gap/unnatural.csv <==
pic,p
0,0.0
1,0.14633334
2,0.2873333
3,0.34299996
4,0.38066664
5,0.4606667
6,0.52400005
7,0.5806668
8,0.6333333
9,0.65500003
10,0.6906667
11,0.7216667
12,0.7116667
13,0.7513333
14,0.75100005
15,0.7886667
16,0.802
17,0.7906667
18,0.7926667
19,0.818


==> figures/contextwise/gpt_j/permuted_incorrect_labels/acc_gap/agnews.csv <==
pic,p
0,0.0
1,0.04699999
2,0.10800001
3,0.13300002
4,0.15400001
5,0.171
6,0.09900004
7,0.15399998
8,0.092999995
9,0.12800002
10,0.12199998
11,0.12199998
12,0.143
13,0.13
14,0.157
15,0.14999998
16,0.153
17,0.19600004
18,0.20300001
19,0.21400005
20,0.213
21,0.162
22,0.19
23,0.24299997
24,0.231
25,0.23900002
26,0.25300002
27,0.272
28,0.26700002
29,0.268
30,0.25600004
31,0.25300002
32,0.282
33,0.255
34,0.23000002
35,0.23800004
36,0.263
37,0.24700004
38,0.27100003
39,0.23500001


==> figures/contextwise/gpt_j/permuted_incorrect_labels/acc_gap/average.csv <==
pic,p
0,0.0
1,0.023038089275360107
2,0.04909524640866688
3,0.05654285954577582
4,0.06698571464845113
5,0.06909523691449847
6,0.09274762123823166
7,0.10032856890133449
8,0.11148095663104739
9,0.1289428642817906
10,0.1274476179054805
11,0.1301285805446761
12,0.14955238785062516
13,0.14805715956858226
14,0.15059049214635575
15,0.17561429100377218
16,0.18269525361912592
17,0.17582381410258158
18,0.18540955547775542
19,0.17901904242379324
20,0.19912381683077132
21,0.20334285816976003
22,0.2083571595805032
23,0.21850953783307756
24,0.2161190499152456
25,0.22686669017587388
26,0.2367238136274474
27,0.2287809465612684
28,0.24749526594366347
29,0.2462333504642759
30,0.24852857951607024
31,0.2558238229581288
32,0.25923810047762735
33,0.26936190256050657
34,0.2688238280160086
35,0.26935237858976635
36,0.27540476833071026
37,0.2721238157578877
38,0.2831000302519117
39,0.2812047685895647


==> figures/contextwise/gpt_j/permuted_incorrect_labels/acc_gap/dbpedia.csv <==
pic,p
0,0.0
1,0.12500006
2,0.20500004
3,0.21399999
4,0.21399999
5,0.23900002
6,0.22399998
7,0.232
8,0.272
9,0.22400004
10,0.263
11,0.259
12,0.24699998
13,0.24400002
14,0.273
15,0.27500004
16,0.25700003
17,0.28899997
18,0.28300005
19,0.287
20,0.26
21,0.28400004
22,0.27499998
23,0.31600004
24,0.32099998
25,0.31100005
26,0.305
27,0.306
28,0.32900006
29,0.343
30,0.351
31,0.36900002
32,0.34600002
33,0.31599998
34,0.342
35,0.33200002
36,0.35700005
37,0.351
38,0.34000003
39,0.35500002


==> figures/contextwise/gpt_j/permuted_incorrect_labels/acc_gap/ethos.csv <==
pic,p
0,0.0
1,-0.002000004
2,0.03400001
3,0.006000012
4,0.09400001
5,0.055999994
6,0.06800002
7,0.14200002
8,0.14800003
9,0.20599997
10,0.17999998
11,0.16799998
12,0.234
13,0.22
14,0.21599999
15,0.28200004
16,0.252
17,0.254
18,0.25200003
19,0.248
20,0.316
21,0.30800003
22,0.27199998
23,0.32200006
24,0.238
25,0.33800003
26,0.306
27,0.34000003
28,0.34600005
29,0.32600003
30,0.36600003
31,0.358
32,0.37200004
33,0.362
34,0.36200002
35,0.42
36,0.38200003
37,0.36
38,0.37800005
39,0.402


==> figures/contextwise/gpt_j/permuted_incorrect_labels/acc_gap/financial_phrasebank.csv <==
pic,p
0,0.0
1,0.03033331
2,0.10699996
3,0.11233333
4,0.08066666
5,0.072333336
6,0.16633335
7,0.15166664
8,0.162
9,0.17466664
10,0.1933333
11,0.20266664
12,0.22099996
13,0.24466667
14,0.22700006
15,0.2626667
16,0.30500007
17,0.23833331
18,0.25133333
19,0.3033333
20,0.32700002
21,0.3080001
22,0.33533332
23,0.326
24,0.3056667
25,0.319
26,0.34266666
27,0.3403333
28,0.34166667
29,0.38466668
30,0.35866672
31,0.3766667
32,0.3913334
33,0.41266665
34,0.39866674
35,0.3603333
36,0.37866664
37,0.36233336
38,0.39866674
39,0.402


==> figures/contextwise/gpt_j/permuted_incorrect_labels/acc_gap/medical_questions_pairs.csv <==
pic,p
0,0.0
1,0.044
2,0.011999965
3,0.007999986
4,0.01999998
5,0.041999996
6,0.074
7,0.0019999743
8,0.046000034
9,0.095999986
10,0.046000004
11,0.096000016
12,0.10200003
13,0.06800002
14,0.066000015
15,0.09
16,0.06999999
17,0.08400002
18,0.04400003
19,0.022000015
20,0.032000005
21,0.09399998
22,0.116
23,0.075999975
24,0.118
25,0.10800001
26,0.118
27,0.10799998
28,0.15600002
29,0.13799998
30,0.14000002
31,0.11399999
32,0.11199999
33,0.18
34,0.146
35,0.15200004
36,0.09399998
37,0.102
38,0.15200001
39,0.11199999


==> figures/contextwise/gpt_j/permuted_incorrect_labels/acc_gap/mrpc.csv <==
pic,p
0,0.0
1,-0.018000007
2,0.0020000339
3,0.048000038
4,0.018000007
5,-0.004000008
6,0.04400003
7,0.022000015
8,0.00999999
9,0.04000002
10,0.041999996
11,0.013999999
12,0.023999989
13,0.03400004
14,-0.0059999824
15,-0.0020000339
16,0.011999965
17,-0.05400002
18,0.011999965
19,0.04399997
20,0.01999998
21,0.0059999824
22,0.048000038
23,0.04000002
24,0.089999974
25,0.025999963
26,0.026000023
27,0.021999955
28,-0.0019999743
29,0.027999997
30,0.01000005
31,0.060000002
32,0.052000046
33,0.07000002
34,0.037999988
35,0.05399996
36,0.10800004
37,0.076000005
38,0.07999998
39,0.08200005


==> figures/contextwise/gpt_j/permuted_incorrect_labels/acc_gap/poem_sentiment.csv <==
pic,p
0,0.0
1,-0.008999974
2,0.029000014
3,0.075666666
4,0.056333333
5,0.05366668
6,0.046000004
7,0.12433332
8,0.106000006
9,0.110000014
10,0.13299999
11,0.13200006
12,0.15400001
13,0.15033337
14,0.13700005
15,0.19766667
16,0.18333337
17,0.18400002
18,0.21300009
19,0.18733335
20,0.19466668
21,0.238
22,0.24499997
23,0.22333336
24,0.234
25,0.25266668
26,0.305
27,0.2376667
28,0.24100006
29,0.28400004
30,0.28966665
31,0.28133336
32,0.25399995
33,0.26366663
34,0.27400005
35,0.32099998
36,0.3203333
37,0.29333335
38,0.30933338
39,0.285


==> figures/contextwise/gpt_j/permuted_incorrect_labels/acc_gap/rte.csv <==
pic,p
0,0.0
1,0.01000005
2,0.006000042
3,0.0
4,-0.032000005
5,0.0059999824
6,0.03400004
7,-0.018000007
8,0.032000005
9,0.046000004
10,-0.01999998
11,-0.023999989
12,0.015999973
13,0.032000005
14,-0.035999954
15,0.022000015
16,0.032000005
17,0.051999986
18,0.056000054
19,0.022000015
20,0.066000044
21,0.022000015
22,0.006000042
23,-0.0059999824
24,-0.012000024
25,0.041999996
26,0.037999988
27,0.023999989
28,0.05399996
29,0.01000005
30,0.055999994
31,0.04400003
32,0.04400003
33,0.023999989
34,0.022000015
35,0.06799996
36,0.047999978
37,0.058000028
38,0.038000047
39,0.061999977


==> figures/contextwise/gpt_j/permuted_incorrect_labels/acc_gap/sick.csv <==
pic,p
0,0.0
1,0.04100001
2,0.021666676
3,0.035999984
4,0.06999999
5,0.07100001
6,0.12666667
7,0.103333324
8,0.12733334
9,0.14166668
10,0.17033333
11,0.18333334
12,0.19633335
13,0.17900002
14,0.213
15,0.2413333
16,0.22466674
17,0.29466662
18,0.27300006
19,0.22366664
20,0.3083333
21,0.28299993
22,0.32100004
23,0.31366667
24,0.319
25,0.3346667
26,0.354
27,0.34200004
28,0.33700004
29,0.33733332
30,0.31033328
31,0.3353334
32,0.373
33,0.36
34,0.38600004
35,0.32233334
36,0.4100001
37,0.38166666
38,0.41033334
39,0.36633337


==> figures/contextwise/gpt_j/permuted_incorrect_labels/acc_gap/sst2.csv <==
pic,p
0,0.0
1,0.036533177
2,0.05000007
3,0.07959998
4,0.10413331
5,0.14600003
6,0.17413324
7,0.19960004
8,0.20773327
9,0.24653333
10,0.25426668
11,0.28613335
12,0.2897334
13,0.31813338
14,0.32893336
15,0.33693334
16,0.3570667
17,0.36720008
18,0.37640002
19,0.38693327
20,0.39840007
21,0.41879994
22,0.4226668
23,0.4308
24,0.43466672
25,0.4481335
26,0.45213336
27,0.4629332
28,0.47293344
29,0.47360006
30,0.4837333
31,0.47853333
32,0.48866656
33,0.5064
34,0.51586676
35,0.51493335
36,0.52599996
37,0.51839995
38,0.52840006
39,0.53119993


==> figures/contextwise/gpt_j/permuted_incorrect_labels/acc_gap/trec.csv <==
pic,p
0,0.0
1,0.013999999
2,0.029
3,0.008000001
4,0.040000007
5,0.034999996
6,0.052
7,0.046000004
8,0.058000013
9,0.081
10,0.103000015
11,0.09899999
12,0.113000005
13,0.09700002
14,0.141
15,0.146
16,0.17
17,0.17200002
18,0.15500002
19,0.16000003
20,0.17500001
21,0.17800002
22,0.19100001
23,0.18400002
24,0.21100001
25,0.18700002
26,0.222
27,0.199
28,0.254
29,0.286
30,0.26200002
31,0.274
32,0.25800002
33,0.27600002
34,0.305
35,0.293
36,0.298
37,0.33300003
38,0.326
39,0.34100002


==> figures/contextwise/gpt_j/permuted_incorrect_labels/acc_gap/tweet_eval_hate.csv <==
pic,p
0,0.0
1,0.008000016
2,0.06400001
3,0.03399998
4,0.08200002
5,0.061999977
6,0.026000023
7,0.106000036
8,0.11600003
9,0.09800002
10,0.12799999
11,0.08800003
12,0.15599999
13,0.11200002
14,0.14600003
15,0.18
16,0.17799997
17,0.12200001
18,0.14200005
19,0.144
20,0.17999998
21,0.23200002
22,0.164
23,0.204
24,0.21600002
25,0.21000001
26,0.22199997
27,0.20000002
28,0.236
29,0.21200001
30,0.19799998
31,0.22800002
32,0.22799999
33,0.262
34,0.264
35,0.23799998
36,0.206
37,0.23800004
38,0.234
39,0.25399998


==> figures/contextwise/gpt_j/permuted_incorrect_labels/acc_gap/tweet_eval_stance_atheism.csv <==
pic,p
0,0.0
1,0.028999984
2,0.038333297
3,0.02366668
4,0.029333353
5,0.028333306
6,0.09533331
7,0.099333316
8,0.106333315
9,0.12800002
10,0.109666675
11,0.12166667
12,0.113000035
13,0.15200001
14,0.146
15,0.15500003
16,0.2146667
17,0.17400002
18,0.17833337
19,0.16699997
20,0.18466666
21,0.19333333
22,0.2186667
23,0.23533335
24,0.20766667
25,0.20533334
26,0.22200002
27,0.21600002
28,0.2716667
29,0.2146667
30,0.24966668
31,0.24466667
32,0.26000002
33,0.286
34,0.29699996
35,0.23966667
36,0.29033333
37,0.28866667
38,0.27833337
39,0.3046667


==> figures/contextwise/gpt_j/permuted_incorrect_labels/acc_gap/tweet_eval_stance_feminist.csv <==
pic,p
0,0.0
1,-0.03333336
2,-0.018666685
3,0.01333338
4,0.0073333383
5,-0.011000007
6,0.069000006
7,0.0403333
8,0.076333344
9,0.08533335
10,0.059666693
11,0.07400006
12,0.0846667
13,0.09166667
14,0.099333316
15,0.12199998
16,0.14900002
17,0.08833331
18,0.1566667
19,0.097
20,0.11266667
21,0.119666636
22,0.11233336
23,0.15100005
24,0.11166665
25,0.15533334
26,0.14833334
27,0.13299999
28,0.16066667
29,0.14200002
30,0.14833334
31,0.16499999
32,0.16833335
33,0.19733334
34,0.183
35,0.21766669
36,0.17433333
37,0.20033327
38,0.21933338
39,0.2046667


==> figures/contextwise/gpt_j/permuted_incorrect_labels/acc_gap/unnatural.csv <==
pic,p
0,0.0
1,0.1503334
2,0.19033337
3,0.153
4,0.17533332
5,0.21033335
6,0.20966679
7,0.24199998
8,0.25300002
9,0.30333334
10,0.30899996
11,0.3266667
12,0.425
13,0.44500005
14,0.45500004
15,0.52966666
16,0.5593333
17,0.59233344
18,0.6383334
19,0.67200005
20,0.66800004
21,0.6826668
22,0.72066665
23,0.7353333
24,0.78400004
25,0.76600003
26,0.8106667
27,0.7920001
28,0.83300006
29,0.861
30,0.845
31,0.8406668
32,0.8533334
33,0.84733343
34,0.8706667
35,0.89566666
36,0.895
37,0.90133333
38,0.892
39,0.9116667


==> figures/contextwise/gpt_j/permuted_incorrect_labels/permute_score/agnews.csv <==
pic,p
0,0.512
1,1.044
2,0.92800003
3,0.836
4,0.73600006
5,0.79200006
6,0.64400005
7,0.72
8,0.61600006
9,0.652
10,0.688
11,0.656
12,0.708
13,0.64400005
14,0.776
15,0.69200003
16,0.76000005
17,0.90400004
18,0.808
19,0.91600007
20,0.804
21,0.81200004
22,0.81600004
23,0.9480001
24,0.99600005
25,1.0040001
26,0.97200006
27,1.12
28,1.0600001
29,1.1
30,1.0680001
31,1.056
32,1.176
33,1.1240001
34,1.072
35,1.1400001
36,1.12
37,1.1880001
38,1.176
39,1.1040001


==> figures/contextwise/gpt_j/permuted_incorrect_labels/permute_score/average.csv <==
pic,p
0,0.7850000394715203
1,0.8470000293519762
2,0.8905556069480048
3,0.9152222606870863
4,0.8888889484935336
5,0.8890000316831801
6,0.9468889435132345
7,0.9861112038294474
8,0.9921111596955193
9,1.0203333695729573
10,1.0633333855205112
11,1.0928889248106215
12,1.099444501929813
13,1.1113334231906467
14,1.1731112003326416
15,1.2017778091960483
16,1.2475556002722845
17,1.321444524659051
18,1.3224445515208774
19,1.339555601278941
20,1.3738889826668634
21,1.4008889463212755
22,1.453888965977563
23,1.4478889836205378
24,1.4984444777170818
25,1.5086667405234442
26,1.5231111778153315
27,1.5628889799118042
28,1.6164445214801364
29,1.6007778644561768
30,1.6364444891611736
31,1.6687778499391344
32,1.6465556224187214
33,1.675333473417494
34,1.7176667319403753
35,1.7417778571446736
36,1.7583333916134305
37,1.760111199484931
38,1.7532222933239408
39,1.7968889607323542


==> figures/contextwise/gpt_j/permuted_incorrect_labels/permute_score/dbpedia.csv <==
pic,p
0,0.37800002
1,0.476
2,0.64400005
3,0.75600004
4,0.574
5,0.65800005
6,0.77000004
7,0.53200006
8,0.79800004
9,0.71400005
10,0.8540001
11,0.952
12,0.78400004
13,0.81200004
14,1.0220001
15,0.77000004
16,0.882
17,1.274
18,1.1760001
19,1.1060001
20,1.1760001
21,1.4840001
22,1.5540001
23,1.4420002
24,1.47
25,1.6800001
26,1.5540001
27,1.6800001
28,1.722
29,1.876
30,1.974
31,2.086
32,1.792
33,1.8340001
34,2.114
35,2.2400002
36,2.3520002
37,2.198
38,2.1560001
39,2.408


==> figures/contextwise/gpt_j/permuted_incorrect_labels/permute_score/financial_phrasebank.csv <==
pic,p
0,0.694
1,0.89500004
2,0.9930001
3,1.0080001
4,0.96200013
5,0.9369999
6,1.018
7,1.0690001
8,1.121
9,1.0320001
10,1.096
11,1.167
12,1.095
13,1.0450001
14,1.141
15,1.22
16,1.198
17,1.1760001
18,1.1500001
19,1.267
20,1.2950001
21,1.255
22,1.29
23,1.2700001
24,1.3050001
25,1.2770001
26,1.279
27,1.3600001
28,1.3220001
29,1.386
30,1.394
31,1.366
32,1.401
33,1.5090001
34,1.4460001
35,1.381
36,1.365
37,1.3540001
38,1.3950001
39,1.5310001


==> figures/contextwise/gpt_j/permuted_incorrect_labels/permute_score/poem_sentiment.csv <==
pic,p
0,0.9880001
1,0.8620001
2,0.9180001
3,1.0020001
4,0.979
5,0.915
6,0.9200001
7,1.0770001
8,0.985
9,1.0339999
10,0.98300004
11,1.0170001
12,1.0850002
13,1.0860001
14,1.0370002
15,1.123
16,1.088
17,1.1260002
18,1.2090001
19,1.1050001
20,1.2190001
21,1.235
22,1.214
23,1.212
24,1.217
25,1.268
26,1.29
27,1.2190001
28,1.2290001
29,1.2830001
30,1.2980001
31,1.3250002
32,1.1880001
33,1.281
34,1.2940001
35,1.414
36,1.3540001
37,1.2920002
38,1.3230001
39,1.3


==> figures/contextwise/gpt_j/permuted_incorrect_labels/permute_score/sick.csv <==
pic,p
0,1.1390002
1,0.97099996
2,0.95000005
3,0.97800004
4,1.0870001
5,1.113
6,1.1660001
7,1.1950002
8,1.2
9,1.233
10,1.3530002
11,1.38
12,1.3050001
13,1.2490001
14,1.3310001
15,1.409
16,1.3810002
17,1.4560001
18,1.4660001
19,1.39
20,1.4860001
21,1.4710001
22,1.5580003
23,1.529
24,1.556
25,1.569
26,1.5970001
27,1.6260002
28,1.5900002
29,1.5620002
30,1.5350001
31,1.5570002
32,1.6420001
33,1.6060002
34,1.6780002
35,1.5969999
36,1.6850002
37,1.6320001
38,1.704
39,1.6480002


==> figures/contextwise/gpt_j/permuted_incorrect_labels/permute_score/trec.csv <==
pic,p
0,0.949
1,1.0020001
2,1.044
3,1.1880001
4,1.2060001
5,1.0860001
6,1.1760001
7,1.3440001
8,1.1400001
9,1.32
10,1.3620001
11,1.29
12,1.32
13,1.3440001
14,1.47
15,1.536
16,1.5720001
17,1.692
18,1.608
19,1.674
20,1.746
21,1.746
22,1.7580001
23,1.8000001
24,2.028
25,1.8000001
26,1.812
27,1.9380001
28,2.22
29,1.9560001
30,2.118
31,2.1540003
32,2.1360002
33,2.2920003
34,2.286
35,2.3460002
36,2.322
37,2.52
38,2.4180002
39,2.5860002


==> figures/contextwise/gpt_j/permuted_incorrect_labels/permute_score/tweet_eval_stance_atheism.csv <==
pic,p
0,1.033
1,1.0749999
2,1.021
3,1.051
4,1.0770001
5,1.074
6,1.2010001
7,1.2060001
8,1.207
9,1.171
10,1.211
11,1.2590001
12,1.2470001
13,1.3070002
14,1.2930001
15,1.352
16,1.459
17,1.3700001
18,1.3470001
19,1.391
20,1.4160001
21,1.3670001
22,1.517
23,1.47
24,1.414
25,1.4320002
26,1.519
27,1.4450002
28,1.6220001
29,1.4640001
30,1.513
31,1.612
32,1.5799999
33,1.5620002
34,1.609
35,1.5330001
36,1.5979998
37,1.588
38,1.5310001
39,1.5510001


==> figures/contextwise/gpt_j/permuted_incorrect_labels/permute_score/tweet_eval_stance_feminist.csv <==
pic,p
0,1.087
1,0.9340001
2,0.934
3,1.0059999
4,0.915
5,0.8770001
6,1.066
7,1.0350001
8,1.0560001
9,1.0860001
10,1.052
11,1.098
12,1.081
13,1.1
14,1.1000001
15,1.117
16,1.1940001
17,1.1040001
18,1.2040001
19,1.1620001
20,1.161
21,1.161
22,1.163
23,1.108
24,1.1170001
25,1.228
26,1.197
27,1.2430001
28,1.2670001
29,1.1890001
30,1.2350001
31,1.248
32,1.2880001
33,1.2580001
34,1.2980001
35,1.3210001
36,1.2930001
37,1.3230001
38,1.371
39,1.303


==> figures/contextwise/gpt_j/permuted_incorrect_labels/permute_score/unnatural.csv <==
pic,p
0,0.28500003
1,0.36400002
2,0.58300006
3,0.412
4,0.464
5,0.549
6,0.561
7,0.697
8,0.806
9,0.9410001
10,0.9710001
11,1.0170001
12,1.2700001
13,1.4150002
14,1.3880001
15,1.5970001
16,1.6939999
17,1.791
18,1.9340003
19,2.045
20,2.0620003
21,2.0770001
22,2.2150002
23,2.2520003
24,2.383
25,2.3200002
26,2.4880002
27,2.435
28,2.516
29,2.591
30,2.593
31,2.615
32,2.6160002
33,2.6120002
34,2.662
35,2.704
36,2.736
37,2.7460003
38,2.705
39,2.741


==> figures/contextwise/gpt_neox/permuted_incorrect_labels/acc_gap/agnews.csv <==
pic,p
0,0.0
1,0.062250018
2,0.11199999
3,0.15725002
4,0.14675003
5,0.13025004
6,0.116999984
7,0.11800003
8,0.12825
9,0.1325
10,0.09474999
11,0.09900004
12,0.089000046
13,0.087249994
14,0.10650003
15,0.092999995
16,0.088750005
17,0.07525003
18,0.08399999
19,0.116
20,0.10400003
21,0.09649998
22,0.097
23,0.09399998
24,0.111
25,0.10650003
26,0.10649997
27,0.10750002
28,0.09249997
29,0.10350001
30,0.12400001
31,0.100000024
32,0.115749955
33,0.12575
34,0.11500001
35,0.12700003
36,0.125
37,0.14850003
38,0.110000014
39,0.115749955


==> figures/contextwise/gpt_neox/permuted_incorrect_labels/acc_gap/average.csv <==
pic,p
0,0.0002142829554421561
1,0.012010709515639715
2,0.035954762782369344
3,0.04971072184188025
4,0.052400845502104075
5,0.0630369069320815
6,0.06267142295837402
7,0.07558094710111618
8,0.08467295233692441
9,0.08533775487116405
10,0.1024964302778244
11,0.10112620783703667
12,0.08718095826251167
13,0.09796546080282756
14,0.11040476603167397
15,0.11574048336063113
16,0.11935358707393919
17,0.12427023904664176
18,0.1087714433670044
19,0.12212382576295308
20,0.12767382178987777
21,0.13564762047358922
22,0.14358333285365785
23,0.1310142864074026
24,0.14524284643786295
25,0.14284524853740418
26,0.14924285347972596
27,0.13816193491220474
28,0.15234728902578354
29,0.14416258249964034
30,0.14788505222116197
31,0.1572881160037858
32,0.15289406584841864
33,0.17063691467046738
34,0.16323810070753098
35,0.1653095292193549
36,0.17152143269777298
37,0.16744491990123475
38,0.15483334234782628
39,0.16489168788705552


==> figures/contextwise/gpt_neox/permuted_incorrect_labels/acc_gap/dbpedia.csv <==
pic,p
0,-0.0010000467
1,0.14099997
2,0.20300001
3,0.23700005
4,0.27492857
5,0.31000006
6,0.315
7,0.328
8,0.3440714
9,0.3469286
10,0.36
11,0.35000002
12,0.356
13,0.334
14,0.36799997
15,0.36
16,0.35500002
17,0.33499998
18,0.356
19,0.32000005
20,0.35899997
21,0.36800003
22,0.37
23,0.35300004
24,0.37
25,0.39200002
26,0.37299997
27,0.379
28,0.36792862
29,0.38414282
30,0.3888572
31,0.38700002
32,0.37300003
33,0.389
34,0.384
35,0.41700006
36,0.398
37,0.3969286
38,0.397
39,0.389


==> figures/contextwise/gpt_neox/permuted_incorrect_labels/acc_gap/ethos.csv <==
pic,p
0,0.0
1,0.004000008
2,0.033500016
3,0.032999992
4,0.038999975
5,0.03850001
6,0.07350001
7,0.095999986
8,0.0485
9,0.077500015
10,0.09850001
11,0.127
12,0.10399997
13,0.08649999
14,0.1665
15,0.13749999
16,0.14400002
17,0.121500045
18,0.094499975
19,0.09400004
20,0.13350004
21,0.17600003
22,0.15050003
23,0.1365
24,0.16049999
25,0.14750001
26,0.14549997
27,0.106000006
28,0.14900002
29,0.19750002
30,0.14200002
31,0.16549999
32,0.20400003
33,0.20149997
34,0.18600002
35,0.20699999
36,0.19049999
37,0.21949998
38,0.14700001
39,0.19150001


==> figures/contextwise/gpt_neox/permuted_incorrect_labels/acc_gap/financial_phrasebank.csv <==
pic,p
0,-0.002333343
1,0.035666645
2,0.060000032
3,0.12433335
4,0.103333354
5,0.13199997
6,0.08033329
7,0.14433336
8,0.17699999
9,0.17400002
10,0.23733336
11,0.19833338
12,0.16899997
13,0.20633334
14,0.23366678
15,0.26099998
16,0.23633337
17,0.24966663
18,0.22333336
19,0.2873333
20,0.28133342
21,0.28566664
22,0.28633335
23,0.28066665
24,0.3046667
25,0.3086667
26,0.32666665
27,0.29633343
28,0.3146667
29,0.3106667
30,0.32466674
31,0.34766665
32,0.34166673
33,0.35266668
34,0.34800002
35,0.38799998
36,0.35400003
37,0.34833342
38,0.36
39,0.37966666


==> figures/contextwise/gpt_neox/permuted_incorrect_labels/acc_gap/medical_questions_pairs.csv <==
pic,p
0,0.0
1,-0.18849999
2,-0.024499983
3,-0.014999986
4,0.042000026
5,0.0039999783
6,-0.0255
7,0.04249999
8,0.057500005
9,0.010499984
10,0.044
11,-0.019499987
12,-0.0029999912
13,0.014499962
14,-0.029500008
15,0.069000036
16,0.06999999
17,0.04700002
18,0.047500014
19,0.09099999
20,0.0029999912
21,0.06249997
22,0.072
23,0.038999975
24,0.044999987
25,0.09200001
26,0.041500032
27,0.06800002
28,0.07350001
29,0.04399997
30,0.03550002
31,0.022000015
32,0.07249999
33,0.06950003
34,0.034999996
35,0.030500025
36,0.07400003
37,0.040499985
38,0.0695
39,0.064500034


==> figures/contextwise/gpt_neox/permuted_incorrect_labels/acc_gap/mrpc.csv <==
pic,p
0,0.0
1,-0.0024999976
2,0.00999999
3,0.009499997
4,-0.013999999
5,0.027999997
6,0.021999985
7,0.024999976
8,0.058
9,-0.0035000145
10,0.004499972
11,0.0185
12,-0.002000004
13,0.030999988
14,0.026500016
15,0.011999965
16,0.035000026
17,0.006000012
18,-0.002000004
19,-0.022000015
20,0.023999989
21,0.0015000105
22,0.055999994
23,0.043500006
24,0.0029999912
25,-0.00850001
26,0.062000006
27,-0.031999975
28,0.02850002
29,-0.035999984
30,-0.014999986
31,0.013999999
32,-0.03850001
33,0.03400004
34,0.048000008
35,-0.0045000315
36,0.032000005
37,-0.019499987
38,-0.019499987
39,0.0024999976


==> figures/contextwise/gpt_neox/permuted_incorrect_labels/acc_gap/poem_sentiment.csv <==
pic,p
0,0.0013333559
1,0.04000002
2,-0.025333345
3,0.028666705
4,0.018999994
5,0.079666644
6,-0.01000002
7,0.039666653
8,0.046666652
9,0.03066665
10,0.07833332
11,0.08699998
12,0.07700005
13,0.07799992
14,0.086333334
15,0.10533336
16,0.13333336
17,0.14166668
18,0.10033339
19,0.10500002
20,0.13233334
21,0.12466669
22,0.17500004
23,0.15733325
24,0.17899999
25,0.13933334
26,0.16466671
27,0.13333336
28,0.14166668
29,0.16099998
30,0.16200003
31,0.1553334
32,0.12999997
33,0.17166668
34,0.18233332
35,0.17600003
36,0.17266664
37,0.14100003
38,0.12600008
39,0.15566671


==> figures/contextwise/gpt_neox/permuted_incorrect_labels/acc_gap/rte.csv <==
pic,p
0,0.0
1,0.019500017
2,0.00999999
3,0.003000021
4,0.016499996
5,-0.004999995
6,0.023999989
7,-0.019500017
8,0.00849998
9,0.010500014
10,0.011500001
11,0.026000023
12,-0.005499959
13,-0.021000028
14,0.0025000572
15,0.004499972
16,-0.004999995
17,0.045000017
18,-0.022499979
19,-0.029000044
20,-0.016499996
21,0.027500033
22,-0.004000008
23,0.0
24,0.029999971
25,-0.0065000057
26,0.026000023
27,-0.012499988
28,0.046000004
29,0.004999995
30,0.010500014
31,0.022500038
32,-0.013499975
33,0.040499985
34,0.00999999
35,-0.014499962
36,0.024500012
37,0.0009999871
38,-0.0020000339
39,0.01000005


==> figures/contextwise/gpt_neox/permuted_incorrect_labels/acc_gap/sick.csv <==
pic,p
0,0.00999999
1,-0.028000057
2,-0.009000003
3,0.013000011
4,0.028666615
5,0.0146666765
6,0.08333331
7,0.0686667
8,0.09033331
9,0.14966667
10,0.14100003
11,0.15399998
12,0.16866669
13,0.14899996
14,0.1913333
15,0.2076667
16,0.21566668
17,0.2506667
18,0.195
19,0.24666676
20,0.2783334
21,0.26133332
22,0.27099997
23,0.25300002
24,0.2853334
25,0.25633335
26,0.2846667
27,0.27566668
28,0.28866675
29,0.26333332
30,0.2783333
31,0.28966668
32,0.2976667
33,0.3236667
34,0.2750001
35,0.322
36,0.34899995
37,0.31
38,0.28633332
39,0.31500003


==> figures/contextwise/gpt_neox/permuted_incorrect_labels/acc_gap/sst2.csv <==
pic,p
0,0.0
1,0.032066703
2,0.015033305
3,0.04586661
4,0.04759991
5,0.06910002
6,0.066900074
7,0.0758
8,0.08293337
9,0.088133335
10,0.087533295
11,0.101766765
12,0.10036659
13,0.103933334
14,0.11049992
15,0.10919994
16,0.11136675
17,0.12019986
18,0.120300055
19,0.12323344
20,0.12993336
21,0.11973339
22,0.12833327
23,0.13020003
24,0.13039982
25,0.14199996
26,0.14156663
27,0.14526677
28,0.14376652
29,0.15146661
30,0.15670007
31,0.15520012
32,0.15776676
33,0.16049999
34,0.1645
35,0.16133332
36,0.15730006
37,0.16163343
38,0.16783327
39,0.1655668


==> figures/contextwise/gpt_neox/permuted_incorrect_labels/acc_gap/trec.csv <==
pic,p
0,-0.004999995
1,-0.0059999973
2,0.0069999993
3,0.003000006
4,0.0059999973
5,0.02533333
6,0.026833326
7,0.03316666
8,0.044000015
9,0.04416667
10,0.050833344
11,0.07833333
12,0.054000005
13,0.075
14,0.088166684
15,0.0971667
16,0.089
17,0.09900001
18,0.1281667
19,0.113166675
20,0.11650002
21,0.15716666
22,0.13700001
23,0.12200002
24,0.16049999
25,0.1731667
26,0.17816667
27,0.18050002
28,0.19000001
29,0.19233334
30,0.215
31,0.21183334
32,0.185
33,0.18700002
34,0.20400001
35,0.232
36,0.23
37,0.242
38,0.26483333
39,0.23900002


==> figures/contextwise/gpt_neox/permuted_incorrect_labels/acc_gap/tweet_eval_hate.csv <==
pic,p
0,0.0
1,0.02699998
2,0.079000026
3,0.01700002
4,-0.012499988
5,0.018000007
6,0.059000015
7,0.05949998
8,0.042999983
9,0.05699998
10,0.06400001
11,0.055000007
12,0.053000033
13,0.07099998
14,0.07550001
15,0.048000038
16,0.0485
17,0.041500032
18,0.041500032
19,0.08200002
20,0.07800001
21,0.06349999
22,0.07800001
23,0.065
24,0.07800001
25,0.08100003
26,0.041499972
27,0.08350003
28,0.09800005
29,0.06100005
30,0.06349999
31,0.097
32,0.07850003
33,0.11750001
34,0.0905
35,0.07249999
36,0.11700004
37,0.09400004
38,0.024000049
39,0.086000025


==> figures/contextwise/gpt_neox/permuted_incorrect_labels/acc_gap/tweet_eval_stance_atheism.csv <==
pic,p
0,0.0
1,0.01699999
2,0.004999995
3,0.03366667
4,0.028333336
5,0.018666625
6,0.035999984
7,0.031666636
8,0.022666663
9,0.072333336
10,0.089666694
11,0.08066669
12,0.048999995
13,0.09133333
14,0.08899999
15,0.08066669
16,0.08433333
17,0.11233333
18,0.11166665
19,0.120000005
20,0.11033329
21,0.102999985
22,0.092666656
23,0.07800001
24,0.134
25,0.11399999
26,0.12066668
27,0.13300002
28,0.12733337
29,0.122999996
30,0.109666705
31,0.12600002
32,0.14033334
33,0.15266669
34,0.13366663
35,0.10866666
36,0.12666667
37,0.16266671
38,0.16866669
39,0.116333336


==> figures/contextwise/gpt_neox/permuted_incorrect_labels/acc_gap/tweet_eval_stance_feminist.csv <==
pic,p
0,0.0
1,0.014666617
2,0.027666658
3,0.0056666434
4,0.008000016
5,0.019333333
6,0.008999974
7,0.015333295
8,0.03399998
9,0.0043333173
10,0.072999984
11,0.059666663
12,0.011000007
13,0.06466669
14,0.03066665
15,0.035333395
16,0.06466666
17,0.095
18,0.045000017
19,0.062333316
20,0.05366665
21,0.051999956
22,0.10033333
23,0.08200002
24,0.041999996
25,0.062333345
26,0.07699996
27,0.0706667
28,0.07133332
29,0.05733332
30,0.07466662
31,0.10833332
32,0.096333385
33,0.06300002
34,0.10933331
35,0.09133333
36,0.05066663
37,0.09766665
38,0.06800002
39,0.07800001


==> figures/contextwise/gpt_neox/permuted_incorrect_labels/acc_gap/unnatural.csv <==
pic,p
0,0.005666733
1,0.024333298
2,0.18466663
3,0.1006667
4,0.062333405
5,0.065999985
6,0.06799996
7,0.08066672
8,0.08866662
9,0.125
10,0.1736666
11,0.20966673
12,0.254
13,0.2763334
14,0.36233342
15,0.393
16,0.45733333
17,0.5096667
18,0.52166677
19,0.57266665
20,0.625
21,0.64
22,0.6783334
23,0.7083334
24,0.73233336
25,0.71066666
26,0.77833337
27,0.75900006
28,0.80566674
29,0.84300005
30,0.8316667
31,0.84300005
32,0.83433336
33,0.61800003
34,0.8423334
35,0.8603333
36,0.8756667
37,0.63933325
38,0.86633337
39,0.90433335


==> figures/layerwise/gpt2_instruct/half_permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3694762039397444
1,0.37628572966371265
2,0.3997143017394202
3,0.3921428748539516
4,0.401071447879076
5,0.3992857283779553
6,0.396142876041787
7,0.44242859206029345
8,0.4124285876750946
9,0.4145000215087618
10,0.416857157434736
11,0.4050000182219914
12,0.3929523985300745


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_baseline.csv <==
layer,p
0,0.25
1,0.25
2,0.25
3,0.25
4,0.25
5,0.25
6,0.25
7,0.25
8,0.25
9,0.25
10,0.25
11,0.25
12,0.25


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
0,0.266
1,0.30800003
2,0.402
3,0.36
4,0.402
5,0.36400002
6,0.314
7,0.388
8,0.30400002
9,0.316
10,0.284
11,0.284
12,0.37


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_true_prefix.csv <==
layer,p
0,0.266
1,0.30600002
2,0.402
3,0.36400002
4,0.39600003
5,0.36800003
6,0.312
7,0.40600002
8,0.34
9,0.36200002
10,0.33
11,0.32200003
12,0.36800003


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_zero_shot.csv <==
layer,p
0,0.2525
1,0.298
2,0.514
3,0.49600002
4,0.48000002
5,0.39200002
6,0.386
7,0.42800003
8,0.47000003
9,0.476
10,0.514
11,0.564
12,0.54800004


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/average_baseline.csv <==
layer,p
0,0.3681972789115647
1,0.3681972789115647
2,0.3681972789115647
3,0.3681972789115647
4,0.3681972789115647
5,0.3681972789115647
6,0.3681972789115647
7,0.3681972789115647
8,0.3681972789115647
9,0.3681972789115647
10,0.3681972789115647
11,0.3681972789115647
12,0.3681972789115647


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.36156123743525576
1,0.3777143077126571
2,0.40114287180559977
3,0.39292858807103975
4,0.4007143048303468
5,0.40428573318890165
6,0.3870000163359301
7,0.4260000224624361
8,0.3724285896335329
9,0.39121430260794504
10,0.37571430312735693
11,0.381285731281553
12,0.3701428755053452


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/average_true_prefix.csv <==
layer,p
0,0.36417347991040777
1,0.37914288150412695
2,0.3982143072145326
3,0.3890000134706497
4,0.4022143025483404
5,0.4077143019863537
6,0.40264288016727995
7,0.43928573387009756
8,0.4530714473554066
9,0.45971430625234333
10,0.45814287449632374
11,0.45900002121925354
12,0.43734695868832724


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/average_zero_shot.csv <==
layer,p
0,0.3529268854430744
1,0.36480954236217905
2,0.3923333468181746
3,0.40159525935138973
4,0.4090476408600807
5,0.39552382486207144
6,0.40464287464107784
7,0.45042859869343893
8,0.44595240695135935
9,0.44697620613234385
10,0.4575714458312307
11,0.45407144725322723
12,0.4399387964180538


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_baseline.csv <==
layer,p
0,0.07142857142857142
1,0.07142857142857142
2,0.07142857142857142
3,0.07142857142857142
4,0.07142857142857142
5,0.07142857142857142
6,0.07142857142857142
7,0.07142857142857142
8,0.07142857142857142
9,0.07142857142857142
10,0.07142857142857142
11,0.07142857142857142
12,0.07142857142857142


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_false_prefix.csv <==
layer,p
0,0.05985714
1,0.108
2,0.18800001
3,0.11800001
4,0.142
5,0.132
6,0.080000006
7,0.26000002
8,0.142
9,0.27800003
10,0.19800001
11,0.164
12,0.11800001


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_true_prefix.csv <==
layer,p
0,0.06542858
1,0.11400001
2,0.172
3,0.120000005
4,0.134
5,0.134
6,0.128
7,0.29200003
8,0.298
9,0.49
10,0.476
11,0.446
12,0.28885716


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_zero_shot.csv <==
layer,p
0,0.065142855
1,0.102000006
2,0.15400001
3,0.142
4,0.128
5,0.14
6,0.17400001
7,0.312
8,0.30600002
9,0.31
10,0.356
11,0.42200002
12,0.43114287


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_false_prefix.csv <==
layer,p
0,0.5
1,0.51000005
2,0.49400002
3,0.462
4,0.49400002
5,0.558
6,0.558
7,0.53400004
8,0.51000005
9,0.507
10,0.50200003
11,0.51000005
12,0.54200006


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_true_prefix.csv <==
layer,p
0,0.5
1,0.51000005
2,0.49
3,0.46600002
4,0.49
5,0.554
6,0.57000005
7,0.518
8,0.526
9,0.50200003
10,0.514
11,0.514
12,0.56200004


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_zero_shot.csv <==
layer,p
0,0.49400002
1,0.44200003
2,0.43
3,0.51000005
4,0.49800003
5,0.49
6,0.518
7,0.48600003
8,0.51000005
9,0.514
10,0.51000005
11,0.49800003
12,0.51000005


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.3626667
1,0.372
2,0.404
3,0.374
4,0.37600002
5,0.36200002
6,0.344
7,0.39000002
8,0.286
9,0.298
10,0.29000002
11,0.296
12,0.316


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_true_prefix.csv <==
layer,p
0,0.3626667
1,0.36400002
2,0.404
3,0.37
4,0.37600002
5,0.36200002
6,0.39000002
7,0.418
8,0.48600003
9,0.504
10,0.49400002
11,0.492
12,0.46400002


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_zero_shot.csv <==
layer,p
0,0.2666667
1,0.246
2,0.31733337
3,0.30200002
4,0.264
5,0.264
6,0.32200003
7,0.418
8,0.40800002
9,0.37600002
10,0.384
11,0.42000002
12,0.42000002


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_false_prefix.csv <==
layer,p
0,0.46800002
1,0.544
2,0.528
3,0.469
4,0.45200002
5,0.448
6,0.44400004
7,0.42800003
8,0.42400002
9,0.432
10,0.44400004
11,0.432
12,0.448


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_true_prefix.csv <==
layer,p
0,0.46800002
1,0.55600005
2,0.52900004
3,0.46400002
4,0.467
5,0.453
6,0.51500005
7,0.49600002
8,0.51600003
9,0.49600002
10,0.5
11,0.492
12,0.51600003


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_zero_shot.csv <==
layer,p
0,0.47200003
1,0.57000005
2,0.47800002
3,0.41400003
4,0.39800003
5,0.354
6,0.39400002
7,0.45400003
8,0.45400003
9,0.45400003
10,0.47900003
11,0.47800002
12,0.50200003


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_false_prefix.csv <==
layer,p
0,0.523
1,0.51000005
2,0.50600004
3,0.47400004
4,0.46600002
5,0.47800002
6,0.47400004
7,0.47400004
8,0.514
9,0.522
10,0.526
11,0.522
12,0.49800003


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_true_prefix.csv <==
layer,p
0,0.523
1,0.50200003
2,0.48600003
3,0.47400004
4,0.47800002
5,0.49
6,0.47400004
7,0.48200002
8,0.49
9,0.48200002
10,0.48200002
11,0.48200002
12,0.46600002


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_zero_shot.csv <==
layer,p
0,0.51600003
1,0.532
2,0.536
3,0.523
4,0.56600004
5,0.54800004
6,0.56700003
7,0.54
8,0.512
9,0.55
10,0.559
11,0.517
12,0.536


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_false_prefix.csv <==
layer,p
0,0.30400002
1,0.30800003
2,0.324
3,0.374
4,0.37600002
5,0.374
6,0.33600003
7,0.36400002
8,0.342
9,0.374
10,0.374
11,0.372
12,0.33400002


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_true_prefix.csv <==
layer,p
0,0.32866666
1,0.312
2,0.32000002
3,0.37
4,0.36800003
5,0.374
6,0.342
7,0.36400002
8,0.402
9,0.37800002
10,0.416
11,0.416
12,0.402


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_zero_shot.csv <==
layer,p
0,0.25133333
1,0.32933336
2,0.32133332
3,0.34600002
4,0.33600003
5,0.28933334
6,0.326
7,0.32200003
8,0.33333334
9,0.36200002
10,0.39800003
11,0.43
12,0.36


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/rte_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/rte_false_prefix.csv <==
layer,p
0,0.47800002
1,0.48400003
2,0.532
3,0.52400005
4,0.48800004
5,0.492
6,0.5
7,0.492
8,0.48800004
9,0.52000004
10,0.5
11,0.52400005
12,0.46400002


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/rte_true_prefix.csv <==
layer,p
0,0.47800002
1,0.492
2,0.52000004
3,0.508
4,0.48800004
5,0.48800004
6,0.532
7,0.492
8,0.544
9,0.532
10,0.51600003
11,0.52000004
12,0.48800004


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/rte_zero_shot.csv <==
layer,p
0,0.46300003
1,0.47200003
2,0.512
3,0.52000004
4,0.492
5,0.5
6,0.528
7,0.55200005
8,0.54
9,0.569
10,0.536
11,0.53400004
12,0.48800004


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sick_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sick_false_prefix.csv <==
layer,p
0,0.32466668
1,0.35200003
2,0.354
3,0.37
4,0.39200002
5,0.39800003
6,0.404
7,0.56200004
8,0.402
9,0.374
10,0.36200002
11,0.36200002
12,0.28800002


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sick_true_prefix.csv <==
layer,p
0,0.32533333
1,0.33600003
2,0.356
3,0.36
4,0.39000002
5,0.40600002
6,0.358
7,0.546
8,0.45000002
9,0.416
10,0.40800002
11,0.43400002
12,0.324


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sick_zero_shot.csv <==
layer,p
0,0.384
1,0.31
2,0.36
3,0.388
4,0.38133335
5,0.38200003
6,0.432
7,0.54200006
8,0.45800003
9,0.48200002
10,0.418
11,0.32000002
12,0.30800003


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_false_prefix.csv <==
layer,p
0,0.492
1,0.54
2,0.512
3,0.504
4,0.48000002
5,0.45200002
6,0.47200003
7,0.45200002
8,0.45600003
9,0.448
10,0.43600002
11,0.448
12,0.48800004


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_true_prefix.csv <==
layer,p
0,0.492
1,0.544
2,0.504
3,0.5
4,0.48000002
5,0.45600003
6,0.46800002
7,0.46400002
8,0.48800004
9,0.49600002
10,0.512
11,0.51600003
12,0.504


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_zero_shot.csv <==
layer,p
0,0.56700003
1,0.49400002
2,0.47000003
3,0.44200003
4,0.48200002
5,0.45800003
6,0.47100002
7,0.462
8,0.418
9,0.42200002
10,0.42200002
11,0.43800002
12,0.418


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_false_prefix.csv <==
layer,p
0,0.51100004
1,0.476
2,0.55200005
3,0.564
4,0.61200005
5,0.592
6,0.532
7,0.652
8,0.45200002
9,0.45200002
10,0.46800002
11,0.46800002
12,0.46800002


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_true_prefix.csv <==
layer,p
0,0.51100004
1,0.492
2,0.54800004
3,0.572
4,0.628
5,0.592
6,0.58000004
7,0.69600004
8,0.568
9,0.572
10,0.568
11,0.55600005
12,0.56


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_zero_shot.csv <==
layer,p
0,0.437
1,0.55200005
2,0.56
3,0.60400003
4,0.57600003
5,0.588
6,0.52000004
7,0.63600004
8,0.66400003
9,0.66
10,0.688
11,0.69600004
12,0.68


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/trec_baseline.csv <==
layer,p
0,0.16666666666666666
1,0.16666666666666666
2,0.16666666666666666
3,0.16666666666666666
4,0.16666666666666666
5,0.16666666666666666
6,0.16666666666666666
7,0.16666666666666666
8,0.16666666666666666
9,0.16666666666666666
10,0.16666666666666666
11,0.16666666666666666
12,0.16666666666666666


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/trec_false_prefix.csv <==
layer,p
0,0.15766668
1,0.15
2,0.19000001
3,0.18
4,0.194
5,0.194
6,0.23
7,0.252
8,0.202
9,0.224
10,0.19000001
11,0.224
12,0.18


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/trec_true_prefix.csv <==
layer,p
0,0.16333336
1,0.15
2,0.19600001
3,0.162
4,0.202
5,0.19000001
6,0.246
7,0.29000002
8,0.42200002
9,0.374
10,0.37800002
11,0.418
12,0.36200002


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/trec_zero_shot.csv <==
layer,p
0,0.11466667
1,0.136
2,0.158
3,0.13800001
4,0.25800002
5,0.24800001
6,0.19800001
7,0.284
8,0.27400002
9,0.25
10,0.246
11,0.21400002
12,0.18200001


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_false_prefix.csv <==
layer,p
0,0.505
1,0.462
2,0.47800002
3,0.56200004
4,0.55
5,0.57000005
6,0.49800003
7,0.51000005
8,0.462
9,0.47800002
10,0.446
11,0.446
12,0.45000002


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_true_prefix.csv <==
layer,p
0,0.505
1,0.47400004
2,0.48200002
3,0.546
4,0.55
5,0.569
6,0.50600004
7,0.49800003
8,0.545
9,0.56600004
10,0.57000005
11,0.59000003
12,0.574


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_zero_shot.csv <==
layer,p
0,0.544
1,0.518
2,0.53800005
3,0.558
4,0.65400004
5,0.66200006
6,0.65400004
7,0.646
8,0.59400004
9,0.56600004
10,0.606
11,0.606
12,0.606


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_false_prefix.csv <==
layer,p
0,0.31
1,0.37600002
2,0.314
3,0.312
4,0.34600002
5,0.36
6,0.358
7,0.316
8,0.36600003
9,0.36200002
10,0.36
11,0.37600002
12,0.37600002


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_true_prefix.csv <==
layer,p
0,0.31
1,0.36600003
2,0.32000002
3,0.314
4,0.344
5,0.38000003
6,0.34600002
7,0.31800002
8,0.39400002
9,0.39600003
10,0.39200002
11,0.36800003
12,0.38000003


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_zero_shot.csv <==
layer,p
0,0.33600003
1,0.3
2,0.314
3,0.312
4,0.33400002
5,0.32200003
6,0.294
7,0.33600003
8,0.372
9,0.30333337
10,0.35200003
11,0.3
12,0.31


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_false_prefix.csv <==
layer,p
0,0.29200003
1,0.328
2,0.35000002
3,0.358
4,0.32000002
5,0.33800003
6,0.34600002
7,0.342
8,0.32000002
9,0.34
10,0.316
11,0.358
12,0.33


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_true_prefix.csv <==
layer,p
0,0.29200003
1,0.33400002
2,0.35000002
3,0.356
4,0.32000002
5,0.34800002
6,0.33800003
7,0.33400002
8,0.36200002
9,0.36600003
10,0.37
11,0.37600002
12,0.36800003


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_zero_shot.csv <==
layer,p
0,0.34466666
1,0.3
2,0.3
3,0.36933336
4,0.36133334
5,0.358
6,0.35200003
7,0.35000002
8,0.34800002
9,0.38533333
10,0.36
11,0.358
12,0.27800003


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
0,0.35266668
1,0.34800002
2,0.49
3,0.42800003
4,0.56
5,0.656
6,0.614
7,0.59400004
8,0.35000002
9,0.34
10,0.294
11,0.26200002
12,0.38200003


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_true_prefix.csv <==
layer,p
0,0.30800003
1,0.358
2,0.47000003
3,0.402
4,0.56200004
5,0.65000004
6,0.71000004
7,0.77800006
8,0.79
9,0.81600004
10,0.78800005
11,0.804
12,0.716


==> figures/layerwise/gpt2_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_zero_shot.csv <==
layer,p
0,0.30266666
1,0.282
2,0.56200004
3,0.36466667
4,0.586
5,0.70000005
6,0.7453334
7,0.79600006
8,0.80200005
9,0.8533334
10,0.87866676
11,0.87200004
12,0.712


==> figures/layerwise/gpt2_instruct/random_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3697381168603897
1,0.37621430839811054
2,0.40471430655036655
3,0.3922857328185013
4,0.41071430913039614
5,0.4048571597252573
6,0.3957857383149011
7,0.43757144681044985
8,0.38957144958632334
9,0.4070000244038446
10,0.4007143048303468
11,0.39542859366961886
12,0.3807959354349545


==> figures/layerwise/gpt2_xl/half_permuted_incorrect_labels/cal_correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
0,0.2035
1,0.35300002
2,0.43500003
3,0.44900003
4,0.44200003
5,0.395
6,0.41000003
7,0.39800003
8,0.386
9,0.333
10,0.367
11,0.34
12,0.38300002
13,0.36100003
14,0.386
15,0.36200002
16,0.358
17,0.35500002
18,0.37500003
19,0.374
20,0.43500003
21,0.42100003
22,0.41200003
23,0.42900002
24,0.437
25,0.43400002
26,0.503
27,0.54700005
28,0.544
29,0.546
30,0.56200004
31,0.573
32,0.57900006
33,0.592
34,0.591
35,0.595
36,0.56200004
37,0.564
38,0.56200004
39,0.56600004
40,0.569
41,0.57000005
42,0.564
43,0.57100004
44,0.57900006
45,0.58900005
46,0.59300005
47,0.583
48,0.55300003


==> figures/layerwise/gpt2_xl/half_permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.35302756300994326
1,0.3870857262185642
2,0.40607144257852007
3,0.4102238342165947
4,0.4162809763635908
5,0.4058952565704073
6,0.40930002076285227
7,0.4007762095757893
8,0.40057144101176945
9,0.3994285815528461
10,0.4059333460671561
11,0.39954763118709835
12,0.40340954810380936
13,0.4101666882634163
14,0.4200047786746706
15,0.41759525133030756
16,0.417066681597914
17,0.41343811580113005
18,0.4120381229690143
19,0.41116431036165785
20,0.43317144576992306
21,0.4272381290793419
22,0.42408097428934916
23,0.4276809798819678
24,0.4290428842817034
25,0.455271452665329
26,0.46155240280287607
27,0.47719763645104
28,0.48593573910849436
29,0.48565241055829184
30,0.48779287934303284
31,0.4875262092266764
32,0.486178600362369
33,0.4896143100091389
34,0.4881381264754704
35,0.48822860419750214
36,0.4878190734556743
37,0.4830666886908667
38,0.48655954003334045
39,0.4869904965162277
40,0.4880857276065009
41,0.48761430382728577
42,0.4870714566537312
43,0.4894666884626661
44,0.48806193258081165
45,0.4845190644264221
46,0.48156669842345373
47,0.47883812550987515
48,0.47206193315131323


==> figures/layerwise/gpt2_xl/half_permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_false_prefix.csv <==
layer,p
0,0.052285716
1,0.13700001
2,0.26700002
3,0.27800003
4,0.28
5,0.20500001
6,0.20400001
7,0.17500001
8,0.16100001
9,0.147
10,0.13800001
11,0.132
12,0.16900001
13,0.18400002
14,0.19000001
15,0.18200001
16,0.177
17,0.17300001
18,0.187
19,0.193
20,0.316
21,0.333
22,0.293
23,0.36600003
24,0.37
25,0.47500002
26,0.492
27,0.642
28,0.64900005
29,0.647
30,0.586
31,0.597
32,0.61200005
33,0.63000005
34,0.609
35,0.58000004
36,0.58400005
37,0.56100005
38,0.574
39,0.572
40,0.578
41,0.573
42,0.57500005
43,0.574
44,0.55600005
45,0.565
46,0.54200006
47,0.52000004
48,0.50100005


==> figures/layerwise/gpt2_xl/half_permuted_incorrect_labels/cal_correct_over_incorrect/ethos_false_prefix.csv <==
layer,p
0,0.51100004
1,0.48900002
2,0.497
3,0.499
4,0.507
5,0.505
6,0.507
7,0.49300003
8,0.497
9,0.49100003
10,0.485
11,0.47100002
12,0.47300002
13,0.47100002
14,0.47500002
15,0.483
16,0.47700003
17,0.47700003
18,0.46300003
19,0.46100003
20,0.439
21,0.43300003
22,0.45100003
23,0.47700003
24,0.47900003
25,0.51100004
26,0.47300002
27,0.4875
28,0.4665
29,0.47200003
30,0.47950003
31,0.4715
32,0.46050003
33,0.455
34,0.44700003
35,0.45100003
36,0.46500003
37,0.47100002
38,0.47550002
39,0.483
40,0.48100004
41,0.48100004
42,0.47100002
43,0.47900003
44,0.47900003
45,0.46300003
46,0.45900002
47,0.46300003
48,0.469


==> figures/layerwise/gpt2_xl/half_permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.3333334
1,0.40666667
2,0.38733336
3,0.3636667
4,0.39600003
5,0.42033336
6,0.42200002
7,0.42433333
8,0.40100002
9,0.42033336
10,0.43133336
11,0.4126667
12,0.43133336
13,0.47900003
14,0.48933336
15,0.5076667
16,0.53033334
17,0.517
18,0.4966667
19,0.5243334
20,0.57000005
21,0.5363334
22,0.5373333
23,0.51500005
24,0.50233334
25,0.57566667
26,0.6103333
27,0.65666664
28,0.69433343
29,0.67700005
30,0.70566666
31,0.6963334
32,0.689
33,0.69100004
34,0.69566673
35,0.6833334
36,0.68266666
37,0.6856667
38,0.6816667
39,0.69133335
40,0.68
41,0.6886667
42,0.69733334
43,0.693
44,0.69066674
45,0.6753333
46,0.6563334
47,0.6533334
48,0.6356667


==> figures/layerwise/gpt2_xl/half_permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_false_prefix.csv <==
layer,p
0,0.5115
1,0.49100003
2,0.527
3,0.509
4,0.51900005
5,0.523
6,0.509
7,0.549
8,0.565
9,0.551
10,0.531
11,0.503
12,0.521
13,0.54300004
14,0.57500005
15,0.531
16,0.551
17,0.545
18,0.535
19,0.527
20,0.521
21,0.53300005
22,0.509
23,0.503
24,0.49300003
25,0.507
26,0.509
27,0.49300003
28,0.48900002
29,0.485
30,0.48700002
31,0.49300003
32,0.49100003
33,0.48700002
34,0.48900002
35,0.49100003
36,0.49300003
37,0.49300003
38,0.49300003
39,0.485
40,0.49300003
41,0.483
42,0.50100005
43,0.49300003
44,0.485
45,0.48900002
46,0.47500002
47,0.47500002
48,0.45700002


==> figures/layerwise/gpt2_xl/half_permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_false_prefix.csv <==
layer,p
0,0.4065
1,0.504
2,0.5
3,0.48600003
4,0.48200002
5,0.492
6,0.49
7,0.49
8,0.47400004
9,0.48200002
10,0.508
11,0.5
12,0.48800004
13,0.49400002
14,0.508
15,0.54200006
16,0.536
17,0.53400004
18,0.51600003
19,0.49
20,0.45000002
21,0.44200003
22,0.44400004
23,0.45000002
24,0.47800002
25,0.48400003
26,0.47200003
27,0.48000002
28,0.492
29,0.51000005
30,0.522
31,0.51600003
32,0.514
33,0.514
34,0.512
35,0.512
36,0.50600004
37,0.50600004
38,0.514
39,0.51600003
40,0.514
41,0.522
42,0.522
43,0.522
44,0.532
45,0.528
46,0.53000003
47,0.532
48,0.52400005


==> figures/layerwise/gpt2_xl/half_permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_false_prefix.csv <==
layer,p
0,0.3326667
1,0.37
2,0.37300003
3,0.356
4,0.3566667
5,0.35066667
6,0.35000002
7,0.342
8,0.3546667
9,0.37333336
10,0.367
11,0.36533332
12,0.35333335
13,0.36100003
14,0.37933332
15,0.37800002
16,0.34333336
17,0.35033336
18,0.33733335
19,0.33633336
20,0.37466666
21,0.36633337
22,0.37300003
23,0.37766668
24,0.38700002
25,0.4446667
26,0.425
27,0.46433336
28,0.528
29,0.5193334
30,0.526
31,0.5326667
32,0.5316667
33,0.53300005
34,0.53766674
35,0.5363334
36,0.535
37,0.5256667
38,0.52000004
39,0.5216667
40,0.5263334
41,0.52400005
42,0.5293334
43,0.528
44,0.52933335
45,0.51933336
46,0.52433336
47,0.5193334
48,0.5176667


==> figures/layerwise/gpt2_xl/half_permuted_incorrect_labels/cal_correct_over_incorrect/rte_false_prefix.csv <==
layer,p
0,0.41500002
1,0.48200002
2,0.46600002
3,0.50600004
4,0.522
5,0.51000005
6,0.54
7,0.49600002
8,0.5
9,0.514
10,0.53000003
11,0.536
12,0.51000005
13,0.5
14,0.512
15,0.514
16,0.504
17,0.512
18,0.52000004
19,0.50850004
20,0.50200003
21,0.48000002
22,0.47400004
23,0.46800002
24,0.45800003
25,0.45400003
26,0.47200003
27,0.46
28,0.47800002
29,0.48000002
30,0.48800004
31,0.50200003
32,0.504
33,0.49800003
34,0.50200003
35,0.50200003
36,0.49
37,0.5
38,0.5
39,0.49600002
40,0.492
41,0.492
42,0.492
43,0.49600002
44,0.5
45,0.50600004
46,0.50200003
47,0.51000005
48,0.504


==> figures/layerwise/gpt2_xl/half_permuted_incorrect_labels/cal_correct_over_incorrect/sick_false_prefix.csv <==
layer,p
0,0.34100002
1,0.33400002
2,0.32533336
3,0.3263333
4,0.32733333
5,0.326
6,0.32933336
7,0.333
8,0.32833332
9,0.33833334
10,0.34533337
11,0.34100002
12,0.3496667
13,0.3666667
14,0.36166668
15,0.34433332
16,0.347
17,0.34766668
18,0.34633332
19,0.3376667
20,0.358
21,0.3366667
22,0.30366668
23,0.27233335
24,0.2756667
25,0.30433336
26,0.31733337
27,0.305
28,0.32900003
29,0.3456667
30,0.35033336
31,0.34233335
32,0.33600003
33,0.344
34,0.337
35,0.3496667
36,0.36333334
37,0.34533334
38,0.354
39,0.35700002
40,0.3586667
41,0.35633332
42,0.33533332
43,0.35933334
44,0.36066666
45,0.351
46,0.36333337
47,0.367
48,0.37133336


==> figures/layerwise/gpt2_xl/half_permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_false_prefix.csv <==
layer,p
0,0.54700005
1,0.46100003
2,0.46500003
3,0.46300003
4,0.483
5,0.49100003
6,0.50100005
7,0.513
8,0.521
9,0.517
10,0.503
11,0.517
12,0.51100004
13,0.521
14,0.51500005
15,0.549
16,0.537
17,0.535
18,0.527
19,0.541
20,0.563
21,0.55300003
22,0.549
23,0.521
24,0.509
25,0.505
26,0.49500003
27,0.50100005
28,0.49500003
29,0.47900003
30,0.48900002
31,0.48900002
32,0.497
33,0.499
34,0.513
35,0.499
36,0.47500002
37,0.45900002
38,0.46100003
39,0.453
40,0.43500003
41,0.441
42,0.42700002
43,0.42100003
44,0.41300002
45,0.37100002
46,0.36100003
47,0.38900003
48,0.36900002


==> figures/layerwise/gpt2_xl/half_permuted_incorrect_labels/cal_correct_over_incorrect/sst2_false_prefix.csv <==
layer,p
0,0.4844333
1,0.5228667
2,0.52966666
3,0.54446673
4,0.54260004
5,0.53953344
6,0.54020005
7,0.53520006
8,0.537
9,0.53566664
10,0.5467333
11,0.541
12,0.5454
13,0.549
14,0.5700667
15,0.5749999
16,0.57993335
17,0.56880003
18,0.57620007
19,0.59113336
20,0.64606667
21,0.6123334
22,0.6384667
23,0.6208668
24,0.6366001
25,0.67780006
26,0.6634
27,0.6819334
28,0.68993336
29,0.6804667
30,0.6826
31,0.6788666
32,0.67566675
33,0.67460006
34,0.6759334
35,0.6822001
36,0.6798001
37,0.67660004
38,0.6756667
39,0.6748667
40,0.67753327
41,0.6746
42,0.6750001
43,0.6755334
44,0.6768667
45,0.6746
46,0.6706
47,0.66940004
48,0.67086667


==> figures/layerwise/gpt2_xl/half_permuted_incorrect_labels/cal_correct_over_incorrect/trec_false_prefix.csv <==
layer,p
0,0.123500004
1,0.148
2,0.18300001
3,0.17400001
4,0.18400002
5,0.16800001
6,0.179
7,0.15900001
8,0.163
9,0.155
10,0.17500001
11,0.186
12,0.164
13,0.165
14,0.186
15,0.14
16,0.15200001
17,0.15200001
18,0.15300001
19,0.171
20,0.20600002
21,0.202
22,0.22600001
23,0.245
24,0.21400002
25,0.22600001
26,0.26200002
27,0.259
28,0.25300002
29,0.245
30,0.256
31,0.246
32,0.23300001
33,0.24900001
34,0.254
35,0.256
36,0.264
37,0.24200001
38,0.24900001
39,0.25
40,0.25100002
41,0.25300002
42,0.25800002
43,0.24900001
44,0.24200001
45,0.25
46,0.24800001
47,0.24300002
48,0.24100001


==> figures/layerwise/gpt2_xl/half_permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_false_prefix.csv <==
layer,p
0,0.526
1,0.518
2,0.53400004
3,0.53000003
4,0.526
5,0.512
6,0.49800003
7,0.476
8,0.504
9,0.508
10,0.508
11,0.53400004
12,0.532
13,0.526
14,0.532
15,0.55200005
16,0.54200006
17,0.522
18,0.52400005
19,0.544
20,0.53800005
21,0.56200004
22,0.54800004
23,0.528
24,0.52400005
25,0.526
26,0.51000005
27,0.514
28,0.5
29,0.492
30,0.48400003
31,0.48800004
32,0.48600003
33,0.49400002
34,0.5
35,0.5
36,0.504
37,0.50200003
38,0.51600003
39,0.512
40,0.518
41,0.514
42,0.50200003
43,0.51600003
44,0.50600004
45,0.49800003
46,0.50600004
47,0.504
48,0.50600004


==> figures/layerwise/gpt2_xl/half_permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_false_prefix.csv <==
layer,p
0,0.34433332
1,0.35133332
2,0.31233332
3,0.35633337
4,0.37800002
5,0.37866667
6,0.39800003
7,0.38000003
8,0.37600002
9,0.39100003
10,0.39233333
11,0.37833336
12,0.38000003
13,0.37
14,0.37766668
15,0.38900003
16,0.38933334
17,0.38300002
18,0.37633336
19,0.33400002
20,0.32733333
21,0.33400002
22,0.33933336
23,0.33900002
24,0.3376667
25,0.34933332
26,0.35633337
27,0.32433334
28,0.326
29,0.32733336
30,0.3256667
31,0.31233335
32,0.31533337
33,0.314
34,0.30900002
35,0.316
36,0.31733337
37,0.31333333
38,0.31766668
39,0.30900002
40,0.316
41,0.31433332
42,0.3176667
43,0.31433335
44,0.316
45,0.30400002
46,0.31033337
47,0.30633336
48,0.30333337


==> figures/layerwise/gpt2_xl/half_permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_false_prefix.csv <==
layer,p
0,0.35733333
1,0.31233332
2,0.34833333
3,0.36533335
4,0.36533335
5,0.35733333
6,0.35366666
7,0.36033335
8,0.36100003
9,0.35233334
10,0.35833332
11,0.35333332
12,0.34800002
13,0.3726667
14,0.33800003
15,0.34633335
16,0.35200003
17,0.35133335
18,0.3626667
19,0.36433336
20,0.38133332
21,0.3896667
22,0.38833335
23,0.3966667
24,0.41433334
25,0.40500003
26,0.39633337
27,0.36600003
28,0.36433336
29,0.37233335
30,0.37433335
31,0.37633336
32,0.37933335
33,0.379
34,0.3746667
35,0.38066667
36,0.38333333
37,0.37733334
38,0.37933335
39,0.384
40,0.3786667
41,0.3806667
42,0.37933335
43,0.38233334
44,0.38033336
45,0.37100002
46,0.36200002
47,0.35833332
48,0.35500002


==> figures/layerwise/gpt2_xl/half_permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
0,0.3333334
1,0.36133337
2,0.37500003
3,0.39800003
4,0.38366666
5,0.35066667
6,0.36200002
7,0.409
8,0.35300002
9,0.3656667
10,0.33533332
11,0.35733333
12,0.37633336
13,0.37466666
14,0.35133335
15,0.43433335
16,0.46133336
17,0.4736667
18,0.587
19,0.6343334
20,0.7596667
21,0.76533335
22,0.75900006
23,0.75133336
24,0.73300004
25,0.7473334
26,0.75100005
27,0.878
28,0.89100003
29,0.88400006
30,0.89833343
31,0.8853334
32,0.9116667
33,0.9293333
34,0.93166673
35,0.9110001
36,0.91800004
37,0.92
38,0.92733335
39,0.9343334
40,0.94233334
41,0.92
42,0.9116667
43,0.90866673
44,0.89966667
45,0.897
46,0.874
47,0.84766674
48,0.69933337


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_baseline.csv <==
layer,p
0,0.25
1,0.25
2,0.25
3,0.25
4,0.25
5,0.25
6,0.25
7,0.25
8,0.25
9,0.25
10,0.25
11,0.25
12,0.25
13,0.25
14,0.25
15,0.25
16,0.25
17,0.25
18,0.25
19,0.25
20,0.25
21,0.25
22,0.25
23,0.25
24,0.25
25,0.25
26,0.25
27,0.25
28,0.25
29,0.25
30,0.25
31,0.25
32,0.25
33,0.25
34,0.25
35,0.25
36,0.25
37,0.25
38,0.25
39,0.25
40,0.25
41,0.25
42,0.25
43,0.25
44,0.25
45,0.25
46,0.25
47,0.25
48,0.25


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
0,0.19775
1,0.32700002
2,0.42600003
3,0.41200003
4,0.42000002
5,0.379
6,0.397
7,0.379
8,0.36400002
9,0.32900003
10,0.32700002
11,0.32000002
12,0.37100002
13,0.36400002
14,0.38200003
15,0.377
16,0.37
17,0.374
18,0.38700002
19,0.38000003
20,0.42700002
21,0.418
22,0.41300002
23,0.40500003
24,0.388
25,0.42000002
26,0.46800002
27,0.52900004
28,0.52400005
29,0.53400004
30,0.55300003
31,0.53400004
32,0.549
33,0.563
34,0.563
35,0.57900006
36,0.53800005
37,0.549
38,0.55700004
39,0.56700003
40,0.554
41,0.55200005
42,0.544
43,0.563
44,0.57000005
45,0.58100003
46,0.56200004
47,0.544
48,0.51000005


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_true_prefix.csv <==
layer,p
0,0.19775
1,0.326
2,0.425
3,0.404
4,0.42200002
5,0.367
6,0.395
7,0.37800002
8,0.36
9,0.33
10,0.328
11,0.32000002
12,0.363
13,0.356
14,0.37
15,0.374
16,0.363
17,0.367
18,0.38000003
19,0.374
20,0.44200003
21,0.43600002
22,0.45600003
23,0.48000002
24,0.47500002
25,0.49600002
26,0.549
27,0.572
28,0.58500004
29,0.596
30,0.61700004
31,0.59800005
32,0.611
33,0.624
34,0.62600005
35,0.63000005
36,0.597
37,0.61
38,0.61200005
39,0.62700003
40,0.624
41,0.63000005
42,0.62200004
43,0.63500005
44,0.64400005
45,0.657
46,0.65400004
47,0.648
48,0.633


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_zero_shot.csv <==
layer,p
0,0.22850001
1,0.33400002
2,0.44900003
3,0.45600003
4,0.514
5,0.44700003
6,0.44300002
7,0.42100003
8,0.44700003
9,0.38900003
10,0.40600002
11,0.41400003
12,0.393
13,0.37
14,0.407
15,0.44300002
16,0.47200003
17,0.47400004
18,0.492
19,0.45700002
20,0.476
21,0.499
22,0.503
23,0.512
24,0.527
25,0.53300005
26,0.55600005
27,0.568
28,0.56
29,0.559
30,0.57900006
31,0.54800004
32,0.56100005
33,0.578
34,0.57500005
35,0.578
36,0.572
37,0.58000004
38,0.591
39,0.58900005
40,0.57600003
41,0.58900005
42,0.59000003
43,0.5795
44,0.56600004
45,0.559
46,0.568
47,0.57000005
48,0.56700003


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/average_baseline.csv <==
layer,p
0,0.3681972789115647
1,0.3681972789115647
2,0.3681972789115647
3,0.3681972789115647
4,0.3681972789115647
5,0.3681972789115647
6,0.3681972789115647
7,0.3681972789115647
8,0.3681972789115647
9,0.3681972789115647
10,0.3681972789115647
11,0.3681972789115647
12,0.3681972789115647
13,0.3681972789115647
14,0.3681972789115647
15,0.3681972789115647
16,0.3681972789115647
17,0.3681972789115647
18,0.3681972789115647
19,0.3681972789115647
20,0.3681972789115647
21,0.3681972789115647
22,0.3681972789115647
23,0.3681972789115647
24,0.3681972789115647
25,0.3681972789115647
26,0.3681972789115647
27,0.3681972789115647
28,0.3681972789115647
29,0.3681972789115647
30,0.3681972789115647
31,0.3681972789115647
32,0.3681972789115647
33,0.3681972789115647
34,0.3681972789115647
35,0.3681972789115647
36,0.3681972789115647
37,0.3681972789115647
38,0.3681972789115647
39,0.3681972789115647
40,0.3681972789115647
41,0.3681972789115647
42,0.3681972789115647
43,0.3681972789115647
44,0.3681972789115647
45,0.3681972789115647
46,0.3681972789115647
47,0.3681972789115647
48,0.3681972789115647


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.34526957837598665
1,0.3830905003207071
2,0.40335716413600103
3,0.4051666781306267
4,0.41591907079730717
5,0.4033809687410082
6,0.40669049322605133
7,0.4012762127178056
8,0.39630002102681566
9,0.39600955162729534
10,0.40001906135252546
11,0.3937809733407838
12,0.40185715683868956
13,0.40914287311690195
14,0.41766668962580816
15,0.4192095452121326
16,0.418019070156983
17,0.4103714493768556
18,0.40730478188821245
19,0.4090476408600807
20,0.41989526259047644
21,0.40885239626680103
22,0.3991952421409743
23,0.38942383016858784
24,0.3851952606013843
25,0.4123714438506535
26,0.41057621049029486
27,0.4368666953274182
28,0.44584050135953085
29,0.44424763321876526
30,0.4463071663464819
31,0.44197621515819
32,0.4383452609181404
33,0.4423262168254171
34,0.4408976414373943
35,0.44021907661642345
36,0.43853097621883663
37,0.43640478061778204
38,0.4377619219677789
39,0.43808572952236446
40,0.4366833567619324
41,0.4360095390251705
42,0.43539049476385117
43,0.4368476388709886
44,0.43507145770958494
45,0.4327904890690531
46,0.4265333509870938
47,0.42531430614846094
48,0.41972858778067995


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/average_true_prefix.csv <==
layer,p
0,0.34909951287720886
1,0.38588572825704304
2,0.4026666869010244
3,0.4072666796190398
4,0.4150762100304876
5,0.40159525722265244
6,0.404666682439191
7,0.4027143099478313
8,0.39634763981614796
9,0.3945952590022768
10,0.4006000150527273
11,0.39465239963361193
12,0.39893811515399386
13,0.4067666860563414
14,0.41600954213312696
15,0.41733335490737644
16,0.4171666939343725
17,0.4129762032202312
18,0.4080476367047855
19,0.4139047786593437
20,0.44482859543391634
21,0.4451333518539156
22,0.453819072672299
23,0.4692095454250063
24,0.4763285900865282
25,0.4989428754363741
26,0.5121762199061257
27,0.5205762173448291
28,0.5329381312642779
29,0.530502410871642
30,0.5367571754114968
31,0.5338000229426793
32,0.5339452539171491
33,0.5353524003710065
34,0.5368000226361411
35,0.5379619300365448
36,0.5388952642679214
37,0.5401000210217067
38,0.540171450802258
39,0.5434762111731938
40,0.5441952773502895
41,0.5446142958743232
42,0.5447190765823636
43,0.5480333630527768
44,0.5470762103796005
45,0.5475714653730392
46,0.5469666996172496
47,0.5461095486368451
48,0.5419238380023411


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/average_zero_shot.csv <==
layer,p
0,0.3376047776213714
1,0.3905476416860308
2,0.421097637287208
3,0.42595955303737093
4,0.43345716169902254
5,0.42238573517118183
6,0.42281907158238546
7,0.4107476366417749
8,0.4116428792476654
9,0.4078119269439152
10,0.4133309732590403
11,0.4086071646639279
12,0.4107452481985092
13,0.41770239387239727
14,0.4211357310414314
15,0.4242357334920338
16,0.42281430533954073
17,0.4160643124154636
18,0.43120715980018887
19,0.4175357350281307
20,0.4277976432016918
21,0.4385881136570658
22,0.4479000195860863
23,0.45443812225546154
24,0.45333810789244516
25,0.4648333564400673
26,0.47192859436784473
27,0.4704666882753372
28,0.4801833491240229
29,0.48165240245206015
30,0.4851595482655934
31,0.4810952629361834
32,0.4799833648971149
33,0.47959763556718826
34,0.47491907541240963
35,0.48416668815272196
36,0.4882404995816095
37,0.4896785957472665
38,0.4927643101130213
39,0.49799049539225443
40,0.49734288454055786
41,0.4970428858484541
42,0.5010905031647
43,0.4984905017273767
44,0.5023619340998786
45,0.5021262147596904
46,0.4991428777575493
47,0.49671668985060285
48,0.4896214561803


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_baseline.csv <==
layer,p
0,0.07142857142857142
1,0.07142857142857142
2,0.07142857142857142
3,0.07142857142857142
4,0.07142857142857142
5,0.07142857142857142
6,0.07142857142857142
7,0.07142857142857142
8,0.07142857142857142
9,0.07142857142857142
10,0.07142857142857142
11,0.07142857142857142
12,0.07142857142857142
13,0.07142857142857142
14,0.07142857142857142
15,0.07142857142857142
16,0.07142857142857142
17,0.07142857142857142
18,0.07142857142857142
19,0.07142857142857142
20,0.07142857142857142
21,0.07142857142857142
22,0.07142857142857142
23,0.07142857142857142
24,0.07142857142857142
25,0.07142857142857142
26,0.07142857142857142
27,0.07142857142857142
28,0.07142857142857142
29,0.07142857142857142
30,0.07142857142857142
31,0.07142857142857142
32,0.07142857142857142
33,0.07142857142857142
34,0.07142857142857142
35,0.07142857142857142
36,0.07142857142857142
37,0.07142857142857142
38,0.07142857142857142
39,0.07142857142857142
40,0.07142857142857142
41,0.07142857142857142
42,0.07142857142857142
43,0.07142857142857142
44,0.07142857142857142
45,0.07142857142857142
46,0.07142857142857142
47,0.07142857142857142
48,0.07142857142857142


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_false_prefix.csv <==
layer,p
0,0.02835714
1,0.134
2,0.256
3,0.296
4,0.272
5,0.21800001
6,0.202
7,0.17600001
8,0.163
9,0.158
10,0.147
11,0.132
12,0.16700001
13,0.164
14,0.172
15,0.192
16,0.2
17,0.192
18,0.16900001
19,0.18900001
20,0.286
21,0.27600002
22,0.21100001
23,0.23600002
24,0.231
25,0.294
26,0.263
27,0.45000002
28,0.43800002
29,0.44400004
30,0.39100003
31,0.39200002
32,0.39100003
33,0.39600003
34,0.367
35,0.34
36,0.33600003
37,0.31
38,0.32900003
39,0.33800003
40,0.342
41,0.34800002
42,0.35300002
43,0.342
44,0.316
45,0.31100002
46,0.29000002
47,0.279
48,0.263


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_true_prefix.csv <==
layer,p
0,0.056642864
1,0.135
2,0.273
3,0.28
4,0.261
5,0.216
6,0.201
7,0.16700001
8,0.17
9,0.15900001
10,0.148
11,0.128
12,0.158
13,0.163
14,0.17300001
15,0.18900001
16,0.19700001
17,0.193
18,0.18200001
19,0.202
20,0.37100002
21,0.4
22,0.39100003
23,0.48600003
24,0.521
25,0.637
26,0.693
27,0.76900005
28,0.77400005
29,0.763
30,0.74700004
31,0.753
32,0.768
33,0.79
34,0.776
35,0.785
36,0.791
37,0.78400004
38,0.78200006
39,0.785
40,0.80500007
41,0.80600005
42,0.81100005
43,0.81900007
44,0.81200004
45,0.82500005
46,0.81700003
47,0.809
48,0.79700005


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_zero_shot.csv <==
layer,p
0,0.07
1,0.15400001
2,0.26500002
3,0.27600002
4,0.284
5,0.24700001
6,0.24700001
7,0.19500001
8,0.178
9,0.171
10,0.148
11,0.135
12,0.171
13,0.177
14,0.179
15,0.194
16,0.21700001
17,0.238
18,0.268
19,0.23400001
20,0.24000001
21,0.254
22,0.24300002
23,0.312
24,0.30200002
25,0.328
26,0.407
27,0.45800003
28,0.49600002
29,0.48700002
30,0.48200002
31,0.5
32,0.517
33,0.54700005
34,0.55600005
35,0.59400004
36,0.597
37,0.61
38,0.609
39,0.61700004
40,0.61
41,0.64400005
42,0.656
43,0.65500003
44,0.651
45,0.67600006
46,0.68700004
47,0.69100004
48,0.68700004


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5
45,0.5
46,0.5
47,0.5
48,0.5


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_false_prefix.csv <==
layer,p
0,0.51350003
1,0.48900002
2,0.483
3,0.48100004
4,0.48100004
5,0.47900003
6,0.47100002
7,0.47300002
8,0.47700003
9,0.47500002
10,0.467
11,0.47700003
12,0.47300002
13,0.45700002
14,0.47700003
15,0.46500003
16,0.46500003
17,0.45700002
18,0.45900002
19,0.45900002
20,0.441
21,0.441
22,0.44700003
23,0.44900003
24,0.47300002
25,0.485
26,0.455
27,0.47900003
28,0.4715
29,0.46500003
30,0.46550003
31,0.45600003
32,0.43850002
33,0.44050002
34,0.44050002
35,0.441
36,0.4415
37,0.453
38,0.44900003
39,0.44700003
40,0.44050002
41,0.439
42,0.44300002
43,0.44500002
44,0.44900003
45,0.44300002
46,0.44300002
47,0.44900003
48,0.441


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_true_prefix.csv <==
layer,p
0,0.51350003
1,0.499
2,0.48900002
3,0.483
4,0.485
5,0.47700003
6,0.47500002
7,0.47500002
8,0.47100002
9,0.47100002
10,0.47300002
11,0.469
12,0.46300003
13,0.455
14,0.469
15,0.467
16,0.467
17,0.45900002
18,0.45100003
19,0.455
20,0.44900003
21,0.453
22,0.44900003
23,0.49500003
24,0.523
25,0.523
26,0.523
27,0.54700005
28,0.53300005
29,0.54450005
30,0.54
31,0.54
32,0.5205
33,0.527
34,0.521
35,0.523
36,0.535
37,0.541
38,0.545
39,0.551
40,0.54700005
41,0.555
42,0.549
43,0.55700004
44,0.555
45,0.535
46,0.537
47,0.537
48,0.527


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_zero_shot.csv <==
layer,p
0,0.467
1,0.51100004
2,0.46300003
3,0.517
4,0.51500005
5,0.509
6,0.51100004
7,0.48700002
8,0.51100004
9,0.535
10,0.5325
11,0.53300005
12,0.509
13,0.507
14,0.527
15,0.55700004
16,0.5665
17,0.51500005
18,0.549
19,0.5245
20,0.49500003
21,0.505
22,0.51900005
23,0.52900004
24,0.53900003
25,0.55300003
26,0.53550005
27,0.523
28,0.537
29,0.531
30,0.52900004
31,0.513
32,0.5005
33,0.497
34,0.48900002
35,0.509
36,0.51750004
37,0.51900005
38,0.52500004
39,0.527
40,0.51900005
41,0.507
42,0.521
43,0.51500005
44,0.51500005
45,0.5
46,0.517
47,0.503
48,0.505


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333
37,0.3333333333333333
38,0.3333333333333333
39,0.3333333333333333
40,0.3333333333333333
41,0.3333333333333333
42,0.3333333333333333
43,0.3333333333333333
44,0.3333333333333333
45,0.3333333333333333
46,0.3333333333333333
47,0.3333333333333333
48,0.3333333333333333


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.3333334
1,0.4226667
2,0.38900003
3,0.36600003
4,0.4126667
5,0.41166666
6,0.41833332
7,0.432
8,0.42133337
9,0.41166672
10,0.44266668
11,0.4226667
12,0.43600002
13,0.48933333
14,0.5093333
15,0.53400004
16,0.545
17,0.5206667
18,0.508
19,0.53966665
20,0.54666674
21,0.5273333
22,0.512
23,0.462
24,0.41633335
25,0.51533335
26,0.54
27,0.5966667
28,0.6423334
29,0.606
30,0.61866665
31,0.609
32,0.59733343
33,0.60266674
34,0.5923333
35,0.5853334
36,0.58000004
37,0.5946667
38,0.6053333
39,0.5926666
40,0.57966673
41,0.59066665
42,0.6036667
43,0.5953334
44,0.58900005
45,0.5733333
46,0.5646667
47,0.55833334
48,0.5416666


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_true_prefix.csv <==
layer,p
0,0.3333334
1,0.42400002
2,0.3966667
3,0.37433335
4,0.41233334
5,0.41266668
6,0.41533336
7,0.43066671
8,0.4246667
9,0.41400003
10,0.441
11,0.42033333
12,0.44133335
13,0.48533335
14,0.5076667
15,0.5363334
16,0.5413334
17,0.5276667
18,0.50533336
19,0.544
20,0.59866667
21,0.57633334
22,0.587
23,0.5963334
24,0.58100003
25,0.6576667
26,0.6883334
27,0.72300005
28,0.7656667
29,0.7443333
30,0.7783334
31,0.76433337
32,0.757
33,0.757
34,0.7583333
35,0.74733335
36,0.75933343
37,0.749
38,0.739
39,0.754
40,0.7443334
41,0.74466664
42,0.75100005
43,0.758
44,0.75266665
45,0.7423334
46,0.7283334
47,0.72033334
48,0.71300006


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_zero_shot.csv <==
layer,p
0,0.28566664
1,0.42766666
2,0.44633338
3,0.43133336
4,0.49300003
5,0.50633335
6,0.507
7,0.52933335
8,0.55733335
9,0.5206667
10,0.54200006
11,0.48833337
12,0.45733336
13,0.504
14,0.52900004
15,0.5313334
16,0.5076667
17,0.49600002
18,0.5226667
19,0.53433335
20,0.55
21,0.58033335
22,0.577
23,0.5766667
24,0.521
25,0.6153334
26,0.628
27,0.63933337
28,0.6613333
29,0.6373334
30,0.623
31,0.62066674
32,0.5883334
33,0.57666665
34,0.546
35,0.544
36,0.57966673
37,0.5926667
38,0.59900004
39,0.606
40,0.6213334
41,0.62066674
42,0.63233334
43,0.6393334
44,0.6426667
45,0.64900005
46,0.62766665
47,0.64100003
48,0.601


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5
45,0.5
46,0.5
47,0.5
48,0.5


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_false_prefix.csv <==
layer,p
0,0.497
1,0.485
2,0.499
3,0.49100003
4,0.51500005
5,0.485
6,0.49100003
7,0.52900004
8,0.541
9,0.53900003
10,0.523
11,0.513
12,0.52900004
13,0.537
14,0.551
15,0.527
16,0.52900004
17,0.521
18,0.52500004
19,0.531
20,0.527
21,0.523
22,0.517
23,0.48100004
24,0.47500002
25,0.46500003
26,0.47500002
27,0.47700003
28,0.467
29,0.47900003
30,0.485
31,0.47500002
32,0.47700003
33,0.469
34,0.47500002
35,0.47900003
36,0.48100004
37,0.47700003
38,0.485
39,0.47100002
40,0.46500003
41,0.45900002
42,0.45700002
43,0.44900003
44,0.45700002
45,0.45700002
46,0.43500003
47,0.453
48,0.44300002


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_true_prefix.csv <==
layer,p
0,0.497
1,0.48900002
2,0.49100003
3,0.499
4,0.51100004
5,0.49300003
6,0.497
7,0.53300005
8,0.54300004
9,0.541
10,0.523
11,0.52900004
12,0.527
13,0.531
14,0.551
15,0.517
16,0.51900005
17,0.509
18,0.523
19,0.527
20,0.517
21,0.513
22,0.521
23,0.505
24,0.499
25,0.49300003
26,0.47900003
27,0.469
28,0.469
29,0.469
30,0.48100004
31,0.47900003
32,0.483
33,0.47500002
34,0.483
35,0.47900003
36,0.47300002
37,0.49100003
38,0.48700002
39,0.49100003
40,0.48100004
41,0.485
42,0.469
43,0.46500003
44,0.45900002
45,0.45900002
46,0.46500003
47,0.45900002
48,0.453


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_zero_shot.csv <==
layer,p
0,0.5005
1,0.43800002
2,0.49800003
3,0.50200003
4,0.518
5,0.49800003
6,0.508
7,0.508
8,0.514
9,0.50200003
10,0.49800003
11,0.51600003
12,0.52000004
13,0.54
14,0.51000005
15,0.53400004
16,0.528
17,0.508
18,0.5395
19,0.5425
20,0.5285
21,0.53650004
22,0.54800004
23,0.52000004
24,0.504
25,0.48600003
26,0.5
27,0.48350003
28,0.49150002
29,0.504
30,0.5015
31,0.51600003
32,0.497
33,0.49
34,0.5
35,0.50200003
36,0.49600002
37,0.49650002
38,0.49600002
39,0.52400005
40,0.528
41,0.52400005
42,0.52000004
43,0.522
44,0.522
45,0.528
46,0.532
47,0.514
48,0.5


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5
45,0.5
46,0.5
47,0.5
48,0.5


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_false_prefix.csv <==
layer,p
0,0.42350003
1,0.52900004
2,0.51900005
3,0.50100005
4,0.51500005
5,0.49500003
6,0.48900002
7,0.505
8,0.47100002
9,0.485
10,0.48900002
11,0.49500003
12,0.48900002
13,0.51100004
14,0.507
15,0.549
16,0.531
17,0.531
18,0.521
19,0.513
20,0.48700002
21,0.46500003
22,0.469
23,0.467
24,0.49300003
25,0.47700003
26,0.483
27,0.485
28,0.503
29,0.497
30,0.51900005
31,0.523
32,0.523
33,0.523
34,0.52500004
35,0.52500004
36,0.52500004
37,0.517
38,0.527
39,0.521
40,0.527
41,0.52900004
42,0.53300005
43,0.537
44,0.53300005
45,0.531
46,0.527
47,0.523
48,0.51900005


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_true_prefix.csv <==
layer,p
0,0.42350003
1,0.52900004
2,0.51500005
3,0.513
4,0.513
5,0.499
6,0.48900002
7,0.51100004
8,0.469
9,0.47900003
10,0.49100003
11,0.49300003
12,0.485
13,0.50100005
14,0.51900005
15,0.53900003
16,0.52900004
17,0.527
18,0.50100005
19,0.48100004
20,0.453
21,0.45700002
22,0.46500003
23,0.467
24,0.509
25,0.51100004
26,0.503
27,0.50100005
28,0.521
29,0.51900005
30,0.54300004
31,0.537
32,0.541
33,0.537
34,0.53900003
35,0.54300004
36,0.535
37,0.53300005
38,0.531
39,0.53900003
40,0.535
41,0.537
42,0.53300005
43,0.541
44,0.53900003
45,0.53300005
46,0.535
47,0.545
48,0.537


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_zero_shot.csv <==
layer,p
0,0.4135
1,0.49350002
2,0.507
3,0.49350002
4,0.47300002
5,0.49100003
6,0.48700002
7,0.44700003
8,0.43500003
9,0.446
10,0.47700003
11,0.51100004
12,0.48250002
13,0.5345
14,0.5055
15,0.49350002
16,0.513
17,0.51900005
18,0.5205
19,0.49350002
20,0.48100004
21,0.48900002
22,0.513
23,0.505
24,0.505
25,0.47500002
26,0.45700002
27,0.50200003
28,0.5095
29,0.50100005
30,0.503
31,0.51600003
32,0.53050005
33,0.51250005
34,0.5095
35,0.48100004
36,0.499
37,0.485
38,0.497
39,0.5065
40,0.5
41,0.49400002
42,0.51100004
43,0.5065
44,0.518
45,0.53050005
46,0.509
47,0.50450003
48,0.49250004


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333
37,0.3333333333333333
38,0.3333333333333333
39,0.3333333333333333
40,0.3333333333333333
41,0.3333333333333333
42,0.3333333333333333
43,0.3333333333333333
44,0.3333333333333333
45,0.3333333333333333
46,0.3333333333333333
47,0.3333333333333333
48,0.3333333333333333


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_false_prefix.csv <==
layer,p
0,0.33733332
1,0.33900002
2,0.36133334
3,0.324
4,0.35300002
5,0.35333335
6,0.37
7,0.3366667
8,0.347
9,0.34933332
10,0.3406667
11,0.32133332
12,0.32133332
13,0.33400002
14,0.33933336
15,0.34500003
16,0.33100003
17,0.33866668
18,0.33033332
19,0.3246667
20,0.3656667
21,0.36266667
22,0.36633334
23,0.38033333
24,0.36900002
25,0.44133335
26,0.41466668
27,0.45666668
28,0.5153334
29,0.50733334
30,0.51000005
31,0.5273334
32,0.5183334
33,0.52833337
34,0.52866673
35,0.5233334
36,0.5273334
37,0.52466667
38,0.51133335
39,0.513
40,0.5133334
41,0.51233333
42,0.51466674
43,0.514
44,0.5176667
45,0.5213334
46,0.521
47,0.514
48,0.51933336


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_true_prefix.csv <==
layer,p
0,0.3506667
1,0.356
2,0.35033336
3,0.32133332
4,0.3446667
5,0.34600002
6,0.34500003
7,0.34100002
8,0.3386667
9,0.35000002
10,0.33033335
11,0.32033333
12,0.31533337
13,0.326
14,0.33600003
15,0.347
16,0.33233336
17,0.33033335
18,0.32066667
19,0.33933336
20,0.37833336
21,0.38633338
22,0.40133336
23,0.41366667
24,0.42900002
25,0.49933332
26,0.49800003
27,0.5413333
28,0.5993334
29,0.591
30,0.59000003
31,0.59566665
32,0.5943334
33,0.5986667
34,0.59933335
35,0.59666663
36,0.5886667
37,0.5836667
38,0.58033335
39,0.57933336
40,0.58366674
41,0.58266664
42,0.58900005
43,0.58633333
44,0.58533335
45,0.5783334
46,0.57666665
47,0.5766667
48,0.5753334


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_zero_shot.csv <==
layer,p
0,0.30133337
1,0.374
2,0.4
3,0.379
4,0.3836667
5,0.35700002
6,0.356
7,0.32333335
8,0.314
9,0.32000002
10,0.32166666
11,0.349
12,0.351
13,0.354
14,0.344
15,0.3306667
16,0.29533336
17,0.3
18,0.305
19,0.303
20,0.33366668
21,0.34533337
22,0.36933333
23,0.36
24,0.386
25,0.41566667
26,0.42066666
27,0.43300003
28,0.455
29,0.46400002
30,0.46133333
31,0.46733338
32,0.45100003
33,0.45800003
34,0.46500003
35,0.45000002
36,0.453
37,0.45600003
38,0.4696667
39,0.46233335
40,0.47700003
41,0.46966672
42,0.46500003
43,0.47666672
44,0.48600003
45,0.47900003
46,0.4766667
47,0.47400004
48,0.47500002


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/rte_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5
45,0.5
46,0.5
47,0.5
48,0.5


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/rte_false_prefix.csv <==
layer,p
0,0.42000002
1,0.49
2,0.49600002
3,0.5
4,0.522
5,0.52000004
6,0.53400004
7,0.522
8,0.49
9,0.508
10,0.52400005
11,0.52400005
12,0.52000004
13,0.512
14,0.50200003
15,0.50600004
16,0.50200003
17,0.48200002
18,0.49600002
19,0.48600003
20,0.47200003
21,0.47800002
22,0.45200002
23,0.45600003
24,0.46600002
25,0.476
26,0.476
27,0.46600002
28,0.47000003
29,0.47200003
30,0.48000002
31,0.47000003
32,0.46
33,0.46600002
34,0.47400004
35,0.45800003
36,0.46400002
37,0.46800002
38,0.47200003
39,0.476
40,0.476
41,0.47800002
42,0.48200002
43,0.48000002
44,0.476
45,0.48600003
46,0.48000002
47,0.48600003
48,0.49


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/rte_true_prefix.csv <==
layer,p
0,0.42000002
1,0.49
2,0.49600002
3,0.522
4,0.52400005
5,0.52000004
6,0.532
7,0.526
8,0.49600002
9,0.50200003
10,0.526
11,0.536
12,0.52000004
13,0.504
14,0.5
15,0.512
16,0.50200003
17,0.49400002
18,0.5
19,0.504
20,0.50600004
21,0.49600002
22,0.508
23,0.50200003
24,0.50600004
25,0.512
26,0.508
27,0.50600004
28,0.51600003
29,0.49800003
30,0.50600004
31,0.508
32,0.508
33,0.49400002
34,0.504
35,0.508
36,0.514
37,0.52000004
38,0.518
39,0.518
40,0.52400005
41,0.522
42,0.53000003
43,0.526
44,0.532
45,0.54
46,0.54
47,0.55200005
48,0.54800004


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/rte_zero_shot.csv <==
layer,p
0,0.39900002
1,0.49350002
2,0.5245
3,0.517
4,0.527
5,0.54700005
6,0.51900005
7,0.503
8,0.46300003
9,0.48250002
10,0.53000003
11,0.5145
12,0.507
13,0.48900002
14,0.48700002
15,0.509
16,0.49750003
17,0.4945
18,0.5105
19,0.47900003
20,0.499
21,0.485
22,0.48900002
23,0.521
24,0.49600002
25,0.51100004
26,0.47450003
27,0.47550002
28,0.51750004
29,0.49300003
30,0.50100005
31,0.521
32,0.5025
33,0.499
34,0.48450002
35,0.497
36,0.49100003
37,0.49500003
38,0.48850003
39,0.499
40,0.503
41,0.492
42,0.49300003
43,0.49100003
44,0.51100004
45,0.51100004
46,0.49800003
47,0.503
48,0.49100003


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/sick_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333
37,0.3333333333333333
38,0.3333333333333333
39,0.3333333333333333
40,0.3333333333333333
41,0.3333333333333333
42,0.3333333333333333
43,0.3333333333333333
44,0.3333333333333333
45,0.3333333333333333
46,0.3333333333333333
47,0.3333333333333333
48,0.3333333333333333


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/sick_false_prefix.csv <==
layer,p
0,0.30933335
1,0.34033337
2,0.33933336
3,0.33533332
4,0.33833337
5,0.34633332
6,0.356
7,0.35333332
8,0.34133336
9,0.3526667
10,0.35633332
11,0.35566667
12,0.36533335
13,0.37233332
14,0.37500003
15,0.35300002
16,0.33900002
17,0.34666666
18,0.344
19,0.3246667
20,0.32133335
21,0.289
22,0.24466667
23,0.21733333
24,0.20633335
25,0.231
26,0.23566668
27,0.21566668
28,0.23533334
29,0.24499999
30,0.25
31,0.24700001
32,0.24433334
33,0.24233334
34,0.23300001
35,0.23933336
36,0.25
37,0.24200001
38,0.23433335
39,0.24533334
40,0.24366668
41,0.24633335
42,0.23833334
43,0.24933335
44,0.25133336
45,0.24766667
46,0.25133333
47,0.257
48,0.259


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/sick_true_prefix.csv <==
layer,p
0,0.31
1,0.33233336
2,0.33600003
3,0.342
4,0.33933336
5,0.34366667
6,0.35000002
7,0.35033333
8,0.3386667
9,0.34633335
10,0.35233337
11,0.35133332
12,0.36533335
13,0.38000003
14,0.37133336
15,0.34933335
16,0.3396667
17,0.35433334
18,0.3476667
19,0.3526667
20,0.3766667
21,0.37733337
22,0.3576667
23,0.36633337
24,0.37733337
25,0.39733332
26,0.38866672
27,0.3616667
28,0.39333338
29,0.39733332
30,0.40333334
31,0.39366668
32,0.37933332
33,0.377
34,0.38666672
35,0.39333338
36,0.41300002
37,0.4136667
38,0.4146667
39,0.41700003
40,0.42833337
41,0.43033338
42,0.41633335
43,0.43433332
44,0.43633336
45,0.42900002
46,0.43500003
47,0.4316667
48,0.432


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/sick_zero_shot.csv <==
layer,p
0,0.29833335
1,0.3496667
2,0.34
3,0.34100002
4,0.32333335
5,0.34933332
6,0.34833336
7,0.351
8,0.347
9,0.37333333
10,0.37766668
11,0.36100003
12,0.39233333
13,0.40800002
14,0.43333337
15,0.40800002
16,0.38266668
17,0.39433336
18,0.40433335
19,0.35500002
20,0.46500003
21,0.45533335
22,0.44566667
23,0.42566672
24,0.48133335
25,0.52133334
26,0.5226667
27,0.3976667
28,0.40466666
29,0.42433336
30,0.43500003
31,0.40033337
32,0.40800002
33,0.40233335
34,0.38766667
35,0.41200003
36,0.41666672
37,0.41666672
38,0.40633336
39,0.40500003
40,0.40033337
41,0.39800003
42,0.37533337
43,0.38000003
44,0.386
45,0.377
46,0.3656667
47,0.35133332
48,0.36233336


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5
45,0.5
46,0.5
47,0.5
48,0.5


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_false_prefix.csv <==
layer,p
0,0.504
1,0.49600002
2,0.51600003
3,0.51000005
4,0.522
5,0.526
6,0.522
7,0.52000004
8,0.52400005
9,0.536
10,0.518
11,0.532
12,0.522
13,0.54200006
14,0.54
15,0.57000005
16,0.536
17,0.536
18,0.526
19,0.54
20,0.532
21,0.50200003
22,0.45800003
23,0.356
24,0.33800003
25,0.326
26,0.342
27,0.328
28,0.32000002
29,0.32200003
30,0.32000002
31,0.31
32,0.32000002
33,0.31800002
34,0.31800002
35,0.314
36,0.30200002
37,0.28800002
38,0.29200003
39,0.282
40,0.27600002
41,0.272
42,0.27400002
43,0.272
44,0.27800003
45,0.252
46,0.254
47,0.25800002
48,0.24200001


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_true_prefix.csv <==
layer,p
0,0.504
1,0.49400002
2,0.512
3,0.52000004
4,0.50600004
5,0.53400004
6,0.52000004
7,0.52000004
8,0.52400005
9,0.54
10,0.522
11,0.53800005
12,0.53000003
13,0.54
14,0.536
15,0.56600004
16,0.55
17,0.54
18,0.53400004
19,0.56200004
20,0.61
21,0.60200006
22,0.614
23,0.656
24,0.63600004
25,0.624
26,0.61800003
27,0.656
28,0.66200006
29,0.67800003
30,0.67200005
31,0.68
32,0.68
33,0.688
34,0.69200003
35,0.684
36,0.66800004
37,0.652
38,0.65400004
39,0.652
40,0.64000005
41,0.63000005
42,0.62200004
43,0.61600006
44,0.62200004
45,0.57000005
46,0.56
47,0.59800005
48,0.57000005


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_zero_shot.csv <==
layer,p
0,0.46050003
1,0.48200002
2,0.46400002
3,0.46400002
4,0.46
5,0.44400004
6,0.462
7,0.48000002
8,0.49400002
9,0.49400002
10,0.48200002
11,0.48200002
12,0.49400002
13,0.5
14,0.492
15,0.476
16,0.48600003
17,0.462
18,0.49400002
19,0.50200003
20,0.47200003
21,0.492
22,0.508
23,0.508
24,0.462
25,0.43400002
26,0.42200002
27,0.43800002
28,0.46600002
29,0.45600003
30,0.44200003
31,0.43800002
32,0.42800003
33,0.47800002
34,0.462
35,0.45600003
36,0.42600003
37,0.43600002
38,0.45800003
39,0.45600003
40,0.45200002
41,0.432
42,0.43400002
43,0.43400002
44,0.44200003
45,0.42200002
46,0.42200002
47,0.418
48,0.42000002


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5
45,0.5
46,0.5
47,0.5
48,0.5


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_false_prefix.csv <==
layer,p
0,0.48083338
1,0.53160006
2,0.5346667
3,0.5513333
4,0.5505333
5,0.5453333
6,0.5413334
7,0.5325334
8,0.5305334
9,0.5348001
10,0.5509333
11,0.54560006
12,0.54533327
13,0.5566667
14,0.57333344
15,0.5756
16,0.5802667
17,0.5712
18,0.57760006
19,0.596
20,0.6385334
21,0.59226674
22,0.6070666
23,0.5669334
24,0.58306676
25,0.6405333
26,0.60706675
27,0.6308001
28,0.64426666
29,0.63879997
30,0.6441334
31,0.6413334
32,0.63666666
33,0.6330667
34,0.6330667
35,0.6390667
36,0.6369333
37,0.6346667
38,0.628
39,0.6265334
40,0.6304
41,0.6261333
42,0.6234666
43,0.6258667
44,0.6273334
45,0.62506664
46,0.6208
47,0.6190668
48,0.6212


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_true_prefix.csv <==
layer,p
0,0.48083338
1,0.52973336
2,0.53533334
3,0.5490667
4,0.54840004
5,0.544
6,0.54066664
7,0.5346667
8,0.5292
9,0.5366667
10,0.54973334
11,0.5454667
12,0.54880005
13,0.5550667
14,0.5714667
15,0.57866675
16,0.58800006
17,0.5786667
18,0.5786667
19,0.598
20,0.66026676
21,0.63453335
22,0.6674667
23,0.6702667
24,0.6802667
25,0.7112
26,0.7081334
27,0.7204
28,0.7228001
29,0.7218668
30,0.7216
31,0.72120005
32,0.7177334
33,0.7182667
34,0.7192001
35,0.7208001
36,0.7218667
37,0.7190666
38,0.71706665
39,0.716
40,0.7177334
41,0.7176
42,0.7184
43,0.71946675
44,0.71973336
45,0.7193334
46,0.7172001
47,0.7145334
48,0.71826667


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_zero_shot.csv <==
layer,p
0,0.5151334
1,0.51500005
2,0.5462
3,0.5726001
4,0.5640667
5,0.55740005
6,0.56246674
7,0.5504667
8,0.54700005
9,0.5508667
10,0.54913336
11,0.547
12,0.5406
13,0.54966664
14,0.5714
15,0.5738
16,0.5747334
17,0.5694001
18,0.5880667
19,0.591
20,0.5850001
21,0.6067334
22,0.6406
23,0.62313336
24,0.6174
25,0.64500004
26,0.6496667
27,0.66220003
28,0.6660667
29,0.68446666
30,0.6954
31,0.6856667
32,0.6826001
33,0.6788667
34,0.68153346
35,0.67700005
36,0.68086666
37,0.68100005
38,0.68820006
39,0.6875333
40,0.6858
41,0.6892666
42,0.6872667
43,0.6888666
44,0.69273347
45,0.6952667
46,0.6976667
47,0.6928667
48,0.6895335


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/trec_baseline.csv <==
layer,p
0,0.16666666666666666
1,0.16666666666666666
2,0.16666666666666666
3,0.16666666666666666
4,0.16666666666666666
5,0.16666666666666666
6,0.16666666666666666
7,0.16666666666666666
8,0.16666666666666666
9,0.16666666666666666
10,0.16666666666666666
11,0.16666666666666666
12,0.16666666666666666
13,0.16666666666666666
14,0.16666666666666666
15,0.16666666666666666
16,0.16666666666666666
17,0.16666666666666666
18,0.16666666666666666
19,0.16666666666666666
20,0.16666666666666666
21,0.16666666666666666
22,0.16666666666666666
23,0.16666666666666666
24,0.16666666666666666
25,0.16666666666666666
26,0.16666666666666666
27,0.16666666666666666
28,0.16666666666666666
29,0.16666666666666666
30,0.16666666666666666
31,0.16666666666666666
32,0.16666666666666666
33,0.16666666666666666
34,0.16666666666666666
35,0.16666666666666666
36,0.16666666666666666
37,0.16666666666666666
38,0.16666666666666666
39,0.16666666666666666
40,0.16666666666666666
41,0.16666666666666666
42,0.16666666666666666
43,0.16666666666666666
44,0.16666666666666666
45,0.16666666666666666
46,0.16666666666666666
47,0.16666666666666666
48,0.16666666666666666


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/trec_false_prefix.csv <==
layer,p
0,0.11533333
1,0.13100001
2,0.177
3,0.172
4,0.179
5,0.19500001
6,0.18300001
7,0.157
8,0.155
9,0.158
10,0.17300001
11,0.16900001
12,0.165
13,0.17500001
14,0.18
15,0.14600001
16,0.15
17,0.15300001
18,0.155
19,0.17600001
20,0.17600001
21,0.164
22,0.16100001
23,0.15400001
24,0.143
25,0.15200001
26,0.155
27,0.17400001
28,0.177
29,0.17600001
30,0.177
31,0.18200001
32,0.162
33,0.18900001
34,0.185
35,0.18900001
36,0.19000001
37,0.177
38,0.17600001
39,0.177
40,0.18200001
41,0.18100001
42,0.18100001
43,0.18300001
44,0.18400002
45,0.17500001
46,0.17
47,0.163
48,0.16600001


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/trec_true_prefix.csv <==
layer,p
0,0.12666667
1,0.147
2,0.18300001
3,0.16900001
4,0.186
5,0.18200001
6,0.18300001
7,0.17400001
8,0.17
9,0.15200001
10,0.179
11,0.171
12,0.156
13,0.17300001
14,0.186
15,0.149
16,0.15900001
17,0.17
18,0.193
19,0.21900001
20,0.26000002
21,0.264
22,0.296
23,0.319
24,0.31100002
25,0.30400002
26,0.349
27,0.33600003
28,0.34
29,0.33400002
30,0.33900002
31,0.33200002
32,0.342
33,0.335
34,0.34800002
35,0.33400002
36,0.34500003
37,0.337
38,0.35000002
39,0.35000002
40,0.36100003
41,0.36200002
42,0.374
43,0.36800003
44,0.36400002
45,0.37
46,0.365
47,0.372
48,0.37100002


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/trec_zero_shot.csv <==
layer,p
0,0.18100001
1,0.125
2,0.156
3,0.162
4,0.15900001
5,0.15400001
6,0.13800001
7,0.126
8,0.13800001
9,0.113000005
10,0.14
11,0.16100001
12,0.162
13,0.17400001
14,0.157
15,0.136
16,0.13100001
17,0.13700001
18,0.14
19,0.14400001
20,0.15400001
21,0.14600001
22,0.14500001
23,0.19800001
24,0.18200001
25,0.19700001
26,0.19600001
27,0.22800002
28,0.23400001
29,0.25500003
30,0.26500002
31,0.25033334
32,0.23600002
33,0.24300002
34,0.23900001
35,0.27
36,0.2726667
37,0.25
38,0.23900001
39,0.2515
40,0.25100002
41,0.24000001
42,0.25300002
43,0.231
44,0.22600001
45,0.22800002
46,0.21100001
47,0.21300001
48,0.201


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5
45,0.5
46,0.5
47,0.5
48,0.5


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_false_prefix.csv <==
layer,p
0,0.50450003
1,0.51600003
2,0.51600003
3,0.51600003
4,0.50600004
5,0.49
6,0.49600002
7,0.47200003
8,0.51600003
9,0.504
10,0.508
11,0.518
12,0.52000004
13,0.51000005
14,0.532
15,0.544
16,0.55
17,0.508
18,0.53400004
19,0.52400005
20,0.514
21,0.504
22,0.5
23,0.492
24,0.476
25,0.48800004
26,0.48000002
27,0.48000002
28,0.47400004
29,0.48400003
30,0.48000002
31,0.476
32,0.48600003
33,0.48800004
34,0.50200003
35,0.50200003
36,0.5
37,0.5
38,0.5
39,0.49600002
40,0.49800003
41,0.492
42,0.49
43,0.49
44,0.48400003
45,0.476
46,0.476
47,0.47800002
48,0.476


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_true_prefix.csv <==
layer,p
0,0.50450003
1,0.512
2,0.49800003
3,0.514
4,0.512
5,0.49400002
6,0.48800004
7,0.47200003
8,0.508
9,0.50200003
10,0.512
11,0.52000004
12,0.52000004
13,0.512
14,0.53400004
15,0.536
16,0.544
17,0.526
18,0.528
19,0.53000003
20,0.53800005
21,0.54
22,0.55
23,0.54800004
24,0.522
25,0.53400004
26,0.54200006
27,0.522
28,0.54
29,0.54200006
30,0.544
31,0.546
32,0.546
33,0.546
34,0.55
35,0.554
36,0.55200005
37,0.554
38,0.554
39,0.54800004
40,0.536
41,0.532
42,0.53000003
43,0.53400004
44,0.53000003
45,0.52000004
46,0.53000003
47,0.52400005
48,0.53000003


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_zero_shot.csv <==
layer,p
0,0.48150003
1,0.54200006
2,0.54
3,0.52400005
4,0.536
5,0.48000002
6,0.46400002
7,0.462
8,0.446
9,0.43600002
10,0.43
11,0.418
12,0.46
13,0.43800002
14,0.45400003
15,0.448
16,0.45600003
17,0.42400002
18,0.45400003
19,0.45600003
20,0.462
21,0.5
22,0.49400002
23,0.50200003
24,0.49400002
25,0.47000003
26,0.48800004
27,0.49800003
28,0.48800004
29,0.49400002
30,0.49800003
31,0.5
32,0.514
33,0.514
34,0.514
35,0.522
36,0.49600002
37,0.5
38,0.518
39,0.518
40,0.518
41,0.51000005
42,0.51600003
43,0.51600003
44,0.508
45,0.514
46,0.51600003
47,0.514
48,0.526


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333
37,0.3333333333333333
38,0.3333333333333333
39,0.3333333333333333
40,0.3333333333333333
41,0.3333333333333333
42,0.3333333333333333
43,0.3333333333333333
44,0.3333333333333333
45,0.3333333333333333
46,0.3333333333333333
47,0.3333333333333333
48,0.3333333333333333


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_false_prefix.csv <==
layer,p
0,0.34800002
1,0.33433336
2,0.31833333
3,0.36133334
4,0.39600003
5,0.3936667
6,0.397
7,0.38433337
8,0.37133336
9,0.38666672
10,0.39233336
11,0.3806667
12,0.36900002
13,0.37733334
14,0.39633337
15,0.404
16,0.4176667
17,0.41433337
18,0.39366668
19,0.3536667
20,0.33900002
21,0.34033334
22,0.354
23,0.33133337
24,0.31800002
25,0.34833333
26,0.35033336
27,0.34233335
28,0.34800002
29,0.34100002
30,0.3396667
31,0.32900003
32,0.32000002
33,0.31833336
34,0.3193333
35,0.33266667
36,0.33100003
37,0.32633337
38,0.31933334
39,0.31933334
40,0.3206667
41,0.3136667
42,0.30033332
43,0.30433333
44,0.29833335
45,0.28466666
46,0.28133336
47,0.28533334
48,0.282


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_true_prefix.csv <==
layer,p
0,0.34800002
1,0.337
2,0.31833336
3,0.36400002
4,0.39733332
5,0.39233336
6,0.40866667
7,0.381
8,0.37133336
9,0.38933334
10,0.39833334
11,0.3806667
12,0.36600003
13,0.37600002
14,0.39333335
15,0.39633334
16,0.41233337
17,0.40233335
18,0.38333336
19,0.33933336
20,0.33533332
21,0.34133336
22,0.34933335
23,0.34500003
24,0.34233335
25,0.34033337
26,0.36800003
27,0.354
28,0.33666667
29,0.34333333
30,0.34100002
31,0.3396667
32,0.33366668
33,0.335
34,0.33033335
35,0.34433332
36,0.34333333
37,0.3406667
38,0.34233335
39,0.34233332
40,0.33833334
41,0.33233333
42,0.34
43,0.33600003
44,0.333
45,0.3366667
46,0.33833337
47,0.34
48,0.33833337


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_zero_shot.csv <==
layer,p
0,0.29200003
1,0.40100002
2,0.3936667
3,0.41500002
4,0.4266667
5,0.42400002
6,0.46100003
7,0.47833332
8,0.47933337
9,0.492
10,0.46100003
11,0.42466667
12,0.41166666
13,0.44500002
14,0.45700002
15,0.45966667
16,0.46
17,0.41233337
18,0.41400003
19,0.38900003
20,0.41000003
21,0.41033334
22,0.41400003
23,0.39833337
24,0.42000002
25,0.40600002
26,0.40933335
27,0.349
28,0.33
29,0.333
30,0.316
31,0.3066667
32,0.314
33,0.3056667
34,0.307
35,0.32333332
36,0.3276667
37,0.34833336
38,0.34800002
39,0.34500003
40,0.3396667
41,0.342
42,0.34500003
43,0.33100003
44,0.35033333
45,0.337
46,0.33800003
47,0.3446667
48,0.31966668


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333
37,0.3333333333333333
38,0.3333333333333333
39,0.3333333333333333
40,0.3333333333333333
41,0.3333333333333333
42,0.3333333333333333
43,0.3333333333333333
44,0.3333333333333333
45,0.3333333333333333
46,0.3333333333333333
47,0.3333333333333333
48,0.3333333333333333


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_false_prefix.csv <==
layer,p
0,0.32500002
1,0.29433334
2,0.33233336
3,0.36533332
4,0.36233336
5,0.33600003
6,0.34800002
7,0.36600003
8,0.3596667
9,0.35300002
10,0.35933337
11,0.33900002
12,0.35500002
13,0.36833337
14,0.351
15,0.35133335
16,0.34233335
17,0.33566672
18,0.30266666
19,0.33
20,0.33733335
21,0.34333336
22,0.33466667
23,0.354
24,0.35500002
25,0.3396667
26,0.34533334
27,0.33400002
28,0.33200002
29,0.33033332
30,0.33533335
31,0.326
32,0.33366668
33,0.33333337
34,0.3346667
35,0.33033335
36,0.3386667
37,0.33633336
38,0.33533335
39,0.34333333
40,0.34133336
41,0.337
42,0.33200002
43,0.33800003
44,0.33833334
45,0.347
46,0.34933335
47,0.3456667
48,0.34500003


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_true_prefix.csv <==
layer,p
0,0.32500002
1,0.2963333
2,0.33066666
3,0.367
4,0.35500002
5,0.3356667
6,0.3456667
7,0.36433333
8,0.35933334
9,0.35200003
10,0.35666668
11,0.34100002
12,0.35633332
13,0.37733337
14,0.34233335
15,0.35200003
16,0.34666666
17,0.34333333
18,0.319
19,0.32933334
20,0.34233332
21,0.35700002
22,0.3546667
23,0.37533334
24,0.39266667
25,0.36933336
26,0.37333333
27,0.36566672
28,0.36533335
29,0.3636667
30,0.36333337
31,0.36566672
32,0.37366667
33,0.381
34,0.37433332
35,0.37300003
36,0.37633336
37,0.38533336
38,0.39000002
39,0.39100003
40,0.39333338
41,0.388
42,0.39333338
43,0.39333335
44,0.397
45,0.42133337
46,0.41900003
47,0.41633338
48,0.41400003


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_zero_shot.csv <==
layer,p
0,0.293
1,0.30933332
2,0.36666667
3,0.377
4,0.35166666
5,0.34633335
6,0.36766666
7,0.36900002
8,0.38633338
9,0.37800002
10,0.3736667
11,0.34800002
12,0.393
13,0.3576667
14,0.33466667
15,0.32133332
16,0.31800002
17,0.34333333
18,0.32933336
19,0.34266672
20,0.31
21,0.3276667
22,0.37
23,0.37933335
24,0.372
25,0.35133332
26,0.36266667
27,0.36933333
28,0.372
29,0.37600002
30,0.40300003
31,0.39033332
32,0.41733336
33,0.41233334
34,0.3946667
35,0.41900003
36,0.43633333
37,0.42533332
38,0.42400002
39,0.43400002
40,0.4336667
41,0.439
42,0.45033333
43,0.44700003
44,0.45833334
45,0.446
46,0.44433337
47,0.4376667
48,0.43766668


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333
37,0.3333333333333333
38,0.3333333333333333
39,0.3333333333333333
40,0.3333333333333333
41,0.3333333333333333
42,0.3333333333333333
43,0.3333333333333333
44,0.3333333333333333
45,0.3333333333333333
46,0.3333333333333333
47,0.3333333333333333
48,0.3333333333333333


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
0,0.3333334
1,0.34233335
2,0.35933334
3,0.37733334
4,0.41000003
5,0.37033334
6,0.38733336
7,0.43500003
8,0.38133332
9,0.38133332
10,0.33533335
11,0.36633337
12,0.3976667
13,0.38533333
14,0.38300002
15,0.45566672
16,0.47500002
17,0.48733336
18,0.5423334
19,0.5513334
20,0.63433343
21,0.6053333
22,0.5163334
23,0.43533334
24,0.324
25,0.33133334
26,0.24933335
27,0.46033335
28,0.46600002
29,0.49100003
30,0.50233334
31,0.5026667
32,0.5693334
33,0.64933336
34,0.6326667
35,0.592
36,0.5286667
37,0.5306667
38,0.54366666
39,0.58433336
40,0.59666663
41,0.48633337
42,0.49633333
43,0.44300002
44,0.43600002
45,0.40933332
46,0.35633332
47,0.31966668
48,0.15566666


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_true_prefix.csv <==
layer,p
0,0.3333334
1,0.344
2,0.35533333
3,0.393
4,0.41833335
5,0.39400002
6,0.39800003
7,0.42433333
8,0.36933333
9,0.3846667
10,0.34066668
11,0.36433333
12,0.39100003
13,0.39133334
14,0.374
15,0.46400002
16,0.48733333
17,0.5223333
18,0.6663334
19,0.7193334
20,0.8426667
21,0.8683334
22,0.89500004
23,0.9126667
24,0.93700004
25,0.93333334
26,0.96866673
27,0.97966665
28,0.9803334
29,0.9793334
30,0.97966665
31,0.9803334
32,0.9816667
33,0.9813334
34,0.9806667
35,0.9806667
36,0.9806667
37,0.9806667
38,0.9806667
39,0.9806667
40,0.9806667
41,0.97966665
42,0.98033345
43,0.97866666
44,0.97866666
45,0.97966665
46,0.97766674
47,0.9776667
48,0.97366667


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_zero_shot.csv <==
layer,p
0,0.2506666
1,0.36400002
2,0.49233332
3,0.5396667
4,0.5646667
5,0.50566673
6,0.4796667
7,0.55300003
8,0.3596667
9,0.41833335
10,0.3596667
11,0.33200002
12,0.29200003
13,0.34266672
14,0.28766668
15,0.5403334
16,0.46366668
17,0.476
18,0.62200004
19,0.592
20,0.69433343
21,0.6543334
22,0.60700005
23,0.6053333
24,0.50600004
25,0.49733338
26,0.522
27,0.8053333
28,0.874
29,0.86433333
30,0.90200007
31,0.8743334
32,0.9806667
33,0.984
34,0.9806667
35,0.97866666
36,0.9710001
37,0.96700007
38,0.96500003
39,0.96566665
40,0.9493334
41,0.94966674
42,0.94500005
43,0.94200003
44,0.934
45,0.9286667
46,0.9233334
47,0.87833333
48,0.73


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_permute/average_baseline.csv <==
layer,p
0,1
1,1
2,1
3,1
4,1
5,1
6,1
7,1
8,1
9,1
10,1
11,1
12,1
13,1
14,1
15,1
16,1
17,1
18,1
19,1
20,1
21,1
22,1
23,1
24,1
25,1
26,1
27,1
28,1
29,1
30,1
31,1
32,1
33,1
34,1
35,1
36,1
37,1
38,1
39,1
40,1
41,1
42,1
43,1
44,1
45,1
46,1
47,1
48,1


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_permute/average_false_prefix.csv <==
layer,p
0,0.8789381469999041
1,0.9750571889536721
2,0.9371905369418008
3,0.9416667137827192
4,0.9142809978553227
5,0.9431667115007129
6,0.9353095548493522
7,0.9446381373064858
8,0.9481381390775953
9,0.9529572001525334
10,0.9486524249826159
11,0.9643428836550031
12,0.9531667062214443
13,0.9396190856184278
14,0.9256667154175895
15,0.932342895439693
16,0.9424619461808886
17,0.9597571662494114
18,0.9722000403063638
19,0.9535714643342155
20,1.0186381467751093
21,1.0686048056398119
22,1.1368476493018014
23,1.2147238850593567
24,1.2284905357020242
25,1.150352452482496
26,1.2088476972920554
27,1.1136714688369207
28,1.0932476605687822
29,1.0961714684963226
30,1.0747667253017426
31,1.0936667237962996
32,1.1123333743640356
33,1.0936334047998701
34,1.0978476405143738
35,1.0911333858966827
36,1.1106524424893516
37,1.1067619323730469
38,1.109285750559398
39,1.1099952970232283
40,1.1107286129679
41,1.1234810096876962
42,1.1271476575306483
43,1.1301619751112801
44,1.1311667135783605
45,1.1389191235814775
46,1.154242924281529
47,1.142061940261296
48,1.1576857609408242


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_permute/average_true_prefix.csv <==
layer,p
0,0.9040810082639966
1,0.9691810097013202
2,0.9405238500663212
3,0.9254905198301587
4,0.915942907333374
5,0.9462857501847404
6,0.941404823746
7,0.9479048039231982
8,0.9493286141327449
9,0.9539762352194104
10,0.9379667213984898
11,0.9423619423593793
12,0.956957186971392
13,0.9495619492871421
14,0.9261476567813328
15,0.9381191006728581
16,0.9292143327849252
17,0.9376191071101597
18,0.9442619681358337
19,0.9318571857043675
20,0.8872476603303637
21,0.9047095775604248
22,0.8775762149265834
23,0.8577476612159184
24,0.8556048018591744
25,0.8200428996767316
26,0.8063381399427142
27,0.78744290130479
28,0.7648857512644359
29,0.7710905160222735
30,0.761985753263746
31,0.770614315356527
32,0.7679667153528759
33,0.7702476573841912
34,0.7629714523042951
35,0.7658857511622565
36,0.7598762192896434
37,0.7588476496083396
38,0.7552762180566788
39,0.7521428827728543
40,0.7486809832709176
41,0.7484857461282185
42,0.7447285950183868
43,0.739433371594974
44,0.7450381283249173
45,0.7470952719449997
46,0.7506143195288522
47,0.7538524248770305
48,0.7547476547104972


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/cal_permute/average_zero_shot.csv <==
layer,p
0,0.9717095962592533
1,0.9736428941999163
2,0.9284714715821403
3,0.9059857385499137
4,0.9033476540020534
5,0.9348000458308628
6,0.9235762400286538
7,0.9529333625520978
8,0.9645000313009534
9,0.9499476722308567
10,0.934266711984362
11,0.9400714763573238
12,0.9429857901164463
13,0.9379762411117554
14,0.9344428862844195
15,0.9218143267290932
16,0.9165381235735757
17,0.9308000419821058
18,0.9087047960077014
19,0.933714325938906
20,0.9196429039750781
21,0.8926095536776951
22,0.883200045142855
23,0.8722666885171618
24,0.8731571861675808
25,0.8614286056586674
26,0.8500476479530334
27,0.8570428916386196
28,0.8433476729052407
29,0.8487905051027026
30,0.8458000336374555
31,0.8476905056408474
32,0.8417714749063764
33,0.854233375617436
34,0.8512095553534371
35,0.8385714718273708
36,0.836876209293093
37,0.8362143337726593
38,0.8370428894247327
39,0.8234238496848515
40,0.8194571605750492
41,0.8253905262265887
42,0.8217476499932153
43,0.8225190809794835
44,0.8169666869299752
45,0.8166048015866961
46,0.8229048039231982
47,0.824090519121715
48,0.8394952863454819


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/correct_over_incorrect/average_baseline.csv <==
layer,p
0,0.3681972789115647
1,0.3681972789115647
2,0.3681972789115647
3,0.3681972789115647
4,0.3681972789115647
5,0.3681972789115647
6,0.3681972789115647
7,0.3681972789115647
8,0.3681972789115647
9,0.3681972789115647
10,0.3681972789115647
11,0.3681972789115647
12,0.3681972789115647
13,0.3681972789115647
14,0.3681972789115647
15,0.3681972789115647
16,0.3681972789115647
17,0.3681972789115647
18,0.3681972789115647
19,0.3681972789115647
20,0.3681972789115647
21,0.3681972789115647
22,0.3681972789115647
23,0.3681972789115647
24,0.3681972789115647
25,0.3681972789115647
26,0.3681972789115647
27,0.3681972789115647
28,0.3681972789115647
29,0.3681972789115647
30,0.3681972789115647
31,0.3681972789115647
32,0.3681972789115647
33,0.3681972789115647
34,0.3681972789115647
35,0.3681972789115647
36,0.3681972789115647
37,0.3681972789115647
38,0.3681972789115647
39,0.3681972789115647
40,0.3681972789115647
41,0.3681972789115647
42,0.3681972789115647
43,0.3681972789115647
44,0.3681972789115647
45,0.3681972789115647
46,0.3681972789115647
47,0.3681972789115647
48,0.3681972789115647


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3700285873242787
1,0.378314310418708
2,0.3763143037046705
3,0.3797809715781893
4,0.3796904959848949
5,0.38329049412693295
6,0.3736571616360119
7,0.3718523989830698
8,0.3801619293434279
9,0.37387145310640335
10,0.3728047768984522
11,0.37596192210912704
12,0.3813238303576197
13,0.37245716207793783
14,0.3780095460159438
15,0.38339049369096756
16,0.3851904959550926
17,0.3833571560680866
18,0.3842476393495287
19,0.38499049256954876
20,0.3825714449797358
21,0.3777571629200663
22,0.3705714462058885
23,0.3671714354838644
24,0.3662428722849914
25,0.3749904930591583
26,0.37618097024304525
27,0.3967952621834619
28,0.40804763989789145
29,0.39880954367773874
30,0.4042190622006144
31,0.41324287333658766
32,0.4151762106588909
33,0.4128666913935116
34,0.4146285855344364
35,0.41579526024205343
36,0.40958097257784437
37,0.4095000284058707
38,0.41358097216912676
39,0.4145809699382101
40,0.4173333581004824
41,0.41870478434222086
42,0.4131809707198824
43,0.41276192558663233
44,0.409685737320355
45,0.4127857376422201
46,0.3962428718805313
47,0.3998809701630047
48,0.39451430418661665


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/correct_over_incorrect/average_true_prefix.csv <==
layer,p
0,0.3704571585570063
1,0.37786668645484106
2,0.3762095421552658
3,0.37950001657009125
4,0.3812619245478085
5,0.3841714465192386
6,0.37386192700692583
7,0.37153335234948565
8,0.3803285924451692
9,0.3749000185302326
10,0.3731381105525153
11,0.3764238272394453
12,0.38060002348252703
13,0.37179525941610336
14,0.3794952572456428
15,0.38399049799357143
16,0.38596668892673086
17,0.3850619202213628
18,0.3866143061646393
19,0.3879047834447452
20,0.3905619223202978
21,0.3982809728809765
22,0.39771430087941034
23,0.395380970622812
24,0.38851906678506304
25,0.39842382286276135
26,0.4128857318844114
27,0.44922382810286116
28,0.47343812244279043
29,0.4694476361785616
30,0.47923335220132557
31,0.4741666849170412
32,0.48305716684886385
33,0.48385240350450787
34,0.4901333578995296
35,0.48807145229407717
36,0.4794238380023411
37,0.47869049651282175
38,0.47903812144483837
39,0.485657162964344
40,0.48464288456099375
41,0.4888238332101277
42,0.4864714486258371
43,0.4920285940170288
44,0.49793336008276257
45,0.509004784481866
46,0.5086238362959453
47,0.5068285912275314
48,0.498385740177972


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/correct_over_incorrect/average_zero_shot.csv <==
layer,p
0,0.3588524003114019
1,0.36615716027362005
2,0.37780478756342617
3,0.381195249834231
4,0.37960953478302273
5,0.38732858800462316
6,0.39593335187860895
7,0.3812428776706968
8,0.3773476353713444
9,0.37907620519399643
10,0.37704287469387054
11,0.37514763325452805
12,0.3793904962284224
13,0.3802476365651403
14,0.3835762068629265
15,0.3887238268341337
16,0.3918714480740683
17,0.3875095413199493
18,0.38260478153824806
19,0.37741430529526304
20,0.38480001741221975
21,0.38199525965111597
22,0.387614301272801
23,0.39137621223926544
24,0.3853809727089746
25,0.39327144835676464
26,0.4051571690610477
27,0.4065381096942084
28,0.41762382643563406
29,0.412523838026183
30,0.41221906670502256
31,0.4187809761081423
32,0.40665240585803986
33,0.40710477637393133
34,0.41358573521886555
35,0.42251906437533243
36,0.4237524036850248
37,0.4281523994037083
38,0.43010002800396513
39,0.4282190799713135
40,0.4311571589538029
41,0.43545239738055636
42,0.43353335559368134
43,0.43388097626822336
44,0.4336047832454954
45,0.4353428781032562
46,0.43876668172223227
47,0.43987621686288286
48,0.43761430361441206


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/label_space_probs/average_baseline.csv <==
layer,p
0,1.984126984126984e-05
1,1.984126984126984e-05
2,1.984126984126984e-05
3,1.984126984126984e-05
4,1.984126984126984e-05
5,1.984126984126984e-05
6,1.984126984126984e-05
7,1.984126984126984e-05
8,1.984126984126984e-05
9,1.984126984126984e-05
10,1.984126984126984e-05
11,1.984126984126984e-05
12,1.984126984126984e-05
13,1.984126984126984e-05
14,1.984126984126984e-05
15,1.984126984126984e-05
16,1.984126984126984e-05
17,1.984126984126984e-05
18,1.984126984126984e-05
19,1.984126984126984e-05
20,1.984126984126984e-05
21,1.984126984126984e-05
22,1.984126984126984e-05
23,1.984126984126984e-05
24,1.984126984126984e-05
25,1.984126984126984e-05
26,1.984126984126984e-05
27,1.984126984126984e-05
28,1.984126984126984e-05
29,1.984126984126984e-05
30,1.984126984126984e-05
31,1.984126984126984e-05
32,1.984126984126984e-05
33,1.984126984126984e-05
34,1.984126984126984e-05
35,1.984126984126984e-05
36,1.984126984126984e-05
37,1.984126984126984e-05
38,1.984126984126984e-05
39,1.984126984126984e-05
40,1.984126984126984e-05
41,1.984126984126984e-05
42,1.984126984126984e-05
43,1.984126984126984e-05
44,1.984126984126984e-05
45,1.984126984126984e-05
46,1.984126984126984e-05
47,1.984126984126984e-05
48,1.984126984126984e-05


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/label_space_probs/average_false_prefix.csv <==
layer,p
0,4.868350248875732e-19
1,0.0014129714753445505
2,0.0013754767902095669
3,0.0012617887072597764
4,0.001343580377579201
5,0.0011925633807550184
6,0.0015251334490520613
7,0.002210508166172076
8,0.002443482168018818
9,0.002125169386480203
10,0.0017355421098597748
11,0.0026857049233512953
12,0.0023270206085206674
13,0.0024388170495512895
14,0.004677550382829005
15,0.0068947525370666495
16,0.008257883894007787
17,0.016756234545027837
18,0.06143470338429324
19,0.04722129165643959
20,0.04038753937597254
21,0.12059182571205643
22,0.17427054880161968
23,0.19868237970305408
24,0.2659687899410658
25,0.28197351009917576
26,0.32247607922597255
27,0.42744284303626046
28,0.5002121479150706
29,0.6035777616946559
30,0.6640835628578705
31,0.7130902844614216
32,0.7488190631515214
33,0.7780357162867274
34,0.8083620241710118
35,0.8494967722467014
36,0.8748281725815364
37,0.8966187558003834
38,0.9166441942964282
39,0.9228654078074864
40,0.9303486432347979
41,0.9401149579456874
42,0.9474690897124154
43,0.9470553525856563
44,0.9561989264828819
45,0.9474922801767077
46,0.9191553252083915
47,0.8896280186516898
48,0.9893699032919747


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/label_space_probs/average_true_prefix.csv <==
layer,p
0,4.866655710306588e-19
1,0.0014124070543662778
2,0.0013752941106629027
3,0.0012618436147542006
4,0.0013448749585742398
5,0.0011941253251279704
6,0.0015271180226201458
7,0.0022126944199304228
8,0.0024465983858265516
9,0.0021275790703449665
10,0.0017372536489606968
11,0.002689851500950421
12,0.002326838647214962
13,0.0024366841140103395
14,0.004681380634013165
15,0.006898145733949994
16,0.008267538019156615
17,0.016762562229165008
18,0.061102918740029315
19,0.04707353076290539
20,0.040429594275857586
21,0.1201588469786137
22,0.17443839658725274
23,0.19982929290771217
24,0.2698284104990307
25,0.2854391508569409
26,0.32549328687933404
27,0.4278020357513534
28,0.49867637699935585
29,0.6027645646993604
30,0.658627423690632
31,0.709542072444622
32,0.7478920970378178
33,0.7717235761561564
34,0.8005020096898079
35,0.8282472278390612
36,0.8541801507983889
37,0.8784390666655132
38,0.9002206751278469
39,0.9059050530195236
40,0.9149859249591827
41,0.9257150271109172
42,0.9353827514818737
43,0.9352403495992933
44,0.940912236060415
45,0.9349162940468106
46,0.9074875435658863
47,0.876283294388226
48,0.972884829555239


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/label_space_probs/average_zero_shot.csv <==
layer,p
0,1.1297477128994274e-18
1,0.0013066281597795232
2,0.0012957575672771782
3,0.0011288048460430997
4,0.0010882296306330577
5,0.000914446433723372
6,0.0010814941560965963
7,0.0013545795315751871
8,0.002041407995420741
9,0.0018568689431828847
10,0.0021702128007226357
11,0.003183379744898827
12,0.003864607237898911
13,0.0034715818754713318
14,0.004662081114864642
15,0.010634141508489847
16,0.01541572011462579
17,0.012418176974668833
18,0.012381742841431074
19,0.013492915608886895
20,0.012200200601780255
21,0.01856064701496507
22,0.03674335783190535
23,0.04716338138678111
24,0.04756115914954405
25,0.05383324196061169
26,0.03659465937172562
27,0.06222096351328738
28,0.11040240453413779
29,0.15105210347422013
30,0.16904934939079144
31,0.2873969003347026
32,0.3157002316204723
33,0.3070139091128762
34,0.32098815083502685
35,0.3312530034678015
36,0.3151742660408153
37,0.32123455815371926
38,0.33195428023145723
39,0.3278265245790927
40,0.3184332458566002
41,0.3222430711929779
42,0.31225789023437756
43,0.3143451823686649
44,0.3021425883167857
45,0.27982099914697756
46,0.21648423272927175
47,0.17111872587962093
48,0.26561438900637313


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/top_1_acc/average_baseline.csv <==
layer,p
0,1.984126984126984e-05
1,1.984126984126984e-05
2,1.984126984126984e-05
3,1.984126984126984e-05
4,1.984126984126984e-05
5,1.984126984126984e-05
6,1.984126984126984e-05
7,1.984126984126984e-05
8,1.984126984126984e-05
9,1.984126984126984e-05
10,1.984126984126984e-05
11,1.984126984126984e-05
12,1.984126984126984e-05
13,1.984126984126984e-05
14,1.984126984126984e-05
15,1.984126984126984e-05
16,1.984126984126984e-05
17,1.984126984126984e-05
18,1.984126984126984e-05
19,1.984126984126984e-05
20,1.984126984126984e-05
21,1.984126984126984e-05
22,1.984126984126984e-05
23,1.984126984126984e-05
24,1.984126984126984e-05
25,1.984126984126984e-05
26,1.984126984126984e-05
27,1.984126984126984e-05
28,1.984126984126984e-05
29,1.984126984126984e-05
30,1.984126984126984e-05
31,1.984126984126984e-05
32,1.984126984126984e-05
33,1.984126984126984e-05
34,1.984126984126984e-05
35,1.984126984126984e-05
36,1.984126984126984e-05
37,1.984126984126984e-05
38,1.984126984126984e-05
39,1.984126984126984e-05
40,1.984126984126984e-05
41,1.984126984126984e-05
42,1.984126984126984e-05
43,1.984126984126984e-05
44,1.984126984126984e-05
45,1.984126984126984e-05
46,1.984126984126984e-05
47,1.984126984126984e-05
48,1.984126984126984e-05


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/top_1_acc/average_false_prefix.csv <==
layer,p
0,0.0
1,0.0
2,0.0
3,0.0
4,0.0
5,0.0
6,0.0024476191798125263
7,0.015538096278240638
8,0.010990476618254823
9,0.008357143428708826
10,0.0031428573919194086
11,0.00042857143229671886
12,0.006714285883520331
13,0.006285714650792735
14,0.04933333529541934
15,0.05656190643951829
16,0.06062381306713048
17,0.08171905404222864
18,0.08511905328902815
19,0.08694286258625132
20,0.08402381416609776
21,0.09026667063257524
22,0.10033810071347814
23,0.11276191086342026
24,0.1191142931680328
25,0.11248095905674356
26,0.14664286680220226
27,0.23562858210477447
28,0.2935143003705889
29,0.3195571597066841
30,0.34364287154416423
31,0.3622904929132866
32,0.36733335346382645
33,0.3691666818756078
34,0.37386668167476145
35,0.38259049584822996
36,0.3851381167769432
37,0.39109050056764055
38,0.39828573699508396
39,0.4008428741778646
40,0.40361907120261875
41,0.411119068307536
42,0.41102382860013414
43,0.4115333557128906
44,0.40925240197352003
45,0.41219525039196014
46,0.3961000144481659
47,0.39973811485937666
48,0.39437144675425123


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/top_1_acc/average_true_prefix.csv <==
layer,p
0,0.0
1,0.0
2,0.0
3,0.0
4,0.0
5,0.0
6,0.0024571429884027956
7,0.015176191593387298
8,0.01140000024211726
9,0.008571428912026542
10,0.0035000001745564596
11,0.0005000000154333455
12,0.006785714466656957
13,0.006428571684019906
14,0.04997143183468974
15,0.05690952728036791
16,0.06026190758400064
17,0.08160476586116212
18,0.08532857635457601
19,0.08684762460844857
20,0.08445238681243998
21,0.09219524317554065
22,0.1062476243657459
23,0.12182857847905584
24,0.13026191053047245
25,0.12895238864335365
26,0.1672047711243587
27,0.2655381068055119
28,0.3253952520234244
29,0.3586285880633763
30,0.38756668883641915
31,0.3959952564577439
32,0.4070428759524865
33,0.4127000145215009
34,0.4175095450399177
35,0.42348573356866837
36,0.4289571685450418
37,0.43808573484420776
38,0.4440190717577934
39,0.45274763235024046
40,0.45274764725140165
41,0.46460954419204165
42,0.4695619259561811
43,0.47464764756815775
44,0.48223811388015747
45,0.49406669608184267
46,0.496119071330343
47,0.49654288377080646
48,0.4901714559112276


==> figures/layerwise/gpt2_xl/permuted_incorrect_labels/top_1_acc/average_zero_shot.csv <==
layer,p
0,0.0
1,0.0
2,0.0
3,0.0
4,0.0
5,0.0
6,0.0
7,7.142857482124652e-05
8,2.3809525633363853e-05
9,0.0
10,7.142857482124652e-05
11,0.0
12,0.0021428572280066355
13,0.0013571429132883037
14,0.007500000397807786
15,0.04764285816677979
16,0.06978571707648891
17,0.07464286138669454
18,0.04128571692022628
19,0.03750000149011612
20,0.02292857212679727
21,0.023142858807529722
22,0.035009525555194286
23,0.01689523853045622
24,0.016214286293169216
25,0.022014286126899867
26,0.01974285757335435
27,0.04211428834657584
28,0.07012381391333682
29,0.09094286071402687
30,0.10455238553030151
31,0.16722381806799344
32,0.15979048503296717
33,0.1477761979081801
34,0.1543238184281758
35,0.14802857827661292
36,0.1434904855143811
37,0.14622381698739315
38,0.14505714999644884
39,0.1420714361260512
40,0.14243333958854368
41,0.14320476990126604
42,0.13918095945181058
43,0.1380428641236254
44,0.1368047708778509
45,0.13637143300314034
46,0.130404769409714
47,0.12342381211263793
48,0.11783334040748221


==> figures/layerwise/gpt2_xl/random_labels/cal_correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
0,0.19275
1,0.30800003
2,0.43400002
3,0.44200003
4,0.44700003
5,0.38500002
6,0.37600002
7,0.365
8,0.36
9,0.29900002
10,0.317
11,0.319
12,0.35900003
13,0.374
14,0.372
15,0.37800002
16,0.365
17,0.36200002
18,0.38700002
19,0.386
20,0.46100003
21,0.42700002
22,0.42100003
23,0.43600002
24,0.43800002
25,0.44000003
26,0.52400005
27,0.57900006
28,0.574
29,0.586
30,0.60200006
31,0.59000003
32,0.61
33,0.62200004
34,0.605
35,0.60700005
36,0.56700003
37,0.57900006
38,0.58100003
39,0.596
40,0.59000003
41,0.59300005
42,0.58400005
43,0.601
44,0.611
45,0.62100005
46,0.60700005
47,0.60300004
48,0.564


==> figures/layerwise/gpt2_xl/random_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.34539474959352184
1,0.38961430319717955
2,0.41047144894089016
3,0.4130190685391426
4,0.42459526125873837
5,0.4138333520718983
6,0.4126333551747458
7,0.40270954583372387
8,0.40209526462214334
9,0.3935666871922357
10,0.40105238769735607
11,0.4025238315973963
12,0.4085571563669613
13,0.4196095455970083
14,0.424642875790596
15,0.4252857342362404
16,0.42685716173478533
17,0.4172714427113533
18,0.4164190654243742
19,0.4147095318351473
20,0.43040954215185984
21,0.41987143776246477
22,0.4127000133906092
23,0.40971905631678446
24,0.4076381102204323
25,0.43273335482392994
26,0.44038573652505875
27,0.46161906527621405
28,0.4727428864155497
29,0.4733143076300621
30,0.4713119257773672
31,0.46617382764816284
32,0.4646619302885873
33,0.4635024145245552
34,0.46376430669001173
35,0.4618238349046026
36,0.46116193383932114
37,0.46390955788748606
38,0.4677143096923828
39,0.4649857357144356
40,0.4656666943005153
41,0.4640905058809689
42,0.4622619301080704
43,0.464885732957295
44,0.4621381110378674
45,0.46041430639369146
46,0.45652381650039126
47,0.45414287809814724
48,0.4480190692203386


==> figures/layerwise/gpt2_xl/random_labels/cal_correct_over_incorrect/dbpedia_false_prefix.csv <==
layer,p
0,0.026642857
1,0.148
2,0.26900002
3,0.264
4,0.28800002
5,0.23700002
6,0.21200001
7,0.171
8,0.141
9,0.135
10,0.126
11,0.119
12,0.141
13,0.149
14,0.155
15,0.16600001
16,0.163
17,0.163
18,0.16900001
19,0.164
20,0.282
21,0.272
22,0.201
23,0.24000001
24,0.22600001
25,0.31100002
26,0.29700002
27,0.46400002
28,0.44400004
29,0.45800003
30,0.39800003
31,0.39800003
32,0.404
33,0.40300003
34,0.393
35,0.36200002
36,0.379
37,0.35200003
38,0.354
39,0.35300002
40,0.37300003
41,0.37
42,0.37600002
43,0.37600002
44,0.34
45,0.32500002
46,0.305
47,0.29700002
48,0.28100002


==> figures/layerwise/gpt2_xl/random_labels/cal_correct_over_incorrect/ethos_false_prefix.csv <==
layer,p
0,0.49800003
1,0.532
2,0.49400002
3,0.504
4,0.514
5,0.514
6,0.504
7,0.50600004
8,0.50200003
9,0.48000002
10,0.476
11,0.47400004
12,0.476
13,0.47200003
14,0.46800002
15,0.48400003
16,0.47800002
17,0.46800002
18,0.46800002
19,0.46600002
20,0.45800003
21,0.448
22,0.45600003
23,0.47000003
24,0.48800004
25,0.49400002
26,0.48800004
27,0.492
28,0.49800003
29,0.49300003
30,0.4805
31,0.4805
32,0.46300003
33,0.45850003
34,0.46150002
35,0.46600002
36,0.47000003
37,0.48200002
38,0.48600003
39,0.48000002
40,0.48400003
41,0.48600003
42,0.47400004
43,0.48000002
44,0.48400003
45,0.47200003
46,0.46
47,0.45200002
48,0.45800003


==> figures/layerwise/gpt2_xl/random_labels/cal_correct_over_incorrect/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.3333334
1,0.416
2,0.39600003
3,0.40333337
4,0.44933337
5,0.44233337
6,0.453
7,0.45033336
8,0.43733338
9,0.43533334
10,0.45933333
11,0.46733338
12,0.45333335
13,0.5366667
14,0.5556666
15,0.5733333
16,0.57433337
17,0.56733334
18,0.531
19,0.578
20,0.59533334
21,0.5693334
22,0.5503333
23,0.5276666
24,0.47433335
25,0.58433336
26,0.6096667
27,0.6433334
28,0.6993334
29,0.683
30,0.6826667
31,0.666
32,0.66200006
33,0.6583334
34,0.65000004
35,0.6436667
36,0.637
37,0.65000004
38,0.65800005
39,0.651
40,0.64566666
41,0.6463334
42,0.6496667
43,0.65033334
44,0.6463334
45,0.63900006
46,0.61866665
47,0.61300004
48,0.59733343


==> figures/layerwise/gpt2_xl/random_labels/cal_correct_over_incorrect/medical_questions_pairs_false_prefix.csv <==
layer,p
0,0.50350004
1,0.483
2,0.537
3,0.517
4,0.521
5,0.517
6,0.53300005
7,0.559
8,0.549
9,0.537
10,0.551
11,0.551
12,0.55300003
13,0.559
14,0.56700003
15,0.54700005
16,0.55300003
17,0.54300004
18,0.52900004
19,0.537
20,0.531
21,0.527
22,0.52500004
23,0.48700002
24,0.48900002
25,0.47700003
26,0.48100004
27,0.485
28,0.47700003
29,0.48100004
30,0.483
31,0.48100004
32,0.483
33,0.469
34,0.483
35,0.483
36,0.47900003
37,0.47500002
38,0.483
39,0.48700002
40,0.48100004
41,0.47300002
42,0.47900003
43,0.469
44,0.467
45,0.467
46,0.45900002
47,0.46500003
48,0.453


==> figures/layerwise/gpt2_xl/random_labels/cal_correct_over_incorrect/mrpc_false_prefix.csv <==
layer,p
0,0.41750002
1,0.521
2,0.503
3,0.49300003
4,0.497
5,0.507
6,0.48900002
7,0.507
8,0.47900003
9,0.483
10,0.509
11,0.505
12,0.48700002
13,0.513
14,0.51900005
15,0.53900003
16,0.53300005
17,0.531
18,0.517
19,0.497
20,0.49100003
21,0.467
22,0.499
23,0.497
24,0.48900002
25,0.503
26,0.509
27,0.51500005
28,0.531
29,0.531
30,0.54300004
31,0.535
32,0.52500004
33,0.53300005
34,0.531
35,0.531
36,0.527
37,0.53300005
38,0.54300004
39,0.54300004
40,0.54300004
41,0.545
42,0.54300004
43,0.541
44,0.535
45,0.53300005
46,0.535
47,0.531
48,0.531


==> figures/layerwise/gpt2_xl/random_labels/cal_correct_over_incorrect/poem_sentiment_false_prefix.csv <==
layer,p
0,0.347
1,0.37666667
2,0.37
3,0.35300002
4,0.3646667
5,0.34733337
6,0.35500002
7,0.35700002
8,0.36533335
9,0.36133334
10,0.35533336
11,0.36633337
12,0.35533333
13,0.36100003
14,0.36800003
15,0.37433332
16,0.36833337
17,0.33933336
18,0.34433335
19,0.34
20,0.3666667
21,0.36533335
22,0.36800003
23,0.36433336
24,0.386
25,0.455
26,0.43266672
27,0.46833333
28,0.5193334
29,0.5223333
30,0.52566665
31,0.5323334
32,0.5393334
33,0.5383334
34,0.54200006
35,0.5346667
36,0.5346667
37,0.537
38,0.5363334
39,0.53533334
40,0.53000003
41,0.52400005
42,0.5196667
43,0.5256667
44,0.5266667
45,0.523
46,0.5276666
47,0.52900004
48,0.522


==> figures/layerwise/gpt2_xl/random_labels/cal_correct_over_incorrect/rte_false_prefix.csv <==
layer,p
0,0.41550002
1,0.50100005
2,0.50100005
3,0.523
4,0.51500005
5,0.531
6,0.507
7,0.44900003
8,0.46300003
9,0.47500002
10,0.47300002
11,0.48700002
12,0.513
13,0.49500003
14,0.505
15,0.527
16,0.521
17,0.507
18,0.523
19,0.505
20,0.48900002
21,0.483
22,0.46500003
23,0.45700002
24,0.467
25,0.485
26,0.47900003
27,0.47100002
28,0.485
29,0.485
30,0.49100003
31,0.47500002
32,0.47500002
33,0.469
34,0.47100002
35,0.46300003
36,0.47100002
37,0.47900003
38,0.485
39,0.48100004
40,0.47700003
41,0.48100004
42,0.485
43,0.48700002
44,0.48700002
45,0.485
46,0.49100003
47,0.49100003
48,0.49300003


==> figures/layerwise/gpt2_xl/random_labels/cal_correct_over_incorrect/sick_false_prefix.csv <==
layer,p
0,0.34033334
1,0.32666668
2,0.32733333
3,0.33200002
4,0.33333334
5,0.337
6,0.3386667
7,0.34533337
8,0.344
9,0.34133336
10,0.354
11,0.349
12,0.3696667
13,0.38000003
14,0.37333333
15,0.36100003
16,0.36200002
17,0.34366667
18,0.32733336
19,0.32533333
20,0.3126667
21,0.28433332
22,0.24833333
23,0.21733335
24,0.21666667
25,0.23433334
26,0.25733334
27,0.245
28,0.275
29,0.28433335
30,0.28833333
31,0.27400002
32,0.27166668
33,0.27
34,0.27133334
35,0.27733332
36,0.2866667
37,0.28533334
38,0.28333336
39,0.2826667
40,0.29200003
41,0.29000002
42,0.28633335
43,0.29533336
44,0.2963333
45,0.29333332
46,0.305
47,0.303
48,0.30233335


==> figures/layerwise/gpt2_xl/random_labels/cal_correct_over_incorrect/sst2_ab_false_prefix.csv <==
layer,p
0,0.49300003
1,0.497
2,0.48700002
3,0.48900002
4,0.503
5,0.51100004
6,0.505
7,0.517
8,0.52900004
9,0.537
10,0.50100005
11,0.507
12,0.51100004
13,0.517
14,0.531
15,0.57100004
16,0.537
17,0.53300005
18,0.523
19,0.545
20,0.56100005
21,0.54700005
22,0.545
23,0.53900003
24,0.51500005
25,0.503
26,0.507
27,0.51900005
28,0.521
29,0.507
30,0.513
31,0.517
32,0.527
33,0.53300005
34,0.541
35,0.53300005
36,0.49300003
37,0.469
38,0.46300003
39,0.46100003
40,0.44300002
41,0.43300003
42,0.425
43,0.41900003
44,0.42700002
45,0.379
46,0.37300003
47,0.40100002
48,0.37300003


==> figures/layerwise/gpt2_xl/random_labels/cal_correct_over_incorrect/sst2_false_prefix.csv <==
layer,p
0,0.48813334
1,0.52293336
2,0.5342667
3,0.54626673
4,0.5506667
5,0.542
6,0.54253334
7,0.5362667
8,0.5353334
9,0.53226674
10,0.5484
11,0.54533345
12,0.54746664
13,0.5525334
14,0.5693334
15,0.5766667
16,0.58066666
17,0.5728
18,0.5778667
19,0.5942667
20,0.65173334
21,0.6192
22,0.63946664
23,0.6257333
24,0.6382666
25,0.68360007
26,0.66573334
27,0.68599993
28,0.6890667
29,0.68640006
30,0.6838667
31,0.6842667
32,0.6816
33,0.67586666
34,0.6778667
35,0.68320006
36,0.6789334
37,0.6784001
38,0.674
39,0.6734667
40,0.6753334
41,0.67226666
42,0.67266667
43,0.6750667
44,0.6749333
45,0.67546666
46,0.67466664
47,0.67399997
48,0.6756


==> figures/layerwise/gpt2_xl/random_labels/cal_correct_over_incorrect/trec_false_prefix.csv <==
layer,p
0,0.11916667
1,0.164
2,0.18300001
3,0.179
4,0.186
5,0.178
6,0.18
7,0.15400001
8,0.16800001
9,0.165
10,0.177
11,0.171
12,0.172
13,0.194
14,0.18400002
15,0.133
16,0.141
17,0.136
18,0.16000001
19,0.16600001
20,0.18200001
21,0.16900001
22,0.17
23,0.178
24,0.163
25,0.17500001
26,0.19900002
27,0.193
28,0.209
29,0.19000001
30,0.202
31,0.20300001
32,0.18
33,0.19000001
34,0.20600002
35,0.21100001
36,0.21800001
37,0.21000001
38,0.21000001
39,0.193
40,0.192
41,0.19900002
42,0.19600001
43,0.20500001
44,0.19900002
45,0.19900002
46,0.19600001
47,0.193
48,0.193


==> figures/layerwise/gpt2_xl/random_labels/cal_correct_over_incorrect/tweet_eval_hate_false_prefix.csv <==
layer,p
0,0.50600004
1,0.521
2,0.53900003
3,0.52500004
4,0.52500004
5,0.507
6,0.507
7,0.47700003
8,0.52500004
9,0.51100004
10,0.513
11,0.555
12,0.56700003
13,0.541
14,0.57100004
15,0.573
16,0.583
17,0.549
18,0.55700004
19,0.559
20,0.551
21,0.577
22,0.56100005
23,0.551
24,0.55700004
25,0.549
26,0.555
27,0.549
28,0.54300004
29,0.55300003
30,0.54300004
31,0.537
32,0.53900003
33,0.54300004
34,0.54700005
35,0.55300003
36,0.54700005
37,0.54700005
38,0.555
39,0.54700005
40,0.54700005
41,0.54300004
42,0.52900004
43,0.537
44,0.537
45,0.52900004
46,0.531
47,0.52500004
48,0.521


==> figures/layerwise/gpt2_xl/random_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_false_prefix.csv <==
layer,p
0,0.33033335
1,0.32666668
2,0.314
3,0.34633335
4,0.397
5,0.40800002
6,0.42233336
7,0.39533332
8,0.40833336
9,0.40933335
10,0.40100002
11,0.38433337
12,0.374
13,0.37833336
14,0.3996667
15,0.38733336
16,0.3976667
17,0.42033336
18,0.409
19,0.34933332
20,0.32266667
21,0.32866666
22,0.34133333
23,0.34100002
24,0.32633337
25,0.33200002
26,0.349
27,0.3386667
28,0.33733332
29,0.33100003
30,0.33333334
31,0.328
32,0.32633337
33,0.3196667
34,0.31466666
35,0.31333336
36,0.3176667
37,0.3256667
38,0.335
39,0.32000002
40,0.32233337
41,0.3226667
42,0.31533334
43,0.30933332
44,0.3066667
45,0.298
46,0.2963333
47,0.3
48,0.294


==> figures/layerwise/gpt2_xl/random_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_false_prefix.csv <==
layer,p
0,0.31733337
1,0.3076667
2,0.34500003
3,0.35433334
4,0.35633337
5,0.34100002
6,0.35733336
7,0.36566672
8,0.35200003
9,0.34533337
10,0.35466668
11,0.342
12,0.35200003
13,0.36900002
14,0.33800003
15,0.33433336
16,0.356
17,0.33933333
18,0.33033332
19,0.33900002
20,0.33166668
21,0.34133333
22,0.33233333
23,0.344
24,0.34833336
25,0.335
26,0.319
27,0.33333337
28,0.33733335
29,0.34233332
30,0.342
31,0.34233332
32,0.34533337
33,0.33933336
34,0.33933336
35,0.33733335
36,0.34333336
37,0.36133337
38,0.36433336
39,0.36733332
40,0.367
41,0.35200003
42,0.36200002
43,0.3566667
44,0.35900003
45,0.386
46,0.38500002
47,0.38200003
48,0.38700002


==> figures/layerwise/gpt2_xl/random_labels/cal_correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
0,0.3333334
1,0.3336667
2,0.35233334
3,0.3766667
4,0.38000003
5,0.36933333
6,0.38000003
7,0.42333338
8,0.3636667
9,0.37333336
10,0.33900002
11,0.35633332
12,0.39733335
13,0.37566668
14,0.367
15,0.45133337
16,0.46966672
17,0.50233334
18,0.5836667
19,0.6203333
20,0.72233343
21,0.7216667
22,0.70233333
23,0.67300004
24,0.64033335
25,0.6486667
26,0.6396667
27,0.8153334
28,0.82733333
29,0.83766675
30,0.8453334
31,0.82900006
32,0.87733334
33,0.90366673
34,0.9023334
35,0.87600005
36,0.87000006
37,0.87966675
38,0.88666666
39,0.89400005
40,0.9063333
41,0.86600006
42,0.85866666
43,0.83300006
44,0.8286667
45,0.81733334
46,0.7683334
47,0.74233335
48,0.5443334


==> figures/layerwise/gpt_j/half_permuted_incorrect_labels/cal_correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
0,0.25
1,0.33200002
2,0.35500002
3,0.35200003
4,0.503
5,0.43800002
6,0.44500002
7,0.395
8,0.395
9,0.37
10,0.425
11,0.49400002
12,0.60300004
13,0.609
14,0.688
15,0.689
16,0.75200003
17,0.73700005
18,0.725
19,0.707
20,0.74
21,0.73800004
22,0.73
23,0.72
24,0.72700006
25,0.69900006
26,0.697
27,0.697
28,0.72400004


==> figures/layerwise/gpt_j/half_permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.38457620463200975
2,0.3869857255901609
3,0.3944762093680246
4,0.4255809688142368
5,0.3965714435492243
6,0.39991192732538494
7,0.39854287249701364
8,0.4160333499312401
9,0.4154714494943619
10,0.46045716532639097
11,0.4609714576176235
12,0.4861333497932979
13,0.5166524031332561
14,0.5556047856807709
15,0.5484738286052432
16,0.570295261485236
17,0.5543428851025445
18,0.5587762104613441
19,0.5489071628877095
20,0.5537619314023426
21,0.5463143076215472
22,0.5587357431650162
23,0.5533571775470462
24,0.5524476511137826
25,0.539404788187572
26,0.5439619187797818
27,0.5408000200986862
28,0.5442286027329308


==> figures/layerwise/gpt_j/half_permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_false_prefix.csv <==
layer,p
0,0.071428575
1,0.141
2,0.162
3,0.193
4,0.254
5,0.224
6,0.23600002
7,0.26700002
8,0.323
9,0.314
10,0.48000002
11,0.52900004
12,0.57900006
13,0.675
14,0.799
15,0.799
16,0.846
17,0.744
18,0.78200006
19,0.731
20,0.79600006
21,0.80500007
22,0.836
23,0.822
24,0.814
25,0.81600004
26,0.813
27,0.818
28,0.827


==> figures/layerwise/gpt_j/half_permuted_incorrect_labels/cal_correct_over_incorrect/ethos_false_prefix.csv <==
layer,p
0,0.5
1,0.517
2,0.51100004
3,0.535
4,0.51900005
5,0.535
6,0.523
7,0.47900003
8,0.523
9,0.51100004
10,0.46300003
11,0.44700003
12,0.44300002
13,0.503
14,0.521
15,0.53150004
16,0.532
17,0.535
18,0.54300004
19,0.531
20,0.52900004
21,0.40050003
22,0.53300005
23,0.517
24,0.51900005
25,0.499
26,0.51100004
27,0.513
28,0.523


==> figures/layerwise/gpt_j/half_permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.3333334
1,0.379
2,0.3896667
3,0.342
4,0.40466666
5,0.36533332
6,0.36933333
7,0.386
8,0.36533335
9,0.4036667
10,0.53300005
11,0.42233336
12,0.6103333
13,0.6613333
14,0.748
15,0.73266673
16,0.799
17,0.74300003
18,0.73833334
19,0.70666665
20,0.6756667
21,0.67333335
22,0.6686667
23,0.65300006
24,0.6523333
25,0.6323334
26,0.6153333
27,0.587
28,0.5853334


==> figures/layerwise/gpt_j/half_permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_false_prefix.csv <==
layer,p
0,0.5
1,0.499
2,0.48700002
3,0.52900004
4,0.467
5,0.48700002
6,0.49300003
7,0.497
8,0.485
9,0.467
10,0.48700002
11,0.49500003
12,0.497
13,0.51900005
14,0.52900004
15,0.535
16,0.527
17,0.507
18,0.531
19,0.523
20,0.541
21,0.52500004
22,0.531
23,0.521
24,0.51100004
25,0.523
26,0.523
27,0.51900005
28,0.517


==> figures/layerwise/gpt_j/half_permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_false_prefix.csv <==
layer,p
0,0.5
1,0.48100004
2,0.505
3,0.42900002
4,0.47700003
5,0.513
6,0.52900004
7,0.537
8,0.56100005
9,0.559
10,0.611
11,0.61300004
12,0.583
13,0.57100004
14,0.58100003
15,0.58900005
16,0.597
17,0.58100003
18,0.587
19,0.591
20,0.58900005
21,0.597
22,0.583
23,0.58500004
24,0.587
25,0.56700003
26,0.573
27,0.569
28,0.55300003


==> figures/layerwise/gpt_j/half_permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_false_prefix.csv <==
layer,p
0,0.3333334
1,0.36100003
2,0.35133332
3,0.36133337
4,0.377
5,0.31
6,0.3026667
7,0.323
8,0.32233337
9,0.32833332
10,0.39133334
11,0.416
12,0.47633335
13,0.5076667
14,0.5313334
15,0.5183333
16,0.5253334
17,0.5393334
18,0.5236667
19,0.5146667
20,0.5046667
21,0.50200003
22,0.52133334
23,0.5033334
24,0.508
25,0.4766667
26,0.49833336
27,0.49233335
28,0.48900002


==> figures/layerwise/gpt_j/half_permuted_incorrect_labels/cal_correct_over_incorrect/rte_false_prefix.csv <==
layer,p
0,0.5
1,0.531
2,0.50100005
3,0.49300003
4,0.535
5,0.48900002
6,0.523
7,0.48900002
8,0.513
9,0.51100004
10,0.535
11,0.523
12,0.565
13,0.573
14,0.601
15,0.597
16,0.61300004
17,0.59300005
18,0.58500004
19,0.56700003
20,0.56700003
21,0.58100003
22,0.57900006
23,0.58100003
24,0.57100004
25,0.57100004
26,0.573
27,0.56100005
28,0.577


==> figures/layerwise/gpt_j/half_permuted_incorrect_labels/cal_correct_over_incorrect/sick_false_prefix.csv <==
layer,p
0,0.3333334
1,0.31833333
2,0.3263333
3,0.35733336
4,0.4346667
5,0.36800003
6,0.3766667
7,0.367
8,0.40500003
9,0.42333335
10,0.41033337
11,0.4216667
12,0.34233332
13,0.40166667
14,0.46333334
15,0.41400003
16,0.46233335
17,0.42933333
18,0.45100003
19,0.47733337
20,0.4586667
21,0.45733336
22,0.47633335
23,0.462
24,0.44833335
25,0.4506667
26,0.45533335
27,0.46733338
28,0.46533337


==> figures/layerwise/gpt_j/half_permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_false_prefix.csv <==
layer,p
0,0.5
1,0.57600003
2,0.522
3,0.528
4,0.52400005
5,0.53400004
6,0.54800004
7,0.518
8,0.514
9,0.54
10,0.476
11,0.40800002
12,0.36
13,0.448
14,0.48600003
15,0.47000003
16,0.46
17,0.4
18,0.374
19,0.39000002
20,0.37800002
21,0.36800003
22,0.36400002
23,0.354
24,0.356
25,0.354
26,0.36800003
27,0.404
28,0.39600003


==> figures/layerwise/gpt_j/half_permuted_incorrect_labels/cal_correct_over_incorrect/sst2_false_prefix.csv <==
layer,p
0,0.5
1,0.49906665
2,0.50679994
3,0.538
4,0.58346665
5,0.5306667
6,0.5374334
7,0.5522667
8,0.57346666
9,0.58626676
10,0.6684001
11,0.6569334
12,0.72586673
13,0.7101334
14,0.71746665
15,0.7061333
16,0.7614667
17,0.73480004
18,0.74719995
19,0.7205334
20,0.7033333
21,0.7135667
22,0.7101334
23,0.7120001
24,0.7082668
25,0.70266664
26,0.7088
27,0.70119995
28,0.69586676


==> figures/layerwise/gpt_j/half_permuted_incorrect_labels/cal_correct_over_incorrect/trec_false_prefix.csv <==
layer,p
0,0.1666667
1,0.16700001
2,0.143
3,0.17600001
4,0.20600002
5,0.177
6,0.18100001
7,0.187
8,0.22900002
9,0.245
10,0.282
11,0.259
12,0.21200001
13,0.25800002
14,0.29200003
15,0.287
16,0.307
17,0.328
18,0.317
19,0.35000002
20,0.33900002
21,0.347
22,0.33800003
23,0.34800002
24,0.34500003
25,0.324
26,0.351
27,0.34800002
28,0.33900002


==> figures/layerwise/gpt_j/half_permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_false_prefix.csv <==
layer,p
0,0.5
1,0.513
2,0.52500004
3,0.523
4,0.469
5,0.47900003
6,0.47300002
7,0.49100003
8,0.485
9,0.46300003
10,0.527
11,0.50100005
12,0.47300002
13,0.51100004
14,0.545
15,0.52900004
16,0.51500005
17,0.537
18,0.53900003
19,0.51750004
20,0.54700005
21,0.551
22,0.54050004
23,0.54300004
24,0.545
25,0.53300005
26,0.53900003
27,0.537
28,0.537


==> figures/layerwise/gpt_j/half_permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_false_prefix.csv <==
layer,p
0,0.3333334
1,0.342
2,0.3776667
3,0.326
4,0.404
5,0.3166667
6,0.30833337
7,0.333
8,0.31033334
9,0.2823333
10,0.27733332
11,0.33666667
12,0.342
13,0.36533332
14,0.37300003
15,0.365
16,0.34800002
17,0.34933335
18,0.34633332
19,0.3416667
20,0.35200003
21,0.34833333
22,0.358
23,0.35000002
24,0.36233336
25,0.3376667
26,0.34233332
27,0.3476667
28,0.36333337


==> figures/layerwise/gpt_j/half_permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_false_prefix.csv <==
layer,p
0,0.3333334
1,0.3036667
2,0.277
3,0.36800003
4,0.32433337
5,0.3193333
6,0.30133337
7,0.27633333
8,0.33400002
9,0.3526667
10,0.356
11,0.33900002
12,0.354
13,0.36800003
14,0.38933337
15,0.386
16,0.39900002
17,0.40300003
18,0.40733337
19,0.40633336
20,0.41033334
21,0.40933332
22,0.41733336
23,0.4296667
24,0.43600002
25,0.41966668
26,0.41533333
27,0.4136667
28,0.42333335


==> figures/layerwise/gpt_j/half_permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
0,0.3333334
1,0.31966668
2,0.41300002
3,0.52900004
4,0.49100003
5,0.46833336
6,0.5496667
7,0.5453334
8,0.6866667
9,0.65733343
10,0.8
11,0.9456667
12,0.9603334
13,0.96833336
14,0.9763334
15,0.97466666
16,0.98233336
17,0.96500003
18,0.9546667
19,0.81766665
20,0.91333336
21,0.9396667
22,0.94933337
23,0.9423334
24,0.92366666
25,0.90266675
26,0.8993334
27,0.89966667
28,0.86133343


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_baseline.csv <==
layer,p
0,0.25
1,0.25
2,0.25
3,0.25
4,0.25
5,0.25
6,0.25
7,0.25
8,0.25
9,0.25
10,0.25
11,0.25
12,0.25
13,0.25
14,0.25
15,0.25
16,0.25
17,0.25
18,0.25
19,0.25
20,0.25
21,0.25
22,0.25
23,0.25
24,0.25
25,0.25
26,0.25
27,0.25
28,0.25


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
0,0.25
1,0.30400002
2,0.34100002
3,0.349
4,0.469
5,0.416
6,0.43300003
7,0.41300002
8,0.40600002
9,0.38200003
10,0.439
11,0.48900002
12,0.56600004
13,0.56600004
14,0.62
15,0.61300004
16,0.669
17,0.61600006
18,0.583
19,0.53000003
20,0.59400004
21,0.615
22,0.60800004
23,0.582
24,0.568
25,0.48900002
26,0.46500003
27,0.45800003
28,0.549


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_true_prefix.csv <==
layer,p
0,0.25
1,0.30800003
2,0.33800003
3,0.34800002
4,0.455
5,0.409
6,0.42800003
7,0.411
8,0.40600002
9,0.38000003
10,0.45400003
11,0.53000003
12,0.61
13,0.638
14,0.716
15,0.721
16,0.763
17,0.763
18,0.758
19,0.75500005
20,0.76500005
21,0.76000005
22,0.753
23,0.762
24,0.785
25,0.771
26,0.76100004
27,0.76000005
28,0.78400004


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_zero_shot.csv <==
layer,p
0,0.25
1,0.49400002
2,0.54800004
3,0.49600002
4,0.624
5,0.574
6,0.48000002
7,0.43
8,0.42200002
9,0.39800003
10,0.425
11,0.528
12,0.58900005
13,0.633
14,0.60200006
15,0.568
16,0.60300004
17,0.63500005
18,0.58900005
19,0.60200006
20,0.638
21,0.6
22,0.61700004
23,0.615
24,0.60800004
25,0.59300005
26,0.578
27,0.572
28,0.58400005


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/average_baseline.csv <==
layer,p
0,0.3681972789115647
1,0.3681972789115647
2,0.3681972789115647
3,0.3681972789115647
4,0.3681972789115647
5,0.3681972789115647
6,0.3681972789115647
7,0.3681972789115647
8,0.3681972789115647
9,0.3681972789115647
10,0.3681972789115647
11,0.3681972789115647
12,0.3681972789115647
13,0.3681972789115647
14,0.3681972789115647
15,0.3681972789115647
16,0.3681972789115647
17,0.3681972789115647
18,0.3681972789115647
19,0.3681972789115647
20,0.3681972789115647
21,0.3681972789115647
22,0.3681972789115647
23,0.3681972789115647
24,0.3681972789115647
25,0.3681972789115647
26,0.3681972789115647
27,0.3681972789115647
28,0.3681972789115647


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.3826285888041769
2,0.3766809669988496
3,0.39431906385081156
4,0.42427620611020495
5,0.3810381144285202
6,0.3846714443394116
7,0.39187145020280567
8,0.4003190685595785
9,0.39833335472004755
10,0.4387476401669638
11,0.43441907316446304
12,0.4538857340812683
13,0.44455239708934513
14,0.450552404991218
15,0.44416192706142155
16,0.47716908156871796
17,0.4100071606891496
18,0.4101857330117907
19,0.3811333530715534
20,0.38950478711298536
21,0.40068334873233524
22,0.39975716386522564
23,0.38917144920144764
24,0.38329525930540903
25,0.37658572622707914
26,0.3759095455918993
27,0.37747145018407274
28,0.37418097470487865


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/average_true_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.38549050050122396
2,0.3751190613423075
3,0.3919809694801058
4,0.4211952622447695
5,0.3933857264263289
6,0.3985523964677538
7,0.4078285875064986
8,0.4211476370692253
9,0.42522382736206055
10,0.46507622727325987
11,0.4784666874579021
12,0.5147095535482679
13,0.5755381158420018
14,0.6271000270332608
15,0.6256619415112904
16,0.6400047838687897
17,0.6481547909123557
18,0.6507500282355717
19,0.6488667002746037
20,0.6512714688267026
21,0.639707184263638
22,0.6531357488461903
23,0.6537952699831554
24,0.6571047965969358
25,0.6514286015714917
26,0.6512857377529144
27,0.6486857448305402
28,0.6553857432944434


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/average_zero_shot.csv <==
layer,p
0,0.3681973064584391
1,0.39764286897012163
2,0.4147285893559456
3,0.4028143041900226
4,0.43155715082372936
5,0.41208335225071224
6,0.39469049764531
7,0.396190491105829
8,0.399392874113151
9,0.39619287316288265
10,0.4127714474286352
11,0.4081809680376734
12,0.4535190739801952
13,0.4380928799510002
14,0.46206193204436985
15,0.44247621297836304
16,0.4823476416724069
17,0.4736476466059685
18,0.47073811079774586
19,0.46437383336680277
20,0.48245241173676084
21,0.48889763972588945
22,0.4792166884456362
23,0.48044764356953756
24,0.4786738359502384
25,0.4761619323066303
26,0.469661934035165
27,0.46652383570160183
28,0.46212382721049444


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_baseline.csv <==
layer,p
0,0.07142857142857142
1,0.07142857142857142
2,0.07142857142857142
3,0.07142857142857142
4,0.07142857142857142
5,0.07142857142857142
6,0.07142857142857142
7,0.07142857142857142
8,0.07142857142857142
9,0.07142857142857142
10,0.07142857142857142
11,0.07142857142857142
12,0.07142857142857142
13,0.07142857142857142
14,0.07142857142857142
15,0.07142857142857142
16,0.07142857142857142
17,0.07142857142857142
18,0.07142857142857142
19,0.07142857142857142
20,0.07142857142857142
21,0.07142857142857142
22,0.07142857142857142
23,0.07142857142857142
24,0.07142857142857142
25,0.07142857142857142
26,0.07142857142857142
27,0.07142857142857142
28,0.07142857142857142


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_false_prefix.csv <==
layer,p
0,0.071428575
1,0.15100001
2,0.16100001
3,0.17600001
4,0.25100002
5,0.20500001
6,0.216
7,0.22100002
8,0.256
9,0.28300002
10,0.4
11,0.38900003
12,0.42800003
13,0.49400002
14,0.65400004
15,0.66
16,0.73300004
17,0.47000003
18,0.53400004
19,0.45700002
20,0.53800005
21,0.565
22,0.609
23,0.541
24,0.52500004
25,0.528
26,0.50200003
27,0.54200006
28,0.56


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_true_prefix.csv <==
layer,p
0,0.071428575
1,0.148
2,0.156
3,0.17600001
4,0.238
5,0.22600001
6,0.24000001
7,0.263
8,0.32200003
9,0.354
10,0.521
11,0.637
12,0.661
13,0.76400006
14,0.86100006
15,0.87500006
16,0.90300006
17,0.88600004
18,0.90000004
19,0.883
20,0.91
21,0.91700006
22,0.91600007
23,0.915
24,0.92100006
25,0.91600007
26,0.915
27,0.91800004
28,0.915


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_zero_shot.csv <==
layer,p
0,0.071428575
1,0.20600002
2,0.252
3,0.246
4,0.402
5,0.36
6,0.24400002
7,0.26700002
8,0.26700002
9,0.202
10,0.256
11,0.172
12,0.3
13,0.23500001
14,0.37
15,0.347
16,0.632
17,0.64400005
18,0.62200004
19,0.48000002
20,0.66200006
21,0.68
22,0.67800003
23,0.646
24,0.634
25,0.619
26,0.606
27,0.628
28,0.646


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_false_prefix.csv <==
layer,p
0,0.5
1,0.521
2,0.483
3,0.521
4,0.509
5,0.47900003
6,0.48700002
7,0.44900003
8,0.49500003
9,0.47900003
10,0.44300002
11,0.42700002
12,0.41500002
13,0.409
14,0.36900002
15,0.374
16,0.37950003
17,0.3445
18,0.335
19,0.33150002
20,0.32950002
21,0.36350003
22,0.321
23,0.30900002
24,0.30900002
25,0.29500002
26,0.303
27,0.29500002
28,0.30900002


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_true_prefix.csv <==
layer,p
0,0.5
1,0.51500005
2,0.47900003
3,0.517
4,0.513
5,0.499
6,0.509
7,0.47900003
8,0.503
9,0.48100004
10,0.44700003
11,0.437
12,0.49100003
13,0.55700004
14,0.611
15,0.62200004
16,0.643
17,0.6725
18,0.67050004
19,0.671
20,0.675
21,0.5195
22,0.68700004
23,0.69500005
24,0.69500005
25,0.67700005
26,0.693
27,0.70100003
28,0.711


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_zero_shot.csv <==
layer,p
0,0.5
1,0.485
2,0.523
3,0.507
4,0.521
5,0.49150002
6,0.455
7,0.42100003
8,0.45700002
9,0.505
10,0.47700003
11,0.45700002
12,0.467
13,0.497
14,0.508
15,0.514
16,0.48850003
17,0.46150002
18,0.508
19,0.5205
20,0.51900005
21,0.51850003
22,0.44250003
23,0.55200005
24,0.5375
25,0.545
26,0.53900003
27,0.521
28,0.48900002


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.3333334
1,0.38333333
2,0.4
3,0.3596667
4,0.42133334
5,0.34833333
6,0.34933332
7,0.38333336
8,0.3263333
9,0.36566672
10,0.48466668
11,0.3996667
12,0.5553333
13,0.58000004
14,0.5913333
15,0.559
16,0.66266674
17,0.5146667
18,0.53300005
19,0.43933338
20,0.3776667
21,0.39200002
22,0.3916667
23,0.38466668
24,0.358
25,0.39933333
26,0.40533337
27,0.39800003
28,0.35233337


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_true_prefix.csv <==
layer,p
0,0.3333334
1,0.39400002
2,0.402
3,0.35733336
4,0.42566672
5,0.40533337
6,0.41033334
7,0.44066668
8,0.3736667
9,0.42733335
10,0.5373334
11,0.467
12,0.6363334
13,0.7213333
14,0.80500007
15,0.8116667
16,0.83833337
17,0.8373334
18,0.8363334
19,0.83966666
20,0.83500004
21,0.8303334
22,0.8236667
23,0.8146667
24,0.8173334
25,0.8063334
26,0.79066664
27,0.7493333
28,0.7543334


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_zero_shot.csv <==
layer,p
0,0.3333334
1,0.41733333
2,0.42133334
3,0.34566668
4,0.39566672
5,0.39900002
6,0.33033335
7,0.35133332
8,0.39366668
9,0.32733333
10,0.39033332
11,0.38733336
12,0.47800002
13,0.36200002
14,0.4956667
15,0.44433337
16,0.5036667
17,0.45900002
18,0.5136666
19,0.5526667
20,0.55700004
21,0.5823333
22,0.57366663
23,0.5533334
24,0.5856667
25,0.56
26,0.56200004
27,0.5676667
28,0.536


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_false_prefix.csv <==
layer,p
0,0.5
1,0.49500003
2,0.469
3,0.499
4,0.47500002
5,0.437
6,0.453
7,0.47300002
8,0.45700002
9,0.42900002
10,0.467
11,0.50100005
12,0.521
13,0.467
14,0.47100002
15,0.48700002
16,0.47500002
17,0.485
18,0.47900003
19,0.467
20,0.48400003
21,0.48100004
22,0.4735
23,0.455
24,0.44300002
25,0.44300002
26,0.44500002
27,0.441
28,0.439


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_true_prefix.csv <==
layer,p
0,0.5
1,0.49100003
2,0.45900002
3,0.507
4,0.483
5,0.46100003
6,0.47300002
7,0.47900003
8,0.497
9,0.47700003
10,0.47100002
11,0.521
12,0.51500005
13,0.559
14,0.559
15,0.56700003
16,0.565
17,0.545
18,0.545
19,0.54700005
20,0.55300003
21,0.55700004
22,0.56100005
23,0.555
24,0.559
25,0.565
26,0.565
27,0.563
28,0.551


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_zero_shot.csv <==
layer,p
0,0.5
1,0.48600003
2,0.46
3,0.45800003
4,0.446
5,0.42800003
6,0.39800003
7,0.42600003
8,0.45400003
9,0.48600003
10,0.48000002
11,0.504
12,0.51600003
13,0.53400004
14,0.54200006
15,0.532
16,0.514
17,0.528
18,0.532
19,0.526
20,0.512
21,0.518
22,0.52000004
23,0.514
24,0.522
25,0.512
26,0.50600004
27,0.518
28,0.518


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_false_prefix.csv <==
layer,p
0,0.5
1,0.51500005
2,0.48700002
3,0.47300002
4,0.47700003
5,0.499
6,0.48700002
7,0.51500005
8,0.53900003
9,0.523
10,0.577
11,0.56100005
12,0.569
13,0.523
14,0.563
15,0.563
16,0.565
17,0.535
18,0.54300004
19,0.51500005
20,0.51900005
21,0.51900005
22,0.509
23,0.51900005
24,0.521
25,0.509
26,0.50100005
27,0.51500005
28,0.497


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_true_prefix.csv <==
layer,p
0,0.5
1,0.521
2,0.48700002
3,0.47500002
4,0.47700003
5,0.507
6,0.509
7,0.523
8,0.52500004
9,0.54700005
10,0.60700005
11,0.595
12,0.59300005
13,0.601
14,0.60700005
15,0.62100005
16,0.623
17,0.619
18,0.619
19,0.597
20,0.597
21,0.59900004
22,0.58900005
23,0.58900005
24,0.58900005
25,0.58500004
26,0.58100003
27,0.583
28,0.57900006


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_zero_shot.csv <==
layer,p
0,0.5
1,0.47300002
2,0.51900005
3,0.499
4,0.47900003
5,0.49500003
6,0.51100004
7,0.469
8,0.48350003
9,0.485
10,0.47700003
11,0.467
12,0.505
13,0.499
14,0.46300003
15,0.497
16,0.513
17,0.527
18,0.55300003
19,0.541
20,0.541
21,0.563
22,0.521
23,0.513
24,0.521
25,0.531
26,0.53300005
27,0.535
28,0.505


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_false_prefix.csv <==
layer,p
0,0.3333334
1,0.35900003
2,0.35533333
3,0.37633333
4,0.3746667
5,0.31100002
6,0.316
7,0.3226667
8,0.3206667
9,0.32900003
10,0.3756667
11,0.38833335
12,0.44000003
13,0.4556667
14,0.42133337
15,0.397
16,0.42566672
17,0.37466666
18,0.3536667
19,0.33800003
20,0.324
21,0.33533332
22,0.35000002
23,0.32633337
24,0.32733336
25,0.32200003
26,0.32733333
27,0.33133337
28,0.3336667


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_true_prefix.csv <==
layer,p
0,0.3333334
1,0.37600002
2,0.35700002
3,0.36100003
4,0.3636667
5,0.32433334
6,0.32200003
7,0.326
8,0.32700002
9,0.36333337
10,0.40633336
11,0.42233333
12,0.4916667
13,0.52633333
14,0.6086667
15,0.60033333
16,0.60300004
17,0.6233334
18,0.62333333
19,0.6276667
20,0.62033343
21,0.61766666
22,0.623
23,0.6206667
24,0.614
25,0.61600006
26,0.6253334
27,0.61800003
28,0.6186667


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_zero_shot.csv <==
layer,p
0,0.3333334
1,0.36200002
2,0.40133336
3,0.36533335
4,0.316
5,0.37333336
6,0.34300002
7,0.33433333
8,0.3466667
9,0.324
10,0.321
11,0.34366667
12,0.38733333
13,0.36100003
14,0.395
15,0.3466667
16,0.367
17,0.36633337
18,0.34500003
19,0.36033335
20,0.3766667
21,0.37133336
22,0.3986667
23,0.379
24,0.388
25,0.35766667
26,0.36400002
27,0.3596667
28,0.35033336


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/rte_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/rte_false_prefix.csv <==
layer,p
0,0.5
1,0.483
2,0.46100003
3,0.48100004
4,0.499
5,0.485
6,0.48700002
7,0.51100004
8,0.523
9,0.507
10,0.527
11,0.531
12,0.563
13,0.555
14,0.583
15,0.58100003
16,0.60700005
17,0.54700005
18,0.549
19,0.527
20,0.53300005
21,0.541
22,0.54700005
23,0.54700005
24,0.541
25,0.53900003
26,0.541
27,0.52900004
28,0.52500004


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/rte_true_prefix.csv <==
layer,p
0,0.5
1,0.48900002
2,0.46100003
3,0.47700003
4,0.50100005
5,0.483
6,0.50100005
7,0.51900005
8,0.527
9,0.505
10,0.535
11,0.545
12,0.569
13,0.57900006
14,0.619
15,0.60300004
16,0.633
17,0.609
18,0.615
19,0.59300005
20,0.591
21,0.591
22,0.591
23,0.587
24,0.57100004
25,0.56700003
26,0.569
27,0.57500005
28,0.587


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/rte_zero_shot.csv <==
layer,p
0,0.5
1,0.49400002
2,0.46
3,0.46600002
4,0.492
5,0.462
6,0.514
7,0.514
8,0.51600003
9,0.5465
10,0.49800003
11,0.522
12,0.55
13,0.5025
14,0.53400004
15,0.52400005
16,0.54450005
17,0.49400002
18,0.48000002
19,0.48000002
20,0.48200002
21,0.51000005
22,0.504
23,0.51600003
24,0.50200003
25,0.54
26,0.546
27,0.52500004
28,0.532


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sick_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sick_false_prefix.csv <==
layer,p
0,0.3333334
1,0.319
2,0.30600002
3,0.35200003
4,0.43233335
5,0.3516667
6,0.372
7,0.36666667
8,0.40433335
9,0.41933334
10,0.39333338
11,0.395
12,0.30833334
13,0.20700002
14,0.21100001
15,0.20233335
16,0.25300002
17,0.20733336
18,0.22633334
19,0.22666667
20,0.23933335
21,0.25033337
22,0.24533334
23,0.25533336
24,0.25800002
25,0.246
26,0.2593333
27,0.27733332
28,0.26133335


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sick_true_prefix.csv <==
layer,p
0,0.3333334
1,0.32633337
2,0.2963333
3,0.35333332
4,0.42533332
5,0.33966666
6,0.356
7,0.37600002
8,0.42033333
9,0.45833334
10,0.4016667
11,0.41066667
12,0.3766667
13,0.59833336
14,0.6666667
15,0.64433336
16,0.652
17,0.6583334
18,0.6613333
19,0.64833343
20,0.64133334
21,0.63600004
22,0.646
23,0.623
24,0.6286667
25,0.64100003
26,0.6356667
27,0.6233334
28,0.6276667


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sick_zero_shot.csv <==
layer,p
0,0.3333334
1,0.3263333
2,0.35500002
3,0.36166668
4,0.38633332
5,0.35266668
6,0.37933335
7,0.40266672
8,0.33933336
9,0.30933332
10,0.3466667
11,0.37733337
12,0.49066672
13,0.45133337
14,0.4596667
15,0.46633336
16,0.55600005
17,0.5133334
18,0.47233337
19,0.44933337
20,0.42033336
21,0.43100002
22,0.39033332
23,0.3666667
24,0.32733333
25,0.3036667
26,0.29200003
27,0.28933334
28,0.27933332


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_false_prefix.csv <==
layer,p
0,0.5
1,0.537
2,0.47100002
3,0.53300005
4,0.523
5,0.48100004
6,0.48900002
7,0.49100003
8,0.49100003
9,0.507
10,0.47700003
11,0.407
12,0.317
13,0.273
14,0.13100001
15,0.127
16,0.109000005
17,0.087000005
18,0.089
19,0.091000006
20,0.087000005
21,0.089
22,0.087000005
23,0.091000006
24,0.091000006
25,0.091000006
26,0.089
27,0.095000006
28,0.087000005


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_true_prefix.csv <==
layer,p
0,0.5
1,0.53900003
2,0.47300002
3,0.537
4,0.517
5,0.537
6,0.55300003
7,0.50100005
8,0.535
9,0.54700005
10,0.52500004
11,0.437
12,0.41500002
13,0.647
14,0.83300006
15,0.84900004
16,0.87100005
17,0.90300006
18,0.89500004
19,0.89300007
20,0.897
21,0.89900005
22,0.897
23,0.89500004
24,0.89900005
25,0.89300007
26,0.89900005
27,0.89300007
28,0.90300006


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_zero_shot.csv <==
layer,p
0,0.5
1,0.53000003
2,0.50600004
3,0.522
4,0.47800002
5,0.49
6,0.504
7,0.492
8,0.53800005
9,0.49400002
10,0.42800003
11,0.42000002
12,0.40600002
13,0.448
14,0.45200002
15,0.462
16,0.43600002
17,0.446
18,0.46600002
19,0.45200002
20,0.446
21,0.45400003
22,0.448
23,0.45600003
24,0.446
25,0.432
26,0.44000003
27,0.47200003
28,0.46800002


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_false_prefix.csv <==
layer,p
0,0.5
1,0.5098
2,0.5155333
3,0.53713334
4,0.5842
5,0.5115334
6,0.5274
7,0.54286665
8,0.5631334
9,0.5683333
10,0.65446675
11,0.61620003
12,0.67740005
13,0.6247333
14,0.54673344
15,0.51860005
16,0.6295334
17,0.42859998
18,0.43259996
19,0.36553338
20,0.33206668
21,0.35406667
22,0.3532667
23,0.36273333
24,0.35446674
25,0.3542
26,0.36540005
27,0.3526
28,0.3362001


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_0_false_prefix.csv <==
layer,p
0,0.5
1,0.49400002
2,0.504
3,0.544
4,0.628
5,0.492
6,0.55
7,0.614
8,0.62600005
9,0.582
10,0.75600004
11,0.62600005
12,0.684
13,0.60200006
14,0.51000005
15,0.45600003
16,0.716
17,0.41400003
18,0.39800003
19,0.29200003
20,0.27600002
21,0.30200002
22,0.30600002
23,0.30800003
24,0.30400002
25,0.30800003
26,0.32200003
27,0.30400002
28,0.282


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_0_true_prefix.csv <==
layer,p
0,0.5
1,0.48800004
2,0.49800003
3,0.546
4,0.628
5,0.52400005
6,0.54800004
7,0.60800004
8,0.66
9,0.666
10,0.81000006
11,0.72400004
12,0.84000003
13,0.86600006
14,0.90000004
15,0.89400005
16,0.906
17,0.91600007
18,0.91600007
19,0.91400003
20,0.91400003
21,0.91600007
22,0.91200006
23,0.90800005
24,0.90800005
25,0.906
26,0.90400004
27,0.906
28,0.90800005


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_0_zero_shot.csv <==
layer,p
0,0.5
1,0.56100005
2,0.53300005
3,0.509
4,0.625
5,0.549
6,0.61700004
7,0.637
8,0.647
9,0.61700004
10,0.679
11,0.601
12,0.68700004
13,0.689
14,0.78300005
15,0.711
16,0.795
17,0.70900005
18,0.73700005
19,0.76900005
20,0.77500004
21,0.753
22,0.76900005
23,0.78300005
24,0.749
25,0.74500006
26,0.739
27,0.711
28,0.67700005


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_10_false_prefix.csv <==
layer,p
0,0.5
1,0.52400005
2,0.47200003
3,0.48200002
4,0.43
5,0.43800002
6,0.45400003
7,0.46800002
8,0.46400002
9,0.462
10,0.24800001
11,0.28
12,0.224
13,0.194
14,0.13800001
15,0.13800001
16,0.11400001
17,0.112
18,0.108
19,0.116000004
20,0.11000001
21,0.112
22,0.11000001
23,0.108
24,0.11000001
25,0.112
26,0.11000001
27,0.112
28,0.11400001


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_10_true_prefix.csv <==
layer,p
0,0.5
1,0.49
2,0.48200002
3,0.48400003
4,0.42600003
5,0.48000002
6,0.48200002
7,0.492
8,0.53000003
9,0.528
10,0.294
11,0.416
12,0.36800003
13,0.342
14,0.4
15,0.36200002
16,0.256
17,0.40600002
18,0.43
19,0.5
20,0.49800003
21,0.47200003
22,0.46600002
23,0.46800002
24,0.49
25,0.48600003
26,0.47200003
27,0.48000002
28,0.504


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_10_zero_shot.csv <==
layer,p
0,0.5
1,0.48800004
2,0.48800004
3,0.48000002
4,0.44400004
5,0.45800003
6,0.43600002
7,0.4
8,0.41400003
9,0.418
10,0.34
11,0.39400002
12,0.358
13,0.33600003
14,0.31
15,0.34600002
16,0.33600003
17,0.34600002
18,0.328
19,0.324
20,0.31800002
21,0.314
22,0.30800003
23,0.31800002
24,0.31800002
25,0.31800002
26,0.31
27,0.30800003
28,0.32200003


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_11_false_prefix.csv <==
layer,p
0,0.5
1,0.507
2,0.503
3,0.505
4,0.527
5,0.48100004
6,0.497
7,0.503
8,0.499
9,0.47900003
10,0.499
11,0.45700002
12,0.46100003
13,0.397
14,0.38700002
15,0.409
16,0.437
17,0.28500003
18,0.291
19,0.303
20,0.323
21,0.33100003
22,0.32700002
23,0.351
24,0.35300002
25,0.35700002
26,0.36100003
27,0.38700002
28,0.38500002


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_11_true_prefix.csv <==
layer,p
0,0.5
1,0.51100004
2,0.51500005
3,0.50100005
4,0.52500004
5,0.53900003
6,0.531
7,0.541
8,0.54700005
9,0.52900004
10,0.517
11,0.509
12,0.523
13,0.56100005
14,0.717
15,0.72900003
16,0.795
17,0.84900004
18,0.873
19,0.86500007
20,0.86300004
21,0.869
22,0.869
23,0.87100005
24,0.87700003
25,0.85300004
26,0.859
27,0.86700004
28,0.86500007


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_11_zero_shot.csv <==
layer,p
0,0.5
1,0.526
2,0.52000004
3,0.48600003
4,0.528
5,0.554
6,0.51000005
7,0.53800005
8,0.50600004
9,0.49
10,0.512
11,0.51000005
12,0.59400004
13,0.53000003
14,0.48600003
15,0.448
16,0.47400004
17,0.512
18,0.53800005
19,0.47000003
20,0.47800002
21,0.50600004
22,0.52000004
23,0.536
24,0.55
25,0.55200005
26,0.528
27,0.53400004
28,0.54


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_12_false_prefix.csv <==
layer,p
0,0.5
1,0.531
2,0.51500005
3,0.52900004
4,0.59300005
5,0.513
6,0.527
7,0.541
8,0.597
9,0.60700005
10,0.71900004
11,0.671
12,0.80100006
13,0.78300005
14,0.721
15,0.643
16,0.80500007
17,0.47500002
18,0.44500002
19,0.31500003
20,0.29500002
21,0.335
22,0.32500002
23,0.31100002
24,0.30100003
25,0.321
26,0.333
27,0.317
28,0.29900002


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_12_true_prefix.csv <==
layer,p
0,0.5
1,0.521
2,0.51500005
3,0.527
4,0.597
5,0.535
6,0.577
7,0.55700004
8,0.629
9,0.669
10,0.767
11,0.771
12,0.883
13,0.887
14,0.9110001
15,0.90700006
16,0.915
17,0.919
18,0.91700006
19,0.90700006
20,0.90900004
21,0.90900004
22,0.90900004
23,0.90900004
24,0.90900004
25,0.90700006
26,0.9110001
27,0.91300005
28,0.9110001


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_12_zero_shot.csv <==
layer,p
0,0.5
1,0.573
2,0.531
3,0.47100002
4,0.541
5,0.55700004
6,0.549
7,0.63500005
8,0.58100003
9,0.52500004
10,0.587
11,0.537
12,0.69100004
13,0.71500003
14,0.75900006
15,0.647
16,0.717
17,0.72700006
18,0.771
19,0.77500004
20,0.81500006
21,0.81500006
22,0.83500004
23,0.83100003
24,0.82500005
25,0.82100004
26,0.81900007
27,0.795
28,0.78300005


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_13_false_prefix.csv <==
layer,p
0,0.5
1,0.53400004
2,0.54800004
3,0.526
4,0.54800004
5,0.47200003
6,0.43600002
7,0.47000003
8,0.51600003
9,0.48600003
10,0.59000003
11,0.514
12,0.51000005
13,0.33800003
14,0.24800001
15,0.23600002
16,0.26000002
17,0.156
18,0.16600001
19,0.142
20,0.13800001
21,0.14600001
22,0.134
23,0.15
24,0.14
25,0.148
26,0.15
27,0.15400001
28,0.16600001


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_13_true_prefix.csv <==
layer,p
0,0.5
1,0.53800005
2,0.54
3,0.54
4,0.56600004
5,0.49800003
6,0.47000003
7,0.49600002
8,0.554
9,0.53000003
10,0.56200004
11,0.59000003
12,0.71400005
13,0.716
14,0.76600003
15,0.78400004
16,0.84200007
17,0.87200004
18,0.86800003
19,0.86800003
20,0.86200005
21,0.85800004
22,0.85
23,0.85400003
24,0.85400003
25,0.85400003
26,0.85600007
27,0.85200006
28,0.86


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_13_zero_shot.csv <==
layer,p
0,0.5
1,0.48600003
2,0.48400003
3,0.504
4,0.554
5,0.512
6,0.52400005
7,0.53400004
8,0.518
9,0.49400002
10,0.49400002
11,0.45200002
12,0.56600004
13,0.628
14,0.68200004
15,0.66800004
16,0.73
17,0.68
18,0.606
19,0.68600005
20,0.66
21,0.656
22,0.65800005
23,0.67800003
24,0.67
25,0.68200004
26,0.708
27,0.70000005
28,0.71800005


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_14_false_prefix.csv <==
layer,p
0,0.5
1,0.45000002
2,0.46600002
3,0.45200002
4,0.47000003
5,0.48800004
6,0.48200002
7,0.47800002
8,0.48400003
9,0.492
10,0.51000005
11,0.47200003
12,0.42800003
13,0.30400002
14,0.21200001
15,0.21200001
16,0.22600001
17,0.13000001
18,0.126
19,0.13000001
20,0.142
21,0.15400001
22,0.156
23,0.16800001
24,0.162
25,0.164
26,0.17600001
27,0.186
28,0.18800001


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_14_true_prefix.csv <==
layer,p
0,0.5
1,0.45400003
2,0.46600002
3,0.46
4,0.48400003
5,0.522
6,0.51600003
7,0.50200003
8,0.57000005
9,0.55600005
10,0.56200004
11,0.568
12,0.596
13,0.71000004
14,0.836
15,0.85600007
16,0.87000006
17,0.90000004
18,0.90800005
19,0.90200007
20,0.906
21,0.90200007
22,0.89800006
23,0.89800006
24,0.90200007
25,0.91
26,0.90800005
27,0.906
28,0.906


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_14_zero_shot.csv <==
layer,p
0,0.5
1,0.5
2,0.49600002
3,0.49600002
4,0.528
5,0.53800005
6,0.518
7,0.522
8,0.544
9,0.49400002
10,0.528
11,0.504
12,0.56
13,0.546
14,0.578
15,0.55600005
16,0.57000005
17,0.592
18,0.62
19,0.646
20,0.68200004
21,0.68200004
22,0.674
23,0.65000004
24,0.66400003
25,0.64000005
26,0.66
27,0.67800003
28,0.67200005


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_1_false_prefix.csv <==
layer,p
0,0.5
1,0.51000005
2,0.49400002
3,0.52000004
4,0.606
5,0.46
6,0.558
7,0.56200004
8,0.638
9,0.63600004
10,0.82600003
11,0.67800003
12,0.786
13,0.75000006
14,0.59000003
15,0.554
16,0.74600005
17,0.48200002
18,0.47800002
19,0.42000002
20,0.35200003
21,0.37600002
22,0.358
23,0.374
24,0.374
25,0.372
26,0.386
27,0.36600003
28,0.33800003


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_1_true_prefix.csv <==
layer,p
0,0.5
1,0.49800003
2,0.48200002
3,0.532
4,0.61
5,0.508
6,0.59000003
7,0.55600005
8,0.66200006
9,0.674
10,0.836
11,0.78400004
12,0.88000005
13,0.86
14,0.89800006
15,0.89400005
16,0.91400003
17,0.91600007
18,0.92200005
19,0.92
20,0.924
21,0.92
22,0.92
23,0.91800004
24,0.92200005
25,0.91800004
26,0.92
27,0.92
28,0.91400003


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_1_zero_shot.csv <==
layer,p
0,0.5
1,0.541
2,0.551
3,0.531
4,0.665
5,0.555
6,0.63900006
7,0.683
8,0.647
9,0.623
10,0.689
11,0.531
12,0.717
13,0.62700003
14,0.72900003
15,0.71300006
16,0.777
17,0.70900005
18,0.735
19,0.757
20,0.777
21,0.76100004
22,0.77900004
23,0.791
24,0.77300006
25,0.76500005
26,0.763
27,0.75900006
28,0.767


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_2_false_prefix.csv <==
layer,p
0,0.5
1,0.54700005
2,0.54300004
3,0.59900004
4,0.65300006
5,0.57900006
6,0.57900006
7,0.615
8,0.63900006
9,0.57900006
10,0.679
11,0.72700006
12,0.83500004
13,0.795
14,0.65500003
15,0.565
16,0.82500005
17,0.58900005
18,0.615
19,0.55700004
20,0.48100004
21,0.513
22,0.517
23,0.541
24,0.531
25,0.521
26,0.537
27,0.517
28,0.497


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_2_true_prefix.csv <==
layer,p
0,0.5
1,0.52500004
2,0.541
3,0.597
4,0.63100004
5,0.559
6,0.56100005
7,0.591
8,0.633
9,0.609
10,0.757
11,0.799
12,0.88500005
13,0.883
14,0.887
15,0.887
16,0.91300005
17,0.915
18,0.9110001
19,0.9110001
20,0.90900004
21,0.90900004
22,0.90900004
23,0.9110001
24,0.90700006
25,0.9110001
26,0.9110001
27,0.9110001
28,0.90700006


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_2_zero_shot.csv <==
layer,p
0,0.5
1,0.555
2,0.569
3,0.62700003
4,0.643
5,0.693
6,0.669
7,0.74700004
8,0.76100004
9,0.771
10,0.83100003
11,0.809
12,0.897
13,0.86300004
14,0.91700006
15,0.87700003
16,0.87700003
17,0.89900005
18,0.90900004
19,0.91300005
20,0.90500003
21,0.90500003
22,0.897
23,0.901
24,0.897
25,0.89500004
26,0.89500004
27,0.89100003
28,0.89100003


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_3_false_prefix.csv <==
layer,p
0,0.5
1,0.527
2,0.52500004
3,0.59900004
4,0.66300005
5,0.57900006
6,0.503
7,0.507
8,0.521
9,0.591
10,0.78900003
11,0.731
12,0.83500004
13,0.823
14,0.869
15,0.83900005
16,0.88100004
17,0.625
18,0.64100003
19,0.41700003
20,0.337
21,0.38700002
22,0.43500003
23,0.411
24,0.377
25,0.37300003
26,0.39100003
27,0.36100003
28,0.333


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_3_true_prefix.csv <==
layer,p
0,0.5
1,0.52500004
2,0.523
3,0.601
4,0.661
5,0.611
6,0.523
7,0.513
8,0.52900004
9,0.62100005
10,0.795
11,0.767
12,0.87100005
13,0.87900007
14,0.90700006
15,0.89900005
16,0.90900004
17,0.91300005
18,0.9110001
19,0.9110001
20,0.89900005
21,0.90700006
22,0.91300005
23,0.90900004
24,0.90700006
25,0.90700006
26,0.90500003
27,0.90500003
28,0.901


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_3_zero_shot.csv <==
layer,p
0,0.5
1,0.50200003
2,0.50600004
3,0.526
4,0.52400005
5,0.51000005
6,0.49600002
7,0.61800003
8,0.57000005
9,0.748
10,0.80200005
11,0.80200005
12,0.85400003
13,0.88600004
14,0.91600007
15,0.91400003
16,0.92600006
17,0.924
18,0.93200004
19,0.92800003
20,0.92600006
21,0.92800003
22,0.92800003
23,0.92600006
24,0.92600006
25,0.92600006
26,0.924
27,0.92600006
28,0.92800003


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_4_false_prefix.csv <==
layer,p
0,0.5
1,0.53000003
2,0.56200004
3,0.63000005
4,0.66400003
5,0.572
6,0.55600005
7,0.57600003
8,0.57600003
9,0.59000003
10,0.67800003
11,0.734
12,0.86200005
13,0.832
14,0.72200006
15,0.69600004
16,0.83800006
17,0.592
18,0.62200004
19,0.55
20,0.47200003
21,0.51000005
22,0.51000005
23,0.544
24,0.53000003
25,0.53400004
26,0.558
27,0.54
28,0.532


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_4_true_prefix.csv <==
layer,p
0,0.5
1,0.54
2,0.55600005
3,0.606
4,0.638
5,0.572
6,0.56200004
7,0.564
8,0.57000005
9,0.60400003
10,0.72400004
11,0.79800004
12,0.896
13,0.89000005
14,0.892
15,0.88400006
16,0.91
17,0.89000005
18,0.8880001
19,0.89000005
20,0.87200004
21,0.878
22,0.88000005
23,0.88600004
24,0.878
25,0.87600005
26,0.878
27,0.86800003
28,0.87000006


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_4_zero_shot.csv <==
layer,p
0,0.5
1,0.563
2,0.563
3,0.61700004
4,0.643
5,0.62100005
6,0.60300004
7,0.669
8,0.671
9,0.665
10,0.795
11,0.83300006
12,0.919
13,0.92100006
14,0.933
15,0.943
16,0.94100004
17,0.943
18,0.93900007
19,0.93900007
20,0.93900007
21,0.93900007
22,0.943
23,0.94100004
24,0.94100004
25,0.94100004
26,0.94100004
27,0.94100004
28,0.94100004


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_5_false_prefix.csv <==
layer,p
0,0.5
1,0.509
2,0.47700003
3,0.49300003
4,0.56700003
5,0.46500003
6,0.49500003
7,0.47500002
8,0.48700002
9,0.483
10,0.48100004
11,0.505
12,0.365
13,0.245
14,0.21700001
15,0.20300001
16,0.279
17,0.22500001
18,0.22100002
19,0.231
20,0.23900001
21,0.23900001
22,0.24700001
23,0.24300002
24,0.25100002
25,0.24700001
26,0.24700001
27,0.24300002
28,0.23900001


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_5_true_prefix.csv <==
layer,p
0,0.5
1,0.50100005
2,0.47700003
3,0.485
4,0.559
5,0.505
6,0.505
7,0.513
8,0.51100004
9,0.523
10,0.53900003
11,0.577
12,0.597
13,0.693
14,0.77500004
15,0.75500005
16,0.81500006
17,0.86500007
18,0.86700004
19,0.87100005
20,0.86700004
21,0.86700004
22,0.859
23,0.86100006
24,0.86500007
25,0.86300004
26,0.86300004
27,0.86100006
28,0.859


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_5_zero_shot.csv <==
layer,p
0,0.5
1,0.51000005
2,0.504
3,0.544
4,0.586
5,0.53400004
6,0.582
7,0.61
8,0.638
9,0.60400003
10,0.606
11,0.53400004
12,0.61600006
13,0.578
14,0.514
15,0.56200004
16,0.568
17,0.596
18,0.61800003
19,0.638
20,0.65000004
21,0.67200005
22,0.69600004
23,0.748
24,0.734
25,0.75600004
26,0.73800004
27,0.72800004
28,0.72400004


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_6_false_prefix.csv <==
layer,p
0,0.5
1,0.48700002
2,0.53900003
3,0.51900005
4,0.591
5,0.53300005
6,0.58900005
7,0.591
8,0.59900004
9,0.63900006
10,0.791
11,0.669
12,0.89900005
13,0.87900007
14,0.869
15,0.82100004
16,0.873
17,0.55300003
18,0.527
19,0.35900003
20,0.351
21,0.35900003
22,0.35900003
23,0.347
24,0.33900002
25,0.34300002
26,0.35700002
27,0.33900002
28,0.321


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_6_true_prefix.csv <==
layer,p
0,0.5
1,0.483
2,0.54300004
3,0.51900005
4,0.59300005
5,0.51500005
6,0.55700004
7,0.583
8,0.591
9,0.63900006
10,0.77900004
11,0.68700004
12,0.90700006
13,0.915
14,0.91700006
15,0.915
16,0.92700005
17,0.93100005
18,0.92700005
19,0.919
20,0.91700006
21,0.92100006
22,0.915
23,0.91300005
24,0.91300005
25,0.90900004
26,0.9110001
27,0.90500003
28,0.90700006


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_6_zero_shot.csv <==
layer,p
0,0.5
1,0.53800005
2,0.53400004
3,0.5
4,0.568
5,0.58000004
6,0.572
7,0.634
8,0.582
9,0.56600004
10,0.54
11,0.45800003
12,0.648
13,0.62200004
14,0.70000005
15,0.63000005
16,0.71000004
17,0.702
18,0.62200004
19,0.63600004
20,0.67
21,0.656
22,0.66200006
23,0.66400003
24,0.656
25,0.666
26,0.67
27,0.64000005
28,0.648


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_7_false_prefix.csv <==
layer,p
0,0.5
1,0.49100003
2,0.503
3,0.51900005
4,0.591
5,0.54300004
6,0.569
7,0.60300004
8,0.569
9,0.67300004
10,0.753
11,0.71500003
12,0.87100005
13,0.855
14,0.809
15,0.80700004
16,0.86500007
17,0.65300006
18,0.66700006
19,0.58100003
20,0.507
21,0.535
22,0.513
23,0.545
24,0.53900003
25,0.513
26,0.52900004
27,0.48700002
28,0.439


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_7_true_prefix.csv <==
layer,p
0,0.5
1,0.485
2,0.509
3,0.52500004
4,0.59900004
5,0.555
6,0.595
7,0.61700004
8,0.605
9,0.693
10,0.77500004
11,0.753
12,0.88500005
13,0.87700003
14,0.89100003
15,0.88900006
16,0.90900004
17,0.90500003
18,0.90900004
19,0.90700006
20,0.90300006
21,0.901
22,0.901
23,0.89900005
24,0.897
25,0.89100003
26,0.89300007
27,0.887
28,0.88500005


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_7_zero_shot.csv <==
layer,p
0,0.5
1,0.554
2,0.568
3,0.554
4,0.61200005
5,0.66400003
6,0.62600005
7,0.68600005
8,0.646
9,0.66400003
10,0.67200005
11,0.614
12,0.78400004
13,0.70400006
14,0.78800005
15,0.76600003
16,0.79800004
17,0.80200005
18,0.818
19,0.83000004
20,0.836
21,0.836
22,0.85200006
23,0.85600007
24,0.846
25,0.85400003
26,0.86600006
27,0.846
28,0.82800007


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_8_false_prefix.csv <==
layer,p
0,0.5
1,0.48200002
2,0.508
3,0.544
4,0.61
5,0.45000002
6,0.514
7,0.546
8,0.596
9,0.59000003
10,0.76000005
11,0.694
12,0.81000006
13,0.79200006
14,0.58400005
15,0.56600004
16,0.77400005
17,0.53400004
18,0.546
19,0.48400003
20,0.402
21,0.432
22,0.418
23,0.44400004
24,0.42600003
25,0.42200002
26,0.432
27,0.40600002
28,0.358


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_8_true_prefix.csv <==
layer,p
0,0.5
1,0.48600003
2,0.514
3,0.56200004
4,0.61600006
5,0.52000004
6,0.55
7,0.58000004
8,0.67800003
9,0.656
10,0.76400006
11,0.78200006
12,0.896
13,0.89400005
14,0.91
15,0.91400003
16,0.93000007
17,0.92
18,0.924
19,0.92800003
20,0.92200005
21,0.92
22,0.92200005
23,0.92
24,0.92
25,0.92
26,0.924
27,0.92
28,0.924


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_8_zero_shot.csv <==
layer,p
0,0.5
1,0.51600003
2,0.526
3,0.54
4,0.64000005
5,0.592
6,0.568
7,0.63600004
8,0.628
9,0.564
10,0.586
11,0.432
12,0.51000005
13,0.40800002
14,0.45400003
15,0.44400004
16,0.49600002
17,0.54200006
18,0.58000004
19,0.61200005
20,0.634
21,0.63000005
22,0.60400003
23,0.614
24,0.614
25,0.65400004
26,0.63000005
27,0.632
28,0.61200005


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_9_false_prefix.csv <==
layer,p
0,0.5
1,0.52400005
2,0.574
3,0.596
4,0.62200004
5,0.60800004
6,0.60200006
7,0.59400004
8,0.63600004
9,0.63600004
10,0.73800004
11,0.77000004
12,0.79
13,0.78200006
14,0.67
15,0.634
16,0.804
17,0.60400003
18,0.638
19,0.586
20,0.55600005
21,0.58000004
22,0.58400005
23,0.596
24,0.58000004
25,0.578
26,0.592
27,0.57000005
28,0.55200005


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_9_true_prefix.csv <==
layer,p
0,0.5
1,0.508
2,0.564
3,0.586
4,0.61800003
5,0.558
6,0.58400005
7,0.596
8,0.66200006
9,0.66
10,0.75000006
11,0.808
12,0.85800004
13,0.86
14,0.874
15,0.86
16,0.90000004
17,0.90800005
18,0.91400003
19,0.89400005
20,0.892
21,0.90200007
22,0.89800006
23,0.90200007
24,0.89800006
25,0.89400005
26,0.90000004
27,0.89800006
28,0.89000005


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_prompt_format_id_9_zero_shot.csv <==
layer,p
0,0.5
1,0.56200004
2,0.54
3,0.57600003
4,0.586
5,0.60800004
6,0.606
7,0.61600006
8,0.62200004
9,0.66
10,0.76600003
11,0.642
12,0.748
13,0.744
14,0.794
15,0.78000003
16,0.78800005
17,0.768
18,0.78200006
19,0.77800006
20,0.8
21,0.79800004
22,0.808
23,0.80200005
24,0.79600006
25,0.794
26,0.78800005
27,0.786
28,0.79


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_true_prefix.csv <==
layer,p
0,0.5
1,0.50353336
2,0.515
3,0.5380667
4,0.5834001
5,0.5334
6,0.5434
7,0.5539333
8,0.59540004
9,0.61046666
10,0.6820668
11,0.68886673
12,0.7732667
13,0.78886664
14,0.83206666
15,0.8286001
16,0.84739995
17,0.8683333
18,0.8723334
19,0.87380004
20,0.8704668
21,0.87006676
22,0.8680667
23,0.8684668
24,0.86980003
25,0.8669999
26,0.86766666
27,0.86660004
28,0.86740005


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_zero_shot.csv <==
layer,p
0,0.5
1,0.5316667
2,0.52753335
3,0.53073335
4,0.5791333
5,0.5683334
6,0.5676667
7,0.61100006
8,0.5983333
9,0.5935334
10,0.6284667
11,0.57686675
12,0.6766001
13,0.6531334
14,0.68953335
15,0.66700006
16,0.7002
17,0.6967334
18,0.70233333
19,0.7134
20,0.7243334
21,0.72340006
22,0.7288667
23,0.7359334
24,0.7306001
25,0.73393345
26,0.7319334
27,0.7250001
28,0.7227334


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/trec_baseline.csv <==
layer,p
0,0.16666666666666666
1,0.16666666666666666
2,0.16666666666666666
3,0.16666666666666666
4,0.16666666666666666
5,0.16666666666666666
6,0.16666666666666666
7,0.16666666666666666
8,0.16666666666666666
9,0.16666666666666666
10,0.16666666666666666
11,0.16666666666666666
12,0.16666666666666666
13,0.16666666666666666
14,0.16666666666666666
15,0.16666666666666666
16,0.16666666666666666
17,0.16666666666666666
18,0.16666666666666666
19,0.16666666666666666
20,0.16666666666666666
21,0.16666666666666666
22,0.16666666666666666
23,0.16666666666666666
24,0.16666666666666666
25,0.16666666666666666
26,0.16666666666666666
27,0.16666666666666666
28,0.16666666666666666


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/trec_false_prefix.csv <==
layer,p
0,0.1666667
1,0.15200001
2,0.147
3,0.163
4,0.22700001
5,0.16100001
6,0.17300001
7,0.162
8,0.19000001
9,0.19900002
10,0.24000001
11,0.21100001
12,0.18
13,0.193
14,0.18
15,0.187
16,0.20700002
17,0.17
18,0.14
19,0.12200001
20,0.162
21,0.163
22,0.164
23,0.15
24,0.158
25,0.16800001
26,0.16800001
27,0.16900001
28,0.14600001


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/trec_true_prefix.csv <==
layer,p
0,0.1666667
1,0.16600001
2,0.15900001
3,0.165
4,0.22100002
5,0.21100001
6,0.208
7,0.20400001
8,0.23600002
9,0.23700002
10,0.275
11,0.23700002
12,0.21900001
13,0.326
14,0.363
15,0.35000002
16,0.36
17,0.39600003
18,0.42200002
19,0.462
20,0.462
21,0.45800003
22,0.455
23,0.47100002
24,0.47800002
25,0.47000003
26,0.492
27,0.48400003
28,0.48700002


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/trec_zero_shot.csv <==
layer,p
0,0.1666667
1,0.178
2,0.15100001
3,0.15200001
4,0.192
5,0.156
6,0.165
7,0.15433334
8,0.19700001
9,0.201
10,0.202
11,0.162
12,0.18200001
13,0.202
14,0.22200002
15,0.18
16,0.24900001
17,0.22250001
18,0.208
19,0.187
20,0.19100001
21,0.21100001
22,0.18400002
23,0.21000001
24,0.20400001
25,0.202
26,0.20666668
27,0.21100001
28,0.20600002


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_false_prefix.csv <==
layer,p
0,0.5
1,0.49600002
2,0.48600003
3,0.512
4,0.47000003
5,0.47800002
6,0.46600002
7,0.49800003
8,0.49
9,0.47400004
10,0.508
11,0.50200003
12,0.508
13,0.53000003
14,0.49
15,0.47000003
16,0.45800003
17,0.43600002
18,0.44400004
19,0.4205
20,0.4205
21,0.42400002
22,0.41750002
23,0.42200002
24,0.41000003
25,0.402
26,0.41000003
27,0.4
28,0.39400002


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_true_prefix.csv <==
layer,p
0,0.5
1,0.49400002
2,0.49
3,0.512
4,0.46600002
5,0.48200002
6,0.46800002
7,0.504
8,0.512
9,0.47800002
10,0.526
11,0.532
12,0.522
13,0.59000003
14,0.632
15,0.61
16,0.62200004
17,0.65800005
18,0.65800005
19,0.66400003
20,0.67200005
21,0.66800004
22,0.6725
23,0.67
24,0.666
25,0.656
26,0.652
27,0.652
28,0.648


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_zero_shot.csv <==
layer,p
0,0.5
1,0.497
2,0.503
3,0.485
4,0.43500003
5,0.43500003
6,0.453
7,0.441
8,0.44500002
9,0.513
10,0.527
11,0.541
12,0.53900003
13,0.549
14,0.517
15,0.531
16,0.545
17,0.521
18,0.503
19,0.52500004
20,0.535
21,0.523
22,0.52900004
23,0.523
24,0.523
25,0.52900004
26,0.52500004
27,0.517
28,0.52500004


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_false_prefix.csv <==
layer,p
0,0.3333334
1,0.36166668
2,0.3846667
3,0.37033334
4,0.425
5,0.31133336
6,0.30600002
7,0.3226667
8,0.291
9,0.28133336
10,0.29133335
11,0.32233337
12,0.307
13,0.30900002
14,0.28500003
15,0.28133336
16,0.268
17,0.254
18,0.24466667
19,0.25
20,0.2486667
21,0.25633332
22,0.252
23,0.24866667
24,0.24800001
25,0.23400001
26,0.23933336
27,0.24200001
28,0.22066666


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_true_prefix.csv <==
layer,p
0,0.3333334
1,0.36800003
2,0.3846667
3,0.36233333
4,0.43633336
5,0.32033333
6,0.31500003
7,0.33400002
8,0.31033334
9,0.289
10,0.29233336
11,0.3316667
12,0.36566672
13,0.40833336
14,0.45400003
15,0.45333335
16,0.4446667
17,0.46300003
18,0.45933336
19,0.4516667
20,0.46133336
21,0.46500003
22,0.48333338
23,0.483
24,0.5036667
25,0.48733336
26,0.48400003
27,0.49300003
28,0.52533334


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_zero_shot.csv <==
layer,p
0,0.3333334
1,0.33
2,0.393
3,0.38200003
4,0.47133332
5,0.36233333
6,0.3676667
7,0.39933333
8,0.38500002
9,0.35500002
10,0.38533336
11,0.38533333
12,0.37266672
13,0.37600002
14,0.38200003
15,0.2846667
16,0.2616667
17,0.25033334
18,0.2546667
19,0.26533332
20,0.27633336
21,0.31100002
22,0.32666668
23,0.321
24,0.33066666
25,0.323
26,0.29700002
27,0.289
28,0.31633332


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_false_prefix.csv <==
layer,p
0,0.3333334
1,0.307
2,0.277
3,0.351
4,0.32533333
5,0.3406667
6,0.3126667
7,0.30600002
8,0.34300002
9,0.337
10,0.342
11,0.34933335
12,0.31633335
13,0.31033334
14,0.32233337
15,0.32500002
16,0.34800002
17,0.35733336
18,0.34533337
19,0.34633332
20,0.35133332
21,0.35000002
22,0.35533336
23,0.34566668
24,0.34533334
25,0.34366667
26,0.33100003
27,0.33433333
28,0.31533334


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_true_prefix.csv <==
layer,p
0,0.3333334
1,0.29700002
2,0.26766667
3,0.33866668
4,0.30833334
5,0.30633333
6,0.29700002
7,0.29700002
8,0.34133333
9,0.34566668
10,0.35533333
11,0.344
12,0.38233337
13,0.40033337
14,0.44500002
15,0.45200002
16,0.46266672
17,0.47533336
18,0.47033337
19,0.47100002
20,0.46433336
21,0.46733338
22,0.47533336
23,0.49933338
24,0.50200003
25,0.49533337
26,0.4866667
27,0.49533337
28,0.52000004


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_zero_shot.csv <==
layer,p
0,0.3333334
1,0.28666666
2,0.29200003
3,0.34500003
4,0.30233333
5,0.312
6,0.3176667
7,0.32566667
8,0.287
9,0.30100003
10,0.365
11,0.291
12,0.296
13,0.27833337
14,0.289
15,0.2926667
16,0.27533332
17,0.31233335
18,0.30733332
19,0.29866672
20,0.31966668
21,0.30200002
22,0.29533336
23,0.28133333
24,0.2876667
25,0.317
26,0.2886667
27,0.27366668
28,0.26000002


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
0,0.3333334
1,0.30466667
2,0.41566667
3,0.536
4,0.49033338
5,0.36933336
6,0.45700002
7,0.39766666
8,0.5016667
9,0.48733336
10,0.7086667
11,0.8886667
12,0.883
13,0.85133344
14,0.7463334
15,0.70466673
16,0.9116667
17,0.4
18,0.28833336
19,0.116666675
20,0.18233335
21,0.25
22,0.2836667
23,0.18833333
24,0.14133334
25,0.12200001
26,0.10233333
27,0.091666676
28,0.078


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_true_prefix.csv <==
layer,p
0,0.3333334
1,0.3096667
2,0.41633338
3,0.5453333
4,0.48700002
5,0.591
6,0.65400004
7,0.6853334
8,0.83066666
9,0.7916667
10,0.87866664
11,0.96933335
12,0.98100007
13,0.98466665
14,0.99033344
15,0.9903334
16,0.9903334
17,0.9903334
18,0.99033344
19,0.99066675
20,0.9903334
21,0.9903334
22,0.9906667
23,0.9903334
24,0.9903334
25,0.9903334
26,0.9903334
27,0.9903334
28,0.9896667


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_zero_shot.csv <==
layer,p
0,0.3333334
1,0.316
2,0.3596667
3,0.46800002
4,0.42366672
5,0.43100002
6,0.37733334
7,0.45400003
8,0.48833334
9,0.54200006
10,0.678
11,0.476
12,0.40733337
13,0.4773334
14,0.7366667
15,0.72766674
16,0.92466664
17,0.96400005
18,0.95900005
19,0.9283333
20,0.96466666
21,0.97200006
22,0.9753334
23,0.97300005
24,0.9663333
25,0.96000004
26,0.907
27,0.89933336
28,0.82800007


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_permute/average_baseline.csv <==
layer,p
0,1
1,1
2,1
3,1
4,1
5,1
6,1
7,1
8,1
9,1
10,1
11,1
12,1
13,1
14,1
15,1
16,1
17,1
18,1
19,1
20,1
21,1
22,1
23,1
24,1
25,1
26,1
27,1
28,1


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_permute/average_false_prefix.csv <==
layer,p
0,1.000000102179391
1,0.9673857646329063
2,0.9894952816622598
3,0.9634095856121608
4,0.9172571854931968
5,1.0268524161406927
6,1.0085143489497048
7,1.0222333797386713
8,1.0214810115950448
9,1.029952428170613
10,0.9490048246724265
11,0.9589000386851174
12,0.9342286161014012
13,1.0651809956346239
14,1.1288238550935472
15,1.1219143399170466
16,1.0757095984050207
17,1.3048429148537772
18,1.3164857881409782
19,1.4534238960061754
20,1.427133423941476
21,1.408347679036004
22,1.3615333863667078
23,1.4051810162408012
24,1.4259333738258906
25,1.4575429090431757
26,1.4720858037471771
27,1.45027152129582
28,1.4593286514282227


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_permute/average_true_prefix.csv <==
layer,p
0,1.000000102179391
1,0.9566381360803332
2,0.9927143156528473
3,0.9662762326853616
4,0.9152286010129111
5,0.9653000491006034
6,0.9693714763436999
7,0.9505810226712909
8,0.951157169682639
9,0.9221476699624743
10,0.8663476705551147
11,0.8540190884045192
12,0.7922476530075073
13,0.7023762145212719
14,0.6169905140995979
15,0.6234143163476672
16,0.6023714531745229
17,0.5831667014530727
18,0.5795952624508313
19,0.5837428814598492
20,0.5807190675820623
21,0.5662762123559203
22,0.5771333628467151
23,0.575861934040274
24,0.5718857443758419
25,0.5838571691087314
26,0.5855476377265794
27,0.5900571670915399
28,0.5808714612254074


==> figures/layerwise/gpt_j/permuted_incorrect_labels/cal_permute/average_zero_shot.csv <==
layer,p
0,1.000000102179391
1,0.9451190871851785
2,0.919781003679548
3,0.9490381479263306
4,0.9157667053597314
5,0.9547381230763027
6,0.9716191206659589
7,0.9807143381663731
8,0.977380999497005
9,0.9700667304652077
10,0.9396476532731738
11,0.9417333773204258
12,0.8622714919703347
13,0.8890524314982551
14,0.854280989084925
15,0.876642929656165
16,0.8078238325459617
17,0.8292524239846638
18,0.8450238513095039
19,0.858585774898529
20,0.8373095733778817
21,0.8317286244460514
22,0.8227333724498749
23,0.8455809886966433
24,0.8518428887639727
25,0.843580995287214
26,0.8466524141175407
27,0.8510714556489672
28,0.8711809941700527


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/agnews_baseline.csv <==
layer,p
0,0.25
1,0.25
2,0.25
3,0.25
4,0.25
5,0.25
6,0.25
7,0.25
8,0.25
9,0.25
10,0.25
11,0.25
12,0.25
13,0.25
14,0.25
15,0.25
16,0.25
17,0.25
18,0.25
19,0.25
20,0.25
21,0.25
22,0.25
23,0.25
24,0.25
25,0.25
26,0.25
27,0.25
28,0.25


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
0,0.254
1,0.23200001
2,0.23200001
3,0.23200001
4,0.25500003
5,0.23200001
6,0.24000001
7,0.261
8,0.28
9,0.25800002
10,0.25800002
11,0.31
12,0.41400003
13,0.26500002
14,0.54200006
15,0.57100004
16,0.58100003
17,0.59000003
18,0.574
19,0.47200003
20,0.555
21,0.59300005
22,0.564
23,0.56700003
24,0.569
25,0.43100002
26,0.42200002
27,0.38300002
28,0.573


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/agnews_true_prefix.csv <==
layer,p
0,0.254
1,0.23200001
2,0.23200001
3,0.23200001
4,0.25300002
5,0.23200001
6,0.24300002
7,0.26200002
8,0.279
9,0.263
10,0.26900002
11,0.321
12,0.42100003
13,0.31500003
14,0.6
15,0.661
16,0.69900006
17,0.73800004
18,0.75200003
19,0.707
20,0.72400004
21,0.72800004
22,0.717
23,0.73200005
24,0.78200006
25,0.74600005
26,0.71800005
27,0.71500003
28,0.777


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/agnews_zero_shot.csv <==
layer,p
0,0.26200002
1,0.257
2,0.257
3,0.257
4,0.31300002
5,0.26700002
6,0.27400002
7,0.31100002
8,0.28300002
9,0.272
10,0.27100003
11,0.356
12,0.34300002
13,0.34800002
14,0.563
15,0.53000003
16,0.563
17,0.559
18,0.49500003
19,0.49300003
20,0.554
21,0.50600004
22,0.57100004
23,0.58000004
24,0.573
25,0.55300003
26,0.565
27,0.58000004
28,0.57000005


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/average_baseline.csv <==
layer,p
0,0.3681972789115647
1,0.3681972789115647
2,0.3681972789115647
3,0.3681972789115647
4,0.3681972789115647
5,0.3681972789115647
6,0.3681972789115647
7,0.3681972789115647
8,0.3681972789115647
9,0.3681972789115647
10,0.3681972789115647
11,0.3681972789115647
12,0.3681972789115647
13,0.3681972789115647
14,0.3681972789115647
15,0.3681972789115647
16,0.3681972789115647
17,0.3681972789115647
18,0.3681972789115647
19,0.3681972789115647
20,0.3681972789115647
21,0.3681972789115647
22,0.3681972789115647
23,0.3681972789115647
24,0.3681972789115647
25,0.3681972789115647
26,0.3681972789115647
27,0.3681972789115647
28,0.3681972789115647


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3675571594919477
1,0.3730857329709189
2,0.3737904961620058
3,0.3755571608032499
4,0.37568096976195064
5,0.3702190635459764
6,0.3663000134485109
7,0.37154287312711987
8,0.3808190641658647
9,0.37872858930911335
10,0.40113335102796555
11,0.40625240334442686
12,0.4166190592306001
13,0.4074619263410568
14,0.42752859741449356
15,0.4315000219004495
16,0.4476143089788301
17,0.40002383078847614
18,0.40698573525462833
19,0.39212858570473536
20,0.412138112953731
21,0.41888097460780827
22,0.41436192073992323
23,0.40546668746641706
24,0.40043811180761885
25,0.3799619238291468
26,0.3865095430186817
27,0.3752476381404059
28,0.38828573163066593


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/average_true_prefix.csv <==
layer,p
0,0.3675571594919477
1,0.37399049529007505
2,0.3734095474439008
3,0.3762571577514921
4,0.3760190648691995
5,0.3746142978114741
6,0.3717190649892603
7,0.37353334735546795
8,0.3874857287321772
9,0.3927381155746324
10,0.4210714463676725
11,0.4268000189747129
12,0.44415716933352606
13,0.48528573555605753
14,0.5060762166976929
15,0.5268571632249015
16,0.5507809860365731
17,0.5651095594678607
18,0.5659143115792956
19,0.560347637959889
20,0.5766476371458599
21,0.5750857421330043
22,0.5602619264807019
23,0.5902857375996453
24,0.6076952666044235
25,0.6044333683592933
26,0.5839619274650302
27,0.5726285981280463
28,0.6122047901153564


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/average_zero_shot.csv <==
layer,p
0,0.3792666776904038
1,0.36831430345773697
2,0.37560477586729185
3,0.37427144018667086
4,0.373523828706571
5,0.37324763515165876
6,0.37470954603382517
7,0.37714288170848576
8,0.38169049258743015
9,0.37888097230877193
10,0.37908096611499786
11,0.38148573360272814
12,0.39935716507690294
13,0.38589526021054815
14,0.407747636948313
15,0.39861431079251425
16,0.4233714448554175
17,0.4157476382596152
18,0.41746193383421215
19,0.4169143071132047
20,0.4396523918424334
21,0.42854287581784384
22,0.4251619300671986
23,0.42477620393037796
24,0.4088095362697329
25,0.40305240132978987
26,0.4115476342184203
27,0.4162524033870016
28,0.4254381113818714


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/dbpedia_baseline.csv <==
layer,p
0,0.07142857142857142
1,0.07142857142857142
2,0.07142857142857142
3,0.07142857142857142
4,0.07142857142857142
5,0.07142857142857142
6,0.07142857142857142
7,0.07142857142857142
8,0.07142857142857142
9,0.07142857142857142
10,0.07142857142857142
11,0.07142857142857142
12,0.07142857142857142
13,0.07142857142857142
14,0.07142857142857142
15,0.07142857142857142
16,0.07142857142857142
17,0.07142857142857142
18,0.07142857142857142
19,0.07142857142857142
20,0.07142857142857142
21,0.07142857142857142
22,0.07142857142857142
23,0.07142857142857142
24,0.07142857142857142
25,0.07142857142857142
26,0.07142857142857142
27,0.07142857142857142
28,0.07142857142857142


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/dbpedia_false_prefix.csv <==
layer,p
0,0.089
1,0.105000004
2,0.089
3,0.091000006
4,0.08800001
5,0.067
6,0.081
7,0.081
8,0.142
9,0.093
10,0.24100001
11,0.30600002
12,0.18300001
13,0.25800002
14,0.492
15,0.46
16,0.50100005
17,0.16000001
18,0.254
19,0.263
20,0.37500003
21,0.365
22,0.46400002
23,0.356
24,0.35700002
25,0.351
26,0.337
27,0.377
28,0.499


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/dbpedia_true_prefix.csv <==
layer,p
0,0.089
1,0.10700001
2,0.08800001
3,0.091000006
4,0.08400001
5,0.071
6,0.08800001
7,0.10300001
8,0.148
9,0.13900001
10,0.36900002
11,0.52400005
12,0.36900002
13,0.56100005
14,0.652
15,0.643
16,0.734
17,0.795
18,0.791
19,0.804
20,0.90000004
21,0.91700006
22,0.9110001
23,0.91800004
24,0.93100005
25,0.93000007
26,0.929
27,0.93100005
28,0.934


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/dbpedia_zero_shot.csv <==
layer,p
0,0.065000005
1,0.074
2,0.093
3,0.071
4,0.11800001
5,0.158
6,0.11100001
7,0.15200001
8,0.177
9,0.133
10,0.14
11,0.119
12,0.108
13,0.072000004
14,0.132
15,0.15900001
16,0.423
17,0.344
18,0.33800003
19,0.124000005
20,0.388
21,0.35300002
22,0.36800003
23,0.39000002
24,0.29900002
25,0.275
26,0.257
27,0.25
28,0.31100002


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/ethos_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/ethos_false_prefix.csv <==
layer,p
0,0.499
1,0.50100005
2,0.50100005
3,0.499
4,0.499
5,0.499
6,0.499
7,0.499
8,0.499
9,0.499
10,0.499
11,0.499
12,0.499
13,0.499
14,0.499
15,0.499
16,0.499
17,0.499
18,0.499
19,0.499
20,0.499
21,0.499
22,0.499
23,0.49800003
24,0.483
25,0.314
26,0.349
27,0.305
28,0.37800002


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/ethos_true_prefix.csv <==
layer,p
0,0.499
1,0.50100005
2,0.50100005
3,0.499
4,0.499
5,0.499
6,0.499
7,0.499
8,0.499
9,0.499
10,0.499
11,0.499
12,0.499
13,0.499
14,0.499
15,0.499
16,0.499
17,0.5
18,0.5
19,0.499
20,0.499
21,0.499
22,0.499
23,0.505
24,0.521
25,0.65800005
26,0.65500003
27,0.69600004
28,0.651


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/ethos_zero_shot.csv <==
layer,p
0,0.531
1,0.469
2,0.469
3,0.531
4,0.531
5,0.531
6,0.531
7,0.531
8,0.531
9,0.531
10,0.531
11,0.531
12,0.531
13,0.531
14,0.531
15,0.531
16,0.531
17,0.531
18,0.531
19,0.531
20,0.531
21,0.531
22,0.531
23,0.531
24,0.531
25,0.531
26,0.531
27,0.53300005
28,0.531


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/financial_phrasebank_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.31
1,0.35900003
2,0.37500003
3,0.36800003
4,0.402
5,0.356
6,0.335
7,0.33900002
8,0.333
9,0.34
10,0.38900003
11,0.39400002
12,0.48900002
13,0.49500003
14,0.47000003
15,0.51100004
16,0.49100003
17,0.40600002
18,0.51900005
19,0.43
20,0.43100002
21,0.453
22,0.432
23,0.42200002
24,0.35200003
25,0.45200002
26,0.44400004
27,0.42200002
28,0.328


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/financial_phrasebank_true_prefix.csv <==
layer,p
0,0.31
1,0.37100002
2,0.37600002
3,0.36800003
4,0.39600003
5,0.409
6,0.34300002
7,0.32700002
8,0.37
9,0.40300003
10,0.44400004
11,0.425
12,0.56700003
13,0.614
14,0.582
15,0.62700003
16,0.69100004
17,0.79300004
18,0.69900006
19,0.72
20,0.81500006
21,0.799
22,0.78400004
23,0.80200005
24,0.80200005
25,0.707
26,0.629
27,0.55300003
28,0.70600003


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/financial_phrasebank_zero_shot.csv <==
layer,p
0,0.328
1,0.34500003
2,0.36200002
3,0.33400002
4,0.36200002
5,0.374
6,0.342
7,0.321
8,0.33
9,0.316
10,0.377
11,0.33400002
12,0.49500003
13,0.40500003
14,0.43800002
15,0.33400002
16,0.42400002
17,0.38000003
18,0.42800003
19,0.53900003
20,0.551
21,0.508
22,0.42900002
23,0.44400004
24,0.416
25,0.379
26,0.35200003
27,0.344
28,0.358


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/medical_questions_pairs_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/medical_questions_pairs_false_prefix.csv <==
layer,p
0,0.52500004
1,0.52500004
2,0.52500004
3,0.52500004
4,0.52500004
5,0.52500004
6,0.52500004
7,0.52500004
8,0.52500004
9,0.52500004
10,0.52500004
11,0.52500004
12,0.52500004
13,0.52500004
14,0.52500004
15,0.52500004
16,0.52500004
17,0.52500004
18,0.52500004
19,0.467
20,0.47500002
21,0.47500002
22,0.47500002
23,0.48400003
24,0.45900002
25,0.521
26,0.52400005
27,0.51500005
28,0.46400002


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/medical_questions_pairs_true_prefix.csv <==
layer,p
0,0.52500004
1,0.52500004
2,0.52500004
3,0.52500004
4,0.52500004
5,0.52500004
6,0.52500004
7,0.52500004
8,0.52500004
9,0.52500004
10,0.52500004
11,0.52500004
12,0.52500004
13,0.52500004
14,0.52500004
15,0.52500004
16,0.52500004
17,0.52400005
18,0.52400005
19,0.52900004
20,0.47500002
21,0.476
22,0.47500002
23,0.49100003
24,0.572
25,0.531
26,0.523
27,0.549
28,0.505


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/medical_questions_pairs_zero_shot.csv <==
layer,p
0,0.53000003
1,0.53000003
2,0.53000003
3,0.53000003
4,0.53000003
5,0.53000003
6,0.53000003
7,0.53000003
8,0.53000003
9,0.53000003
10,0.53000003
11,0.53000003
12,0.53000003
13,0.531
14,0.53400004
15,0.52900004
16,0.54
17,0.531
18,0.535
19,0.535
20,0.526
21,0.512
22,0.513
23,0.52000004
24,0.517
25,0.51000005
26,0.526
27,0.527
28,0.514


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/mrpc_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/mrpc_false_prefix.csv <==
layer,p
0,0.505
1,0.49400002
2,0.492
3,0.505
4,0.49500003
5,0.50100005
6,0.52500004
7,0.505
8,0.53900003
9,0.52000004
10,0.513
11,0.514
12,0.523
13,0.52000004
14,0.49500003
15,0.5
16,0.507
17,0.508
18,0.48700002
19,0.483
20,0.522
21,0.522
22,0.49300003
23,0.49
24,0.523
25,0.51100004
26,0.521
27,0.505
28,0.51100004


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/mrpc_true_prefix.csv <==
layer,p
0,0.505
1,0.49500003
2,0.492
3,0.505
4,0.49500003
5,0.5
6,0.52400005
7,0.505
8,0.53900003
9,0.537
10,0.513
11,0.51000005
12,0.507
13,0.597
14,0.509
15,0.56
16,0.578
17,0.563
18,0.531
19,0.52900004
20,0.595
21,0.58500004
22,0.49500003
23,0.537
24,0.58900005
25,0.57900006
26,0.545
27,0.522
28,0.53300005


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/mrpc_zero_shot.csv <==
layer,p
0,0.521
1,0.492
2,0.523
3,0.532
4,0.46500003
5,0.48400003
6,0.51600003
7,0.48800004
8,0.51100004
9,0.521
10,0.49400002
11,0.46400002
12,0.497
13,0.49100003
14,0.47500002
15,0.47900003
16,0.476
17,0.476
18,0.47900003
19,0.47900003
20,0.476
21,0.476
22,0.47900003
23,0.476
24,0.476
25,0.47700003
26,0.48200002
27,0.518
28,0.499


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/poem_sentiment_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/poem_sentiment_false_prefix.csv <==
layer,p
0,0.314
1,0.32700002
2,0.32700002
3,0.326
4,0.323
5,0.32500002
6,0.323
7,0.32200003
8,0.319
9,0.32500002
10,0.367
11,0.38500002
12,0.40600002
13,0.45200002
14,0.40100002
15,0.38900003
16,0.42000002
17,0.37800002
18,0.34800002
19,0.36600003
20,0.35300002
21,0.35900003
22,0.36800003
23,0.351
24,0.34600002
25,0.333
26,0.351
27,0.342
28,0.33800003


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/poem_sentiment_true_prefix.csv <==
layer,p
0,0.314
1,0.32700002
2,0.32700002
3,0.32700002
4,0.333
5,0.32200003
6,0.32000002
7,0.31800002
8,0.326
9,0.32900003
10,0.40800002
11,0.38300002
12,0.45100003
13,0.504
14,0.51500005
15,0.514
16,0.555
17,0.55200005
18,0.56700003
19,0.559
20,0.573
21,0.57900006
22,0.573
23,0.58000004
24,0.583
25,0.58900005
26,0.62
27,0.586
28,0.615


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/poem_sentiment_zero_shot.csv <==
layer,p
0,0.342
1,0.32200003
2,0.32200003
3,0.324
4,0.317
5,0.324
6,0.30200002
7,0.33100003
8,0.342
9,0.31100002
10,0.31
11,0.31
12,0.33100003
13,0.305
14,0.321
15,0.32000002
16,0.321
17,0.32200003
18,0.32200003
19,0.32700002
20,0.32700002
21,0.32700002
22,0.32500002
23,0.324
24,0.321
25,0.321
26,0.321
27,0.321
28,0.321


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/rte_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/rte_false_prefix.csv <==
layer,p
0,0.49300003
1,0.507
2,0.48400003
3,0.49300003
4,0.507
5,0.508
6,0.46300003
7,0.49300003
8,0.514
9,0.48400003
10,0.49600002
11,0.507
12,0.531
13,0.55200005
14,0.503
15,0.54200006
16,0.57500005
17,0.53000003
18,0.508
19,0.526
20,0.52400005
21,0.546
22,0.508
23,0.52500004
24,0.53000003
25,0.53900003
26,0.526
27,0.49800003
28,0.513


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/rte_true_prefix.csv <==
layer,p
0,0.49300003
1,0.507
2,0.48100004
3,0.49300003
4,0.507
5,0.508
6,0.49400002
7,0.49300003
8,0.517
9,0.49800003
10,0.504
11,0.513
12,0.521
13,0.57000005
14,0.52000004
15,0.563
16,0.58900005
17,0.541
18,0.531
19,0.54800004
20,0.582
21,0.57600003
22,0.517
23,0.56200004
24,0.569
25,0.577
26,0.56100005
27,0.523
28,0.55300003


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/rte_zero_shot.csv <==
layer,p
0,0.528
1,0.48600003
2,0.53300005
3,0.52400005
4,0.46400002
5,0.48400003
6,0.52900004
7,0.52900004
8,0.53800005
9,0.52400005
10,0.532
11,0.507
12,0.47900003
13,0.485
14,0.48900002
15,0.47200003
16,0.47300002
17,0.47200003
18,0.47200003
19,0.47300002
20,0.47300002
21,0.47300002
22,0.47200003
23,0.47300002
24,0.47200003
25,0.47900003
26,0.48400003
27,0.51600003
28,0.526


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/sick_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/sick_false_prefix.csv <==
layer,p
0,0.344
1,0.344
2,0.344
3,0.34500003
4,0.34300002
5,0.344
6,0.344
7,0.344
8,0.344
9,0.344
10,0.34500003
11,0.344
12,0.347
13,0.24800001
14,0.26500002
15,0.24200001
16,0.28300002
17,0.216
18,0.22000001
19,0.245
20,0.31300002
21,0.316
22,0.259
23,0.30200002
24,0.30400002
25,0.30400002
26,0.30800003
27,0.314
28,0.319


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/sick_true_prefix.csv <==
layer,p
0,0.344
1,0.344
2,0.344
3,0.35300002
4,0.34300002
5,0.344
6,0.344
7,0.344
8,0.344
9,0.344
10,0.344
11,0.344
12,0.34600002
13,0.54800004
14,0.485
15,0.58400005
16,0.59000003
17,0.57500005
18,0.559
19,0.582
20,0.48000002
21,0.483
22,0.527
23,0.554
24,0.522
25,0.50600004
26,0.40600002
27,0.32900003
28,0.41700003


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/sick_zero_shot.csv <==
layer,p
0,0.333
1,0.333
2,0.333
3,0.333
4,0.33400002
5,0.333
6,0.33100003
7,0.34100002
8,0.347
9,0.33400002
10,0.34
11,0.33900002
12,0.42200002
13,0.34300002
14,0.33900002
15,0.33900002
16,0.33900002
17,0.33900002
18,0.33900002
19,0.33900002
20,0.33900002
21,0.33900002
22,0.33900002
23,0.33900002
24,0.33900002
25,0.33900002
26,0.34
27,0.34100002
28,0.34300002


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/sst2_ab_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/sst2_ab_false_prefix.csv <==
layer,p
0,0.51100004
1,0.51100004
2,0.51100004
3,0.51100004
4,0.517
5,0.46800002
6,0.48900002
7,0.47000003
8,0.50100005
9,0.485
10,0.47000003
11,0.441
12,0.328
13,0.367
14,0.14400001
15,0.19500001
16,0.106000006
17,0.08400001
18,0.096
19,0.078
20,0.20700002
21,0.259
22,0.127
23,0.14600001
24,0.1
25,0.089
26,0.097
27,0.147
28,0.101


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/sst2_ab_true_prefix.csv <==
layer,p
0,0.51100004
1,0.51100004
2,0.51100004
3,0.51100004
4,0.522
5,0.48400003
6,0.48900002
7,0.503
8,0.51600003
9,0.48400003
10,0.485
11,0.47000003
12,0.40600002
13,0.628
14,0.79300004
15,0.67600006
16,0.80300003
17,0.86600006
18,0.80200005
19,0.878
20,0.69100004
21,0.642
22,0.84700006
23,0.813
24,0.79300004
25,0.85600007
26,0.89900005
27,0.671
28,0.89800006


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/sst2_ab_zero_shot.csv <==
layer,p
0,0.50200003
1,0.50200003
2,0.50200003
3,0.50200003
4,0.504
5,0.49800003
6,0.49300003
7,0.47300002
8,0.53900003
9,0.49
10,0.43500003
11,0.43500003
12,0.41900003
13,0.462
14,0.453
15,0.47700003
16,0.44500002
17,0.47500002
18,0.46300003
19,0.46500003
20,0.45100003
21,0.47200003
22,0.45200002
23,0.469
24,0.47400004
25,0.46
26,0.476
27,0.48700002
28,0.49400002


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/sst2_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/sst2_false_prefix.csv <==
layer,p
0,0.49580005
1,0.4992
2,0.50306666
3,0.5008
4,0.50953335
5,0.4960667
6,0.5002
7,0.51960003
8,0.49946675
9,0.51420003
10,0.56886667
11,0.51653343
12,0.5516666
13,0.5254667
14,0.50040007
15,0.485
16,0.5376
17,0.44933337
18,0.46280006
19,0.42180002
20,0.39393333
21,0.4053334
22,0.43106666
23,0.41553336
24,0.39913335
25,0.39346668
26,0.39613333
27,0.38046673
28,0.35700005


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/sst2_true_prefix.csv <==
layer,p
0,0.49580005
1,0.49886665
2,0.50173336
3,0.4996
4,0.5092667
5,0.4996
6,0.5020667
7,0.52246666
8,0.5058
9,0.5213334
10,0.582
11,0.5442
12,0.6172001
13,0.603
14,0.69406676
15,0.70100003
16,0.7319335
17,0.78753346
18,0.82680005
19,0.81686664
20,0.8210666
21,0.81820005
22,0.76166666
23,0.789
24,0.81173337
25,0.8560667
26,0.8464667
27,0.8568
28,0.84886676


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/sst2_zero_shot.csv <==
layer,p
0,0.5007333
1,0.51540005
2,0.49746665
3,0.5018
4,0.4933334
5,0.5084667
6,0.5169334
7,0.5080001
8,0.5146667
9,0.5083334
10,0.50313336
11,0.49780005
12,0.52900004
13,0.5275334
14,0.5624667
15,0.55860007
16,0.56820005
17,0.5764667
18,0.59046674
19,0.60780007
20,0.5991333
21,0.5996
22,0.6082667
23,0.6058666
24,0.5973333
25,0.58973336
26,0.6036667
27,0.6035334
28,0.60213333


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/trec_baseline.csv <==
layer,p
0,0.16666666666666666
1,0.16666666666666666
2,0.16666666666666666
3,0.16666666666666666
4,0.16666666666666666
5,0.16666666666666666
6,0.16666666666666666
7,0.16666666666666666
8,0.16666666666666666
9,0.16666666666666666
10,0.16666666666666666
11,0.16666666666666666
12,0.16666666666666666
13,0.16666666666666666
14,0.16666666666666666
15,0.16666666666666666
16,0.16666666666666666
17,0.16666666666666666
18,0.16666666666666666
19,0.16666666666666666
20,0.16666666666666666
21,0.16666666666666666
22,0.16666666666666666
23,0.16666666666666666
24,0.16666666666666666
25,0.16666666666666666
26,0.16666666666666666
27,0.16666666666666666
28,0.16666666666666666


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/trec_false_prefix.csv <==
layer,p
0,0.172
1,0.17500001
2,0.17500001
3,0.17500001
4,0.177
5,0.171
6,0.16000001
7,0.16100001
8,0.178
9,0.24100001
10,0.25500003
11,0.22800002
12,0.20500001
13,0.20600002
14,0.133
15,0.155
16,0.186
17,0.178
18,0.157
19,0.156
20,0.17500001
21,0.177
22,0.15300001
23,0.15300001
24,0.179
25,0.15300001
26,0.186
27,0.20500001
28,0.185


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/trec_true_prefix.csv <==
layer,p
0,0.172
1,0.17500001
2,0.17500001
3,0.17500001
4,0.179
5,0.179
6,0.179
7,0.17400001
8,0.21300001
9,0.28100002
10,0.279
11,0.22800002
12,0.23600002
13,0.29900002
14,0.34500003
15,0.337
16,0.358
17,0.36900002
18,0.409
19,0.39000002
20,0.42900002
21,0.42900002
22,0.42400002
23,0.41300002
24,0.46400002
25,0.43400002
26,0.40500003
27,0.38200003
28,0.42800003


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/trec_zero_shot.csv <==
layer,p
0,0.17300001
1,0.165
2,0.165
3,0.165
4,0.165
5,0.155
6,0.142
7,0.16000001
8,0.132
9,0.18
10,0.14400001
11,0.17500001
12,0.18
13,0.21800001
14,0.17300001
15,0.17300001
16,0.120000005
17,0.148
18,0.17300001
19,0.24900001
20,0.256
21,0.22800002
22,0.16800001
23,0.18100001
24,0.074
25,0.12100001
26,0.17400001
27,0.17600001
28,0.186


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/tweet_eval_hate_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/tweet_eval_hate_false_prefix.csv <==
layer,p
0,0.48000002
1,0.499
2,0.53000003
3,0.51900005
4,0.45700002
5,0.48000002
6,0.45400003
7,0.47300002
8,0.48000002
9,0.48000002
10,0.48000002
11,0.48000002
12,0.48000002
13,0.48000002
14,0.48100004
15,0.48000002
16,0.47900003
17,0.47900003
18,0.462
19,0.48000002
20,0.47900003
21,0.47900003
22,0.48000002
23,0.446
24,0.437
25,0.407
26,0.40800002
27,0.39900002
28,0.39900002


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/tweet_eval_hate_true_prefix.csv <==
layer,p
0,0.48000002
1,0.497
2,0.52900004
3,0.521
4,0.462
5,0.47700003
6,0.46400002
7,0.47800002
8,0.48000002
9,0.48000002
10,0.48000002
11,0.48000002
12,0.48000002
13,0.48000002
14,0.48000002
15,0.48100004
16,0.48000002
17,0.49100003
18,0.549
19,0.48000002
20,0.483
21,0.483
22,0.48000002
23,0.58500004
24,0.601
25,0.62600005
26,0.661
27,0.65500003
28,0.64900005


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/tweet_eval_hate_zero_shot.csv <==
layer,p
0,0.507
1,0.497
2,0.503
3,0.497
4,0.497
5,0.437
6,0.48100004
7,0.43800002
8,0.46800002
9,0.504
10,0.49500003
11,0.53800005
12,0.50600004
13,0.50600004
14,0.51100004
15,0.51600003
16,0.509
17,0.50100005
18,0.50100005
19,0.5
20,0.505
21,0.508
22,0.51000005
23,0.503
24,0.499
25,0.49500003
26,0.522
27,0.51600003
28,0.51500005


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/tweet_eval_stance_atheism_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/tweet_eval_stance_atheism_false_prefix.csv <==
layer,p
0,0.32900003
1,0.32900003
2,0.32900003
3,0.342
4,0.342
5,0.342
6,0.342
7,0.342
8,0.342
9,0.342
10,0.342
11,0.342
12,0.342
13,0.342
14,0.342
15,0.34500003
16,0.34500003
17,0.344
18,0.344
19,0.344
20,0.335
21,0.33800003
22,0.33800003
23,0.32200003
24,0.32500002
25,0.27600002
26,0.312
27,0.28100002
28,0.23900001


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/tweet_eval_stance_atheism_true_prefix.csv <==
layer,p
0,0.32900003
1,0.32900003
2,0.32900003
3,0.342
4,0.342
5,0.342
6,0.342
7,0.342
8,0.342
9,0.342
10,0.342
11,0.342
12,0.342
13,0.342
14,0.342
15,0.344
16,0.344
17,0.34500003
18,0.34600002
19,0.344
20,0.34
21,0.342
22,0.342
23,0.37600002
24,0.35700002
25,0.363
26,0.342
27,0.36
28,0.45700002


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/tweet_eval_stance_atheism_zero_shot.csv <==
layer,p
0,0.349
1,0.337
2,0.337
3,0.314
4,0.314
5,0.314
6,0.314
7,0.314
8,0.314
9,0.314
10,0.314
11,0.314
12,0.314
13,0.314
14,0.314
15,0.314
16,0.314
17,0.31500003
18,0.31500003
19,0.314
20,0.29700002
21,0.30600002
22,0.30600002
23,0.296
24,0.296
25,0.25
26,0.317
27,0.335
28,0.356


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/tweet_eval_stance_feminist_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/tweet_eval_stance_feminist_false_prefix.csv <==
layer,p
0,0.33600003
1,0.32700002
2,0.32700002
3,0.337
4,0.337
5,0.337
6,0.337
7,0.337
8,0.337
9,0.337
10,0.337
11,0.337
12,0.337
13,0.337
14,0.337
15,0.337
16,0.337
17,0.33800003
18,0.33800003
19,0.337
20,0.34
21,0.337
22,0.337
23,0.34500003
24,0.34300002
25,0.33400002
26,0.32700002
27,0.32700002
28,0.333


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/tweet_eval_stance_feminist_true_prefix.csv <==
layer,p
0,0.33600003
1,0.32700002
2,0.32700002
3,0.337
4,0.337
5,0.337
6,0.337
7,0.337
8,0.337
9,0.337
10,0.337
11,0.337
12,0.337
13,0.337
14,0.337
15,0.337
16,0.337
17,0.33800003
18,0.33800003
19,0.337
20,0.35700002
21,0.337
22,0.33800003
23,0.42000002
24,0.40300003
25,0.36
26,0.335
27,0.35900003
28,0.497


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/tweet_eval_stance_feminist_zero_shot.csv <==
layer,p
0,0.34
1,0.33400002
2,0.33400002
3,0.326
4,0.326
5,0.326
6,0.326
7,0.326
8,0.326
9,0.326
10,0.326
11,0.326
12,0.326
13,0.326
14,0.326
15,0.326
16,0.326
17,0.326
18,0.326
19,0.326
20,0.333
21,0.333
22,0.333
23,0.284
24,0.31300002
25,0.323
26,0.287
27,0.26700002
28,0.324


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/unnatural_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
0,0.34300002
1,0.34800002
2,0.36100003
3,0.34300002
4,0.4
5,0.35000002
6,0.384
7,0.432
8,0.47300002
9,0.45400003
10,0.38700002
11,0.72200006
12,0.85800004
13,0.836
14,0.734
15,0.67700005
16,0.87100005
17,0.372
18,0.27800003
19,0.26000002
20,0.25500003
21,0.314
22,0.29200003
23,0.18800001
24,0.15300001
25,0.125
26,0.120000005
27,0.086
28,0.089


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/unnatural_true_prefix.csv <==
layer,p
0,0.34300002
1,0.33200002
2,0.36100003
3,0.33800003
4,0.39600003
5,0.36200002
6,0.42800003
7,0.55
8,0.67300004
9,0.53300005
10,0.46800002
11,0.92300004
12,0.98
13,0.98100007
14,0.9990001
15,0.99700004
16,0.99500006
17,0.9990001
18,0.9990001
19,1.0
20,1.0
21,1.0
22,1.0
23,1.0
24,1.0
25,1.0
26,1.0
27,1.0
28,0.9990001


==> figures/layerwise/gpt_j/permuted_incorrect_labels/correct_over_incorrect/unnatural_zero_shot.csv <==
layer,p
0,0.349
1,0.37100002
2,0.38900003
3,0.41700003
4,0.37600002
5,0.46400002
6,0.395
7,0.437
8,0.437
9,0.509
10,0.592
11,0.52000004
12,0.523
13,0.514
14,0.59800005
15,0.53000003
16,0.675
17,0.91700006
18,0.88400006
19,0.688
20,0.91200006
21,0.90500003
22,0.97700006
23,0.97700006
24,0.95600003
25,0.92600006
26,0.754
27,0.74500006
28,0.56100005


==> figures/layerwise/gpt_j/permuted_incorrect_labels/label_space_probs/average_baseline.csv <==
layer,p
0,1.984126984126984e-05
1,1.984126984126984e-05
2,1.984126984126984e-05
3,1.984126984126984e-05
4,1.984126984126984e-05
5,1.984126984126984e-05
6,1.984126984126984e-05
7,1.984126984126984e-05
8,1.984126984126984e-05
9,1.984126984126984e-05
10,1.984126984126984e-05
11,1.984126984126984e-05
12,1.984126984126984e-05
13,1.984126984126984e-05
14,1.984126984126984e-05
15,1.984126984126984e-05
16,1.984126984126984e-05
17,1.984126984126984e-05
18,1.984126984126984e-05
19,1.984126984126984e-05
20,1.984126984126984e-05
21,1.984126984126984e-05
22,1.984126984126984e-05
23,1.984126984126984e-05
24,1.984126984126984e-05
25,1.984126984126984e-05
26,1.984126984126984e-05
27,1.984126984126984e-05
28,1.984126984126984e-05
29,1.984126984126984e-05
30,1.984126984126984e-05
31,1.984126984126984e-05
32,1.984126984126984e-05
33,1.984126984126984e-05
34,1.984126984126984e-05
35,1.984126984126984e-05
36,1.984126984126984e-05
37,1.984126984126984e-05
38,1.984126984126984e-05
39,1.984126984126984e-05
40,1.984126984126984e-05
41,1.984126984126984e-05
42,1.984126984126984e-05
43,1.984126984126984e-05
44,1.984126984126984e-05
45,1.984126984126984e-05
46,1.984126984126984e-05
47,1.984126984126984e-05
48,1.984126984126984e-05


==> figures/layerwise/gpt_j/permuted_incorrect_labels/label_space_probs/average_false_prefix.csv <==
layer,p
0,9.902359398746999e-06
1,0.00021417270642944328
2,0.0003061411705078042
3,0.0008630528279484549
4,0.0017414577741874382
5,0.04981271911362585
6,0.09685667656906714
7,0.17719963746328307
8,0.20991551435352968
9,0.2283162060360025
10,0.21853513102645852
11,0.21708172435838996
12,0.22470653745611863
13,0.29769132419356276
14,0.3632305234537593
15,0.43138425554414944
16,0.4535583435956921
17,0.5100509330098119
18,0.5211227831563779
19,0.5786009465477296
20,0.5855477654508182
21,0.7295522540807724
22,0.9461006820201874
23,0.9687947290284293
24,0.9689464271068573
25,0.9774890882628304
26,0.9920030917440142
27,0.9927425129073006
28,0.9984871830259051


==> figures/layerwise/gpt_j/permuted_incorrect_labels/label_space_probs/average_true_prefix.csv <==
layer,p
0,9.902359398746999e-06
1,0.00021421374373988198
2,0.00030624139214653823
3,0.0008628238725317974
4,0.001742609588680872
5,0.05097238342568744
6,0.09792399745076961
7,0.1772687798158066
8,0.21065666902411198
9,0.2295203026317592
10,0.21946331007140024
11,0.21811348445148074
12,0.22553604177664965
13,0.29750337433402557
14,0.36615382470855756
15,0.4324171619622835
16,0.4560474267761622
17,0.5112317699406829
18,0.5237394470189299
19,0.5692930434431348
20,0.576045619856034
21,0.7181372030505112
22,0.9202328622341156
23,0.939290708729199
24,0.946627506187984
25,0.9554982440812247
26,0.9788362426417214
27,0.9830793568066188
28,0.9873164338724953


==> figures/layerwise/gpt_j/permuted_incorrect_labels/label_space_probs/average_zero_shot.csv <==
layer,p
0,9.902359398746999e-06
1,0.00021882426433096822
2,0.0002725195820728134
3,0.000943753784927789
4,0.001715721894860118
5,0.0023026008270790044
6,0.0028528268990157812
7,0.005670733770265153
8,0.008908420410469782
9,0.014019246193324111
10,0.02068605502959794
11,0.014451097234931305
12,0.019171192651940925
13,0.031237118742345565
14,0.05449491240688076
15,0.1258807747085809
16,0.11984724131920643
17,0.15671832241205713
18,0.2547350165657747
19,0.3122677102265118
20,0.28649574385364523
21,0.28921100907097347
22,0.3403661679410947
23,0.35782096793841284
24,0.36493923505541453
25,0.35416128660132734
26,0.32624187962148554
27,0.29984414830940814
28,0.30398944873925465


==> figures/layerwise/gpt_j/permuted_incorrect_labels/top_1_acc/average_baseline.csv <==
layer,p
0,1.984126984126984e-05
1,1.984126984126984e-05
2,1.984126984126984e-05
3,1.984126984126984e-05
4,1.984126984126984e-05
5,1.984126984126984e-05
6,1.984126984126984e-05
7,1.984126984126984e-05
8,1.984126984126984e-05
9,1.984126984126984e-05
10,1.984126984126984e-05
11,1.984126984126984e-05
12,1.984126984126984e-05
13,1.984126984126984e-05
14,1.984126984126984e-05
15,1.984126984126984e-05
16,1.984126984126984e-05
17,1.984126984126984e-05
18,1.984126984126984e-05
19,1.984126984126984e-05
20,1.984126984126984e-05
21,1.984126984126984e-05
22,1.984126984126984e-05
23,1.984126984126984e-05
24,1.984126984126984e-05
25,1.984126984126984e-05
26,1.984126984126984e-05
27,1.984126984126984e-05
28,1.984126984126984e-05
29,1.984126984126984e-05
30,1.984126984126984e-05
31,1.984126984126984e-05
32,1.984126984126984e-05
33,1.984126984126984e-05
34,1.984126984126984e-05
35,1.984126984126984e-05
36,1.984126984126984e-05
37,1.984126984126984e-05
38,1.984126984126984e-05
39,1.984126984126984e-05
40,1.984126984126984e-05
41,1.984126984126984e-05
42,1.984126984126984e-05
43,1.984126984126984e-05
44,1.984126984126984e-05
45,1.984126984126984e-05
46,1.984126984126984e-05
47,1.984126984126984e-05
48,1.984126984126984e-05


==> figures/layerwise/gpt_j/permuted_incorrect_labels/top_1_acc/average_false_prefix.csv <==
layer,p
0,0.0
1,0.0
2,0.0
3,0.0
4,0.0
5,0.10903333805202108
6,0.09626667027727567
7,0.10834762184614581
8,0.12608095562817262
9,0.12620952870929614
10,0.1144238124668066
11,0.1189190520090051
12,0.15080953056791
13,0.17365238762327603
14,0.18050953409900622
15,0.183776195826275
16,0.19189524879246683
17,0.21910953727949942
18,0.2019523904309608
19,0.2116619153946106
20,0.22174762687479546
21,0.3237333447655796
22,0.40885715931653976
23,0.4042523982269423
24,0.400223824594702
25,0.3798904961773327
26,0.3864381153668676
27,0.3752476381404059
28,0.3880000188946724


==> figures/layerwise/gpt_j/permuted_incorrect_labels/top_1_acc/average_true_prefix.csv <==
layer,p
0,0.0
1,0.0
2,0.0
3,0.0
4,0.0
5,0.10957143494826076
6,0.09609047935477324
7,0.10680476619329836
8,0.12699524256666855
9,0.13018571794964373
10,0.11975714720652572
11,0.12259048140341681
12,0.1622571488842368
13,0.19286667369306087
14,0.19988096065519909
15,0.20795714748757227
16,0.2241333446166079
17,0.28789048973703757
18,0.2751190614321136
19,0.2631857196434534
20,0.25961905397707596
21,0.38486668154863374
22,0.5192619242838451
23,0.5617857319968087
24,0.5874095495258059
25,0.5883619338274002
26,0.5769619281802859
27,0.5674857390778405
28,0.6042047909327916


==> figures/layerwise/gpt_j/permuted_incorrect_labels/top_1_acc/average_zero_shot.csv <==
layer,p
0,0.0
1,0.0
2,0.0
3,0.0
4,0.0
5,0.0
6,1.4285713924826788e-05
7,0.0
8,0.0005714285985699721
9,0.003219047730194039
10,0.00472380975926561
11,0.0048857144678809816
12,0.004657143144868314
13,0.006757143069989979
14,0.011404762476948755
15,0.06880476355685719
16,0.046671429906772186
17,0.0698619092415486
18,0.11368571990169585
19,0.12838096010299133
20,0.14125714926714344
21,0.13210000867755817
22,0.14145715162158012
23,0.14819048277734378
24,0.13819524472013914
25,0.1415666735265404
26,0.13931905392590643
27,0.13437143670827417
28,0.1256142926535436


==> figures/layerwise/gpt_j/permuted_incorrect_labels_20/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.38114287491355625
2,0.37800001565899166
3,0.39071430265903473
4,0.4308571623904364
5,0.4082857317158154
6,0.4054285873259817
7,0.40514287246125086
8,0.41885716361658915
9,0.42828573286533356
10,0.4730000155312674
11,0.4712857412440436
12,0.512857164655413
13,0.5602857385362897
14,0.6152857435601098
15,0.6070000295128141
16,0.6223571662391935
17,0.6235714618648801
18,0.6302857420274189
19,0.6245714575052261
20,0.6325000269072396
21,0.6200000260557447
22,0.6360714542014259
23,0.6330000332423619
24,0.6342857437474387
25,0.6275714593274253
26,0.6288571740899768
27,0.6234286023037774
28,0.6277143210172653


==> figures/layerwise/gpt_j/permuted_incorrect_labels_40/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.38042858455862316
2,0.38900001985686167
3,0.3985714444092342
4,0.4302857347897121
5,0.3955714447157724
6,0.40128573030233383
7,0.400500020810536
8,0.4182857306940215
9,0.41671430851731983
10,0.4641428760119847
11,0.4611428827047348
12,0.49114288283245905
13,0.5298571714333126
14,0.5718571671417781
15,0.5687143078872136
16,0.5902857503720692
17,0.578928604722023
18,0.5796428791114262
19,0.5691428886992591
20,0.5751428859574454
21,0.5719285990510669
22,0.5808571662221637
23,0.5769285921539579
24,0.5778571665287018
25,0.5722857309239251
26,0.5730000223432269
27,0.5717143033232007
28,0.5762857411588941


==> figures/layerwise/gpt_j/permuted_incorrect_labels_60/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.38271430666957584
2,0.38857144649539677
3,0.38871430286339353
4,0.42057144322565626
5,0.37985716121537344
6,0.3874285902295794
7,0.3988571603383337
8,0.4140000173023769
9,0.41214287813220707
10,0.4588571616581508
11,0.4582857372505324
12,0.48400002824408667
13,0.5032857379743031
14,0.5381428748369217
15,0.5350000219685691
16,0.5647143168108804
17,0.5401428874049868
18,0.5407857405287879
19,0.5253571761505944
20,0.5335000285080501
21,0.5309285989829472
22,0.5343571709735053
23,0.5305714543376651
24,0.5280000226838248
25,0.519000021474702
26,0.52557144846235
27,0.5227143083299909
28,0.522428599851472


==> figures/layerwise/gpt_j/permuted_incorrect_labels_80/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.3968571626714298
2,0.38728573279721396
3,0.3930000194481441
4,0.4255714480366026
5,0.38142858871391844
6,0.39700001903942655
7,0.4020000174641609
8,0.41271430041108814
9,0.40442858955689837
10,0.4587143063545227
11,0.45300001970359255
12,0.4724285996385983
13,0.4740000239440373
14,0.48914288516555515
15,0.4852857366204262
16,0.5172143046345029
17,0.4722143102969442
18,0.46814288198947906
19,0.43904764311654226
20,0.4447857386299542
21,0.4483571606022971
22,0.45471430889197756
23,0.4474285936781338
24,0.43585716081517084
25,0.43214287821735653
26,0.4322857377784593
27,0.4330000196184431
28,0.4310000187584332


==> figures/layerwise/gpt_j/random_labels/cal_correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
0,0.25
1,0.33600003
2,0.34500003
3,0.36200002
4,0.45700002
5,0.404
6,0.42200002
7,0.40800002
8,0.39600003
9,0.358
10,0.42600003
11,0.492
12,0.596
13,0.596
14,0.665
15,0.666
16,0.72200006
17,0.716
18,0.694
19,0.65500003
20,0.70100003
21,0.71300006
22,0.697
23,0.68200004
24,0.68100005
25,0.64500004
26,0.638
27,0.632
28,0.67


==> figures/layerwise/gpt_j/random_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.38440477528742384
2,0.37693335648093906
3,0.3875095450452396
4,0.41068097949028015
5,0.3806619250348636
6,0.388528582240854
7,0.38733812102249693
8,0.4015571581465857
9,0.4037809723189899
10,0.45085240474769045
11,0.44297621718474794
12,0.47049525699445177
13,0.4860476425715855
14,0.5260238349437714
15,0.5169476398399898
16,0.5459309816360474
17,0.5141547918319702
18,0.5127428727490562
19,0.4979690739086696
20,0.508157165987151
21,0.5063571674483163
22,0.5149666879858289
23,0.5091333634087017
24,0.501900023647717
25,0.496938125363418
26,0.4976047873497009
27,0.4962047891957419
28,0.4998952586735998


==> figures/layerwise/gpt_j/random_labels/cal_correct_over_incorrect/dbpedia_false_prefix.csv <==
layer,p
0,0.071428575
1,0.141
2,0.147
3,0.178
4,0.24100001
5,0.21000001
6,0.22600001
7,0.22800002
8,0.294
9,0.31
10,0.47900003
11,0.45900002
12,0.467
13,0.52400005
14,0.71300006
15,0.703
16,0.78700006
17,0.536
18,0.62
19,0.514
20,0.634
21,0.648
22,0.70000005
23,0.638
24,0.61300004
25,0.61700004
26,0.59000003
27,0.62200004
28,0.65500003


==> figures/layerwise/gpt_j/random_labels/cal_correct_over_incorrect/ethos_false_prefix.csv <==
layer,p
0,0.5
1,0.476
2,0.48800004
3,0.5
4,0.47000003
5,0.522
6,0.532
7,0.48000002
8,0.48600003
9,0.49
10,0.47400004
11,0.41200003
12,0.446
13,0.48400003
14,0.50600004
15,0.50200003
16,0.5165
17,0.50750005
18,0.50600004
19,0.507
20,0.513
21,0.40300003
22,0.5165
23,0.512
24,0.52000004
25,0.5
26,0.512
27,0.522
28,0.53800005


==> figures/layerwise/gpt_j/random_labels/cal_correct_over_incorrect/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.3333334
1,0.41500002
2,0.3786667
3,0.34133336
4,0.40033334
5,0.37500003
6,0.397
7,0.402
8,0.33833334
9,0.39333338
10,0.49333334
11,0.38933334
12,0.58400005
13,0.6386666
14,0.72200006
15,0.70133334
16,0.77533334
17,0.7106667
18,0.71566665
19,0.6953334
20,0.63666666
21,0.6383334
22,0.63666666
23,0.6293334
24,0.601
25,0.61633337
26,0.605
27,0.5683334
28,0.54966664


==> figures/layerwise/gpt_j/random_labels/cal_correct_over_incorrect/medical_questions_pairs_false_prefix.csv <==
layer,p
0,0.5
1,0.48900002
2,0.48100004
3,0.51100004
4,0.42100003
5,0.43300003
6,0.441
7,0.44300002
8,0.455
9,0.42900002
10,0.437
11,0.469
12,0.47500002
13,0.499
14,0.523
15,0.51100004
16,0.531
17,0.51500005
18,0.507
19,0.513
20,0.521
21,0.52500004
22,0.513
23,0.52900004
24,0.513
25,0.523
26,0.521
27,0.51500005
28,0.51100004


==> figures/layerwise/gpt_j/random_labels/cal_correct_over_incorrect/mrpc_false_prefix.csv <==
layer,p
0,0.5
1,0.49600002
2,0.52000004
3,0.47400004
4,0.48200002
5,0.47800002
6,0.48400003
7,0.51000005
8,0.554
9,0.55
10,0.59000003
11,0.59000003
12,0.55
13,0.554
14,0.56
15,0.568
16,0.574
17,0.56200004
18,0.554
19,0.544
20,0.54200006
21,0.536
22,0.52000004
23,0.53400004
24,0.53000003
25,0.518
26,0.52400005
27,0.522
28,0.522


==> figures/layerwise/gpt_j/random_labels/cal_correct_over_incorrect/poem_sentiment_false_prefix.csv <==
layer,p
0,0.3333334
1,0.374
2,0.3516667
3,0.35933337
4,0.37100002
5,0.30766666
6,0.303
7,0.28833333
8,0.29733336
9,0.32466668
10,0.42233336
11,0.42900002
12,0.46300003
13,0.48433337
14,0.527
15,0.505
16,0.5026667
17,0.509
18,0.48833337
19,0.47833335
20,0.47266668
21,0.47533333
22,0.492
23,0.46466666
24,0.46566668
25,0.44700003
26,0.47100002
27,0.46500003
28,0.46133336


==> figures/layerwise/gpt_j/random_labels/cal_correct_over_incorrect/rte_false_prefix.csv <==
layer,p
0,0.5
1,0.476
2,0.448
3,0.47400004
4,0.508
5,0.492
6,0.51000005
7,0.52400005
8,0.54
9,0.53400004
10,0.558
11,0.55600005
12,0.59800005
13,0.568
14,0.62200004
15,0.61200005
16,0.63600004
17,0.6
18,0.6
19,0.592
20,0.58000004
21,0.59800005
22,0.592
23,0.59800005
24,0.588
25,0.57600003
26,0.57600003
27,0.56600004
28,0.58000004


==> figures/layerwise/gpt_j/random_labels/cal_correct_over_incorrect/sick_false_prefix.csv <==
layer,p
0,0.3333334
1,0.32366666
2,0.3086667
3,0.34833336
4,0.42800003
5,0.36100003
6,0.36733332
7,0.356
8,0.39333338
9,0.41433334
10,0.37800002
11,0.3876667
12,0.31933334
13,0.31633335
14,0.34500003
15,0.32433337
16,0.37133333
17,0.3236667
18,0.34466666
19,0.36
20,0.36333337
21,0.36833337
22,0.374
23,0.36233333
24,0.35633332
25,0.3666667
26,0.37233335
27,0.38300002
28,0.372


==> figures/layerwise/gpt_j/random_labels/cal_correct_over_incorrect/sst2_ab_false_prefix.csv <==
layer,p
0,0.5
1,0.528
2,0.48200002
3,0.53000003
4,0.53400004
5,0.53400004
6,0.554
7,0.51000005
8,0.53800005
9,0.532
10,0.49400002
11,0.43600002
12,0.358
13,0.44400004
14,0.48400003
15,0.45400003
16,0.42600003
17,0.39200002
18,0.36800003
19,0.38000003
20,0.354
21,0.35200003
22,0.34
23,0.344
24,0.35000002
25,0.34800002
26,0.358
27,0.4
28,0.39200002


==> figures/layerwise/gpt_j/random_labels/cal_correct_over_incorrect/sst2_false_prefix.csv <==
layer,p
0,0.5
1,0.51166666
2,0.51273334
3,0.5464667
4,0.5788668
5,0.51860005
6,0.53139997
7,0.54806674
8,0.57446665
9,0.5819334
10,0.6692667
11,0.6590001
12,0.72859997
13,0.7130001
14,0.71966666
15,0.7119334
16,0.76220006
17,0.7330001
18,0.7427333
19,0.71940005
20,0.7028667
21,0.71466666
22,0.71086675
23,0.7135334
24,0.7106001
25,0.70113343
26,0.7084667
27,0.6988667
28,0.6922


==> figures/layerwise/gpt_j/random_labels/cal_correct_over_incorrect/trec_false_prefix.csv <==
layer,p
0,0.1666667
1,0.177
2,0.14500001
3,0.172
4,0.202
5,0.158
6,0.17600001
7,0.162
8,0.20300001
9,0.21800001
10,0.279
11,0.238
12,0.202
13,0.231
14,0.22600001
15,0.22800002
16,0.256
17,0.259
18,0.20500001
19,0.20700002
20,0.22600001
21,0.231
22,0.231
23,0.21800001
24,0.224
25,0.23400001
26,0.24200001
27,0.238
28,0.223


==> figures/layerwise/gpt_j/random_labels/cal_correct_over_incorrect/tweet_eval_hate_false_prefix.csv <==
layer,p
0,0.5
1,0.52000004
2,0.508
3,0.48600003
4,0.45400003
5,0.45600003
6,0.45400003
7,0.47000003
8,0.462
9,0.448
10,0.49
11,0.476
12,0.50600004
13,0.54
14,0.56600004
15,0.54
16,0.54200006
17,0.554
18,0.544
19,0.5235
20,0.55200005
21,0.55600005
22,0.55550003
23,0.55200005
24,0.53400004
25,0.52400005
26,0.53000003
27,0.544
28,0.53400004


==> figures/layerwise/gpt_j/random_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_false_prefix.csv <==
layer,p
0,0.3333334
1,0.326
2,0.35733336
3,0.32366666
4,0.4106667
5,0.29233336
6,0.29566666
7,0.3126667
8,0.305
9,0.27433336
10,0.28033334
11,0.32533336
12,0.31766668
13,0.32433334
14,0.30533335
15,0.29933336
16,0.27833337
17,0.27400002
18,0.2676667
19,0.26833335
20,0.2766667
21,0.28766668
22,0.27400002
23,0.2876667
24,0.28966668
25,0.2776667
26,0.28033334
27,0.28133333
28,0.28433335


==> figures/layerwise/gpt_j/random_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_false_prefix.csv <==
layer,p
0,0.3333334
1,0.32033336
2,0.286
3,0.349
4,0.32566667
5,0.3216667
6,0.3
7,0.2906667
8,0.32333335
9,0.32733336
10,0.33566672
11,0.31933334
12,0.33433336
13,0.33200002
14,0.36433336
15,0.36533332
16,0.3886667
17,0.39833334
18,0.38933337
19,0.3946667
20,0.393
21,0.39466667
22,0.397
23,0.40733334
24,0.40033334
25,0.41133335
26,0.39633337
27,0.38933334
28,0.40600002


==> figures/layerwise/gpt_j/random_labels/cal_correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
0,0.3333334
1,0.30133334
2,0.40800002
3,0.5183333
4,0.48133335
5,0.41000003
6,0.54300004
7,0.52966666
8,0.67733335
9,0.6426667
10,0.7983334
11,0.92200005
12,0.9236667
13,0.9393334
14,0.96000004
15,0.9596667
16,0.97366667
17,0.9536667
18,0.93700004
19,0.75100005
20,0.86800003
21,0.9133334
22,0.9303334
23,0.92033345
24,0.8876667
25,0.86466664
26,0.8603334
27,0.85
28,0.78800005


==> figures/layerwise/gpt_j_instruct/half_permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.3914285951427051
2,0.4020000158676079
3,0.40214287489652634
4,0.42657145112752914
5,0.39771430087941034
6,0.39471430437905447
7,0.39771430300814764
8,0.40028573466198786
9,0.40842859127691816
10,0.4390000190053667
11,0.4558571640934263
12,0.47557145250695093
13,0.48714288643428255
14,0.5179285960538047
15,0.517047643661499
16,0.5404762199946812
17,0.519452399441174
18,0.5127619292054858
19,0.4842619225382805
20,0.511666687471526
21,0.5184047796896526
22,0.5211904964276722
23,0.5214047836405891
24,0.5181428832667214
25,0.5137143113783428
26,0.5111428818532399
27,0.5120000200612205
28,0.5148571601935795


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_baseline.csv <==
layer,p
0,0.25
1,0.25
2,0.25
3,0.25
4,0.25
5,0.25
6,0.25
7,0.25
8,0.25
9,0.25
10,0.25
11,0.25
12,0.25
13,0.25
14,0.25
15,0.25
16,0.25
17,0.25
18,0.25
19,0.25
20,0.25
21,0.25
22,0.25
23,0.25
24,0.25
25,0.25
26,0.25
27,0.25
28,0.25


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
0,0.25
1,0.34
2,0.448
3,0.37600002
4,0.554
5,0.43400002
6,0.43600002
7,0.45400003
8,0.416
9,0.404
10,0.42000002
11,0.42800003
12,0.446
13,0.49400002
14,0.51600003
15,0.45400003
16,0.48200002
17,0.46
18,0.42000002
19,0.388
20,0.41200003
21,0.41000003
22,0.38200003
23,0.37800002
24,0.34600002
25,0.33200002
26,0.344
27,0.35000002
28,0.37


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_true_prefix.csv <==
layer,p
0,0.25
1,0.33600003
2,0.44400004
3,0.38000003
4,0.55
5,0.47000003
6,0.45200002
7,0.47400004
8,0.44200003
9,0.45800003
10,0.45800003
11,0.48400003
12,0.50600004
13,0.546
14,0.61800003
15,0.606
16,0.62200004
17,0.65800005
18,0.652
19,0.62
20,0.666
21,0.68600005
22,0.66200006
23,0.66
24,0.646
25,0.63600004
26,0.63000005
27,0.628
28,0.65000004


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_zero_shot.csv <==
layer,p
0,0.25
1,0.45400003
2,0.48400003
3,0.418
4,0.58000004
5,0.49800003
6,0.45600003
7,0.48000002
8,0.416
9,0.41200003
10,0.42400002
11,0.46
12,0.53000003
13,0.53800005
14,0.51600003
15,0.446
16,0.45800003
17,0.52400005
18,0.504
19,0.49
20,0.526
21,0.47200003
22,0.52400005
23,0.53800005
24,0.532
25,0.53400004
26,0.514
27,0.54
28,0.528


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/average_baseline.csv <==
layer,p
0,0.3681972789115647
1,0.3681972789115647
2,0.3681972789115647
3,0.3681972789115647
4,0.3681972789115647
5,0.3681972789115647
6,0.3681972789115647
7,0.3681972789115647
8,0.3681972789115647
9,0.3681972789115647
10,0.3681972789115647
11,0.3681972789115647
12,0.3681972789115647
13,0.3681972789115647
14,0.3681972789115647
15,0.3681972789115647
16,0.3681972789115647
17,0.3681972789115647
18,0.3681972789115647
19,0.3681972789115647
20,0.3681972789115647
21,0.3681972789115647
22,0.3681972789115647
23,0.3681972789115647
24,0.3681972789115647
25,0.3681972789115647
26,0.3681972789115647
27,0.3681972789115647
28,0.3681972789115647


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.3854285936270441
2,0.3958571617092405
3,0.4054285873259817
4,0.43457144711698803
5,0.3927143067121506
6,0.3860000180346625
7,0.392285729093211
8,0.3872857338615826
9,0.39257144715104786
10,0.42485715661730084
11,0.4419285910470145
12,0.4462857299617359
13,0.4503571625266756
14,0.4735238275357655
15,0.4631666892341205
16,0.495000028184482
17,0.4464047785316195
18,0.4394285966243063
19,0.4004285878368786
20,0.41821430729968206
21,0.43192859313317705
22,0.4301904892282827
23,0.4202143039022173
24,0.41242858661072596
25,0.40200001852852957
26,0.40642859201346127
27,0.40714287757873535
28,0.4094285954322134


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/average_true_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.3870000200612204
2,0.39614287657397135
3,0.40757144881146296
4,0.43400001525878906
5,0.4172857350536755
6,0.4047143022928919
7,0.4138571683849607
8,0.4145714480962072
9,0.4187143019267491
10,0.4421428782599313
11,0.4647143078701837
12,0.4922857476132257
13,0.540428598012243
14,0.5850000296320234
15,0.5819762093680245
16,0.5855000231947217
17,0.6004047904695783
18,0.6001190692186356
19,0.5710952665124621
20,0.6024285980633327
21,0.6021428853273392
22,0.6051428871495383
23,0.6185714581183025
24,0.6197143133197512
25,0.6141428926161357
26,0.6094286037342889
27,0.6120000332593918
28,0.616571456193924


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/average_zero_shot.csv <==
layer,p
0,0.3681972585618496
1,0.412071447287287
2,0.3977619228618486
3,0.3967143041746957
4,0.4134285918303898
5,0.399809541446822
6,0.38800001783030375
7,0.4024762064218521
8,0.40361906588077545
9,0.39257144927978516
10,0.4221666806510517
11,0.45135716295668055
12,0.47495241303529057
13,0.48507145047187805
14,0.49795241015298025
15,0.47695240697690416
16,0.5074762095298085
17,0.49235716675009045
18,0.4940952616078513
19,0.471581654889243
20,0.48769050197941916
21,0.4838333566273962
22,0.489238121679851
23,0.49395241162606646
24,0.498142879988466
25,0.4916666927082198
26,0.4795476368495396
27,0.48885716178587507
28,0.4852381231529372


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_baseline.csv <==
layer,p
0,0.07142857142857142
1,0.07142857142857142
2,0.07142857142857142
3,0.07142857142857142
4,0.07142857142857142
5,0.07142857142857142
6,0.07142857142857142
7,0.07142857142857142
8,0.07142857142857142
9,0.07142857142857142
10,0.07142857142857142
11,0.07142857142857142
12,0.07142857142857142
13,0.07142857142857142
14,0.07142857142857142
15,0.07142857142857142
16,0.07142857142857142
17,0.07142857142857142
18,0.07142857142857142
19,0.07142857142857142
20,0.07142857142857142
21,0.07142857142857142
22,0.07142857142857142
23,0.07142857142857142
24,0.07142857142857142
25,0.07142857142857142
26,0.07142857142857142
27,0.07142857142857142
28,0.07142857142857142


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_false_prefix.csv <==
layer,p
0,0.07142856
1,0.16600001
2,0.26000002
3,0.23600002
4,0.33200002
5,0.312
6,0.254
7,0.28
8,0.25800002
9,0.26000002
10,0.402
11,0.418
12,0.432
13,0.49400002
14,0.54
15,0.52400005
16,0.61600006
17,0.416
18,0.418
19,0.284
20,0.35000002
21,0.36800003
22,0.386
23,0.326
24,0.296
25,0.30600002
26,0.312
27,0.31800002
28,0.33800003


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_true_prefix.csv <==
layer,p
0,0.07142856
1,0.162
2,0.25800002
3,0.22800002
4,0.316
5,0.30200002
6,0.23600002
7,0.27800003
8,0.29200003
9,0.286
10,0.42600003
11,0.5
12,0.60200006
13,0.684
14,0.77800006
15,0.78000003
16,0.85
17,0.822
18,0.836
19,0.71800005
20,0.79
21,0.808
22,0.822
23,0.82000005
24,0.80200005
25,0.81000006
26,0.80600005
27,0.81200004
28,0.81600004


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_zero_shot.csv <==
layer,p
0,0.07142856
1,0.178
2,0.252
3,0.178
4,0.344
5,0.31
6,0.21200001
7,0.33400002
8,0.26200002
9,0.202
10,0.216
11,0.18
12,0.32000002
13,0.312
14,0.42400002
15,0.404
16,0.49400002
17,0.36800003
18,0.46400002
19,0.21214287
20,0.342
21,0.33
22,0.43800002
23,0.41400003
24,0.42200002
25,0.448
26,0.43600002
27,0.44200003
28,0.43600002


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_false_prefix.csv <==
layer,p
0,0.5
1,0.48400003
2,0.536
3,0.532
4,0.48800004
5,0.45600003
6,0.46
7,0.46
8,0.48400003
9,0.49600002
10,0.48000002
11,0.492
12,0.48400003
13,0.49500003
14,0.46
15,0.49500003
16,0.48200002
17,0.43300003
18,0.43800002
19,0.35300002
20,0.35700002
21,0.42100003
22,0.453
23,0.409
24,0.39600003
25,0.35200003
26,0.372
27,0.38000003
28,0.388


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_true_prefix.csv <==
layer,p
0,0.5
1,0.5
2,0.54
3,0.54
4,0.504
5,0.52000004
6,0.536
7,0.52400005
8,0.5
9,0.508
10,0.492
11,0.5
12,0.536
13,0.54800004
14,0.574
15,0.565
16,0.425
17,0.44900003
18,0.453
19,0.48200002
20,0.47800002
21,0.518
22,0.467
23,0.588
24,0.588
25,0.572
26,0.568
27,0.58400005
28,0.588


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_zero_shot.csv <==
layer,p
0,0.5
1,0.53400004
2,0.526
3,0.50600004
4,0.48200002
5,0.47800002
6,0.45400003
7,0.47800002
8,0.50600004
9,0.526
10,0.483
11,0.523
12,0.45400003
13,0.50200003
14,0.49
15,0.50600004
16,0.49
17,0.47300002
18,0.47800002
19,0.48200002
20,0.483
21,0.49300003
22,0.47200003
23,0.42200002
24,0.546
25,0.57000005
26,0.526
27,0.546
28,0.56600004


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.33333328
1,0.40600002
2,0.42800003
3,0.44000003
4,0.432
5,0.374
6,0.35200003
7,0.354
8,0.27
9,0.326
10,0.418
11,0.492
12,0.58000004
13,0.572
14,0.72800004
15,0.68
16,0.72200006
17,0.546
18,0.55200005
19,0.532
20,0.48200002
21,0.48400003
22,0.492
23,0.462
24,0.45800003
25,0.46800002
26,0.48000002
27,0.47000003
28,0.462


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_true_prefix.csv <==
layer,p
0,0.33333328
1,0.39400002
2,0.43
3,0.43400002
4,0.418
5,0.43
6,0.384
7,0.38200003
8,0.358
9,0.37
10,0.47000003
11,0.54
12,0.66
13,0.66400003
14,0.79200006
15,0.776
16,0.8
17,0.80600005
18,0.78800005
19,0.814
20,0.80600005
21,0.80600005
22,0.822
23,0.81600004
24,0.81600004
25,0.81200004
26,0.80200005
27,0.79200006
28,0.79800004


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_zero_shot.csv <==
layer,p
0,0.33333328
1,0.42400002
2,0.40800002
3,0.34600002
4,0.326
5,0.35000002
6,0.32200003
7,0.34
8,0.36200002
9,0.372
10,0.39600003
11,0.476
12,0.55600005
13,0.53400004
14,0.62200004
15,0.59800005
16,0.65400004
17,0.69200003
18,0.69600004
19,0.73
20,0.72200006
21,0.6933334
22,0.65800005
23,0.64400005
24,0.646
25,0.624
26,0.6293333
27,0.61200005
28,0.60200006


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_false_prefix.csv <==
layer,p
0,0.5
1,0.54200006
2,0.43
3,0.47800002
4,0.43400002
5,0.44200003
6,0.45400003
7,0.43
8,0.44200003
9,0.43400002
10,0.418
11,0.39900002
12,0.40600002
13,0.39800003
14,0.402
15,0.41400003
16,0.44200003
17,0.446
18,0.446
19,0.45800003
20,0.48200002
21,0.514
22,0.49
23,0.47000003
24,0.47800002
25,0.45800003
26,0.46600002
27,0.47800002
28,0.47400004


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_true_prefix.csv <==
layer,p
0,0.5
1,0.546
2,0.42600003
3,0.49
4,0.446
5,0.45000002
6,0.45800003
7,0.45400003
8,0.446
9,0.43800002
10,0.43800002
11,0.41400003
12,0.45800003
13,0.51000005
14,0.50200003
15,0.47000003
16,0.47800002
17,0.49400002
18,0.47400004
19,0.50600004
20,0.53000003
21,0.53800005
22,0.541
23,0.558
24,0.558
25,0.53800005
26,0.526
27,0.54200006
28,0.554


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_zero_shot.csv <==
layer,p
0,0.5
1,0.54
2,0.448
3,0.5
4,0.40800002
5,0.416
6,0.432
7,0.404
8,0.46400002
9,0.45200002
10,0.46400002
11,0.48800004
12,0.492
13,0.51900005
14,0.55600005
15,0.504
16,0.58000004
17,0.56
18,0.592
19,0.54
20,0.572
21,0.58000004
22,0.58400005
23,0.596
24,0.596
25,0.55200005
26,0.54
27,0.56
28,0.58000004


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_false_prefix.csv <==
layer,p
0,0.5
1,0.53000003
2,0.45400003
3,0.462
4,0.47400004
5,0.53000003
6,0.49
7,0.48600003
8,0.51000005
9,0.518
10,0.53000003
11,0.558
12,0.546
13,0.55
14,0.518
15,0.514
16,0.522
17,0.554
18,0.53800005
19,0.526
20,0.53400004
21,0.54200006
22,0.522
23,0.53400004
24,0.526
25,0.53000003
26,0.53400004
27,0.526
28,0.54200006


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_true_prefix.csv <==
layer,p
0,0.5
1,0.51000005
2,0.46600002
3,0.45800003
4,0.48200002
5,0.546
6,0.522
7,0.522
8,0.50200003
9,0.546
10,0.56200004
11,0.558
12,0.54200006
13,0.554
14,0.59000003
15,0.606
16,0.59400004
17,0.59000003
18,0.582
19,0.56200004
20,0.57000005
21,0.586
22,0.55
23,0.56600004
24,0.56600004
25,0.578
26,0.56600004
27,0.57000005
28,0.574


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_zero_shot.csv <==
layer,p
0,0.5
1,0.559
2,0.49600002
3,0.48400003
4,0.508
5,0.54
6,0.5
7,0.504
8,0.504
9,0.49600002
10,0.52000004
11,0.51600003
12,0.46400002
13,0.512
14,0.508
15,0.48400003
16,0.508
17,0.476
18,0.51600003
19,0.476
20,0.47200003
21,0.476
22,0.512
23,0.51600003
24,0.52400005
25,0.532
26,0.521
27,0.54
28,0.51600003


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_false_prefix.csv <==
layer,p
0,0.33333328
1,0.342
2,0.358
3,0.4
4,0.42800003
5,0.38000003
6,0.35000002
7,0.36600003
8,0.36600003
9,0.36200002
10,0.416
11,0.42800003
12,0.40800002
13,0.388
14,0.40600002
15,0.4
16,0.448
17,0.42400002
18,0.41200003
19,0.41000003
20,0.41200003
21,0.43
22,0.446
23,0.40600002
24,0.404
25,0.36
26,0.372
27,0.38000003
28,0.36800003


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_true_prefix.csv <==
layer,p
0,0.33333328
1,0.35200003
2,0.356
3,0.40600002
4,0.4
5,0.37800002
6,0.356
7,0.33
8,0.356
9,0.37800002
10,0.4
11,0.42600003
12,0.42800003
13,0.44400004
14,0.526
15,0.532
16,0.59800005
17,0.632
18,0.642
19,0.632
20,0.634
21,0.63600004
22,0.64000005
23,0.648
24,0.64400005
25,0.60800004
26,0.61800003
27,0.632
28,0.632


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_zero_shot.csv <==
layer,p
0,0.33333328
1,0.39000002
2,0.34666666
3,0.36400002
4,0.34600002
5,0.33800003
6,0.29000002
7,0.31800002
8,0.326
9,0.33800003
10,0.37533334
11,0.51600003
12,0.5673334
13,0.504
14,0.5393334
15,0.47000003
16,0.47800002
17,0.48600003
18,0.45000002
19,0.45600003
20,0.46933338
21,0.48400003
22,0.45600003
23,0.43
24,0.39400002
25,0.38200003
26,0.35733336
27,0.36
28,0.39000002


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/rte_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/rte_false_prefix.csv <==
layer,p
0,0.5
1,0.48600003
2,0.47400004
3,0.48200002
4,0.49400002
5,0.49800003
6,0.47800002
7,0.522
8,0.518
9,0.48600003
10,0.514
11,0.54200006
12,0.518
13,0.54200006
14,0.558
15,0.56600004
16,0.578
17,0.606
18,0.614
19,0.61800003
20,0.614
21,0.61800003
22,0.61
23,0.60200006
24,0.606
25,0.61
26,0.59800005
27,0.59000003
28,0.60200006


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/rte_true_prefix.csv <==
layer,p
0,0.5
1,0.48200002
2,0.47800002
3,0.48600003
4,0.49
5,0.50600004
6,0.48200002
7,0.53000003
8,0.54200006
9,0.514
10,0.53000003
11,0.522
12,0.50600004
13,0.60200006
14,0.60200006
15,0.59400004
16,0.59000003
17,0.606
18,0.62200004
19,0.63000005
20,0.606
21,0.634
22,0.63000005
23,0.62600005
24,0.62600005
25,0.62600005
26,0.61800003
27,0.614
28,0.61800003


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/rte_zero_shot.csv <==
layer,p
0,0.5
1,0.518
2,0.51000005
3,0.50600004
4,0.47000003
5,0.47000003
6,0.49400002
7,0.49400002
8,0.51000005
9,0.49400002
10,0.49400002
11,0.53800005
12,0.54200006
13,0.578
14,0.558
15,0.55
16,0.574
17,0.60200006
18,0.60200006
19,0.586
20,0.57000005
21,0.55
22,0.54200006
23,0.554
24,0.55
25,0.53800005
26,0.53800005
27,0.55
28,0.57000005


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sick_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sick_false_prefix.csv <==
layer,p
0,0.33333328
1,0.34800002
2,0.33400002
3,0.36600003
4,0.42200002
5,0.34800002
6,0.39400002
7,0.384
8,0.374
9,0.38200003
10,0.43600002
11,0.48600003
12,0.44400004
13,0.36600003
14,0.43600002
15,0.418
16,0.52000004
17,0.45200002
18,0.45400003
19,0.43400002
20,0.44200003
21,0.47400004
22,0.49
23,0.48200002
24,0.462
25,0.448
26,0.45800003
27,0.45200002
28,0.43


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sick_true_prefix.csv <==
layer,p
0,0.33333328
1,0.34600002
2,0.33800003
3,0.356
4,0.43
5,0.37600002
6,0.404
7,0.39800003
8,0.41000003
9,0.41000003
10,0.44400004
11,0.49600002
12,0.45600003
13,0.624
14,0.656
15,0.642
16,0.656
17,0.66200006
18,0.66
19,0.63600004
20,0.64000005
21,0.64400005
22,0.656
23,0.66200006
24,0.68
25,0.66800004
26,0.666
27,0.666
28,0.65800005


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sick_zero_shot.csv <==
layer,p
0,0.33333328
1,0.34800002
2,0.326
3,0.358
4,0.36800003
5,0.354
6,0.39200002
7,0.402
8,0.39000002
9,0.38000003
10,0.536
11,0.54800004
12,0.55600005
13,0.574
14,0.522
15,0.518
16,0.58000004
17,0.53800005
18,0.522
19,0.51600003
20,0.522
21,0.53800005
22,0.546
23,0.54200006
24,0.53400004
25,0.514
26,0.5
27,0.50600004
28,0.48800004


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_false_prefix.csv <==
layer,p
0,0.5
1,0.546
2,0.54200006
3,0.522
4,0.50600004
5,0.53400004
6,0.558
7,0.53000003
8,0.514
9,0.49
10,0.49800003
11,0.462
12,0.358
13,0.33
14,0.21800001
15,0.194
16,0.17400001
17,0.13800001
18,0.134
19,0.158
20,0.162
21,0.158
22,0.162
23,0.17
24,0.16600001
25,0.158
26,0.17400001
27,0.178
28,0.178


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_true_prefix.csv <==
layer,p
0,0.5
1,0.53800005
2,0.54200006
3,0.514
4,0.514
5,0.554
6,0.59000003
7,0.54200006
8,0.55
9,0.554
10,0.53800005
11,0.48200002
12,0.418
13,0.586
14,0.694
15,0.71800005
16,0.726
17,0.818
18,0.814
19,0.81000006
20,0.79800004
21,0.794
22,0.79
23,0.79800004
24,0.80200005
25,0.80200005
26,0.80200005
27,0.77800006
28,0.794


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_zero_shot.csv <==
layer,p
0,0.5
1,0.51600003
2,0.51600003
3,0.48400003
4,0.528
5,0.49600002
6,0.532
7,0.5
8,0.48800004
9,0.42800003
10,0.44000003
11,0.43600002
12,0.44000003
13,0.44400004
14,0.49600002
15,0.49600002
16,0.504
17,0.5
18,0.46400002
19,0.5
20,0.46800002
21,0.48400003
22,0.45600003
23,0.46400002
24,0.45600003
25,0.44000003
26,0.40800002
27,0.416
28,0.416


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_false_prefix.csv <==
layer,p
0,0.5
1,0.44200003
2,0.47400004
3,0.526
4,0.638
5,0.48600003
6,0.48600003
7,0.46600002
8,0.49
9,0.518
10,0.578
11,0.574
12,0.638
13,0.638
14,0.694
15,0.642
16,0.73800004
17,0.59400004
18,0.56600004
19,0.522
20,0.514
21,0.546
22,0.55
23,0.55
24,0.55
25,0.55
26,0.558
27,0.53800005
28,0.526


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_true_prefix.csv <==
layer,p
0,0.5
1,0.44200003
2,0.47000003
3,0.526
4,0.62200004
5,0.53400004
6,0.53000003
7,0.526
8,0.554
9,0.582
10,0.582
11,0.63000005
12,0.77800006
13,0.814
14,0.85800004
15,0.85
16,0.88600004
17,0.88600004
18,0.88600004
19,0.89000005
20,0.88600004
21,0.88600004
22,0.88600004
23,0.88600004
24,0.882
25,0.88600004
26,0.88600004
27,0.88600004
28,0.882


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_zero_shot.csv <==
layer,p
0,0.5
1,0.52000004
2,0.512
3,0.492
4,0.572
5,0.54800004
6,0.588
7,0.60800004
8,0.596
9,0.52000004
10,0.62
11,0.712
12,0.748
13,0.78400004
14,0.82400006
15,0.82000005
16,0.84400004
17,0.82000005
18,0.82000005
19,0.808
20,0.81600004
21,0.79600006
22,0.8
23,0.79600006
24,0.78400004
25,0.78000003
26,0.76000005
27,0.748
28,0.744


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/trec_baseline.csv <==
layer,p
0,0.16666666666666666
1,0.16666666666666666
2,0.16666666666666666
3,0.16666666666666666
4,0.16666666666666666
5,0.16666666666666666
6,0.16666666666666666
7,0.16666666666666666
8,0.16666666666666666
9,0.16666666666666666
10,0.16666666666666666
11,0.16666666666666666
12,0.16666666666666666
13,0.16666666666666666
14,0.16666666666666666
15,0.16666666666666666
16,0.16666666666666666
17,0.16666666666666666
18,0.16666666666666666
19,0.16666666666666666
20,0.16666666666666666
21,0.16666666666666666
22,0.16666666666666666
23,0.16666666666666666
24,0.16666666666666666
25,0.16666666666666666
26,0.16666666666666666
27,0.16666666666666666
28,0.16666666666666666


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/trec_false_prefix.csv <==
layer,p
0,0.16666664
1,0.19000001
2,0.192
3,0.19600001
4,0.18200001
5,0.178
6,0.19600001
7,0.172
8,0.202
9,0.18
10,0.24200001
11,0.19600001
12,0.17400001
13,0.178
14,0.178
15,0.186
16,0.194
17,0.15
18,0.14
19,0.120000005
20,0.126
21,0.13000001
22,0.11800001
23,0.132
24,0.11400001
25,0.106000006
26,0.11000001
27,0.120000005
28,0.14600001


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/trec_true_prefix.csv <==
layer,p
0,0.16666664
1,0.19800001
2,0.18
3,0.20400001
4,0.194
5,0.202
6,0.21200001
7,0.19600001
8,0.22200002
9,0.19800001
10,0.266
11,0.21000001
12,0.21200001
13,0.29000002
14,0.33200002
15,0.34600002
16,0.342
17,0.39800003
18,0.39400002
19,0.42400002
20,0.45000002
21,0.44000003
22,0.44400004
23,0.462
24,0.48200002
25,0.47000003
26,0.47400004
27,0.46
28,0.476


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/trec_zero_shot.csv <==
layer,p
0,0.16666664
1,0.16800001
2,0.14600001
3,0.15400001
4,0.18
5,0.15400001
6,0.13800001
7,0.14466667
8,0.14266667
9,0.128
10,0.15400001
11,0.11800001
12,0.11800001
13,0.164
14,0.18
15,0.16000001
16,0.22000001
17,0.194
18,0.18200001
19,0.2
20,0.266
21,0.24800001
22,0.22600001
23,0.22200002
24,0.22000001
25,0.20400001
26,0.21000001
27,0.21800001
28,0.18800001


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_false_prefix.csv <==
layer,p
0,0.5
1,0.54
2,0.492
3,0.5
4,0.46
5,0.44000003
6,0.42000002
7,0.46800002
8,0.45600003
9,0.44400004
10,0.45600003
11,0.5
12,0.504
13,0.528
14,0.532
15,0.508
16,0.52000004
17,0.508
18,0.504
19,0.41900003
20,0.536
21,0.54
22,0.531
23,0.508
24,0.512
25,0.49600002
26,0.48400003
27,0.5
28,0.476


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_true_prefix.csv <==
layer,p
0,0.5
1,0.544
2,0.49600002
3,0.49600002
4,0.45200002
5,0.46400002
6,0.45200002
7,0.54
8,0.54
9,0.52000004
10,0.47200003
11,0.49600002
12,0.49600002
13,0.52400005
14,0.592
15,0.58400005
16,0.596
17,0.588
18,0.6
19,0.448
20,0.58400005
21,0.572
22,0.578
23,0.572
24,0.56
25,0.55600005
26,0.564
27,0.55200005
28,0.55600005


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_zero_shot.csv <==
layer,p
0,0.5
1,0.508
2,0.48000002
3,0.512
4,0.48000002
5,0.44400004
6,0.46400002
7,0.476
8,0.49600002
9,0.48400003
10,0.56
11,0.57600003
12,0.57600003
13,0.6
14,0.568
15,0.572
16,0.596
17,0.544
18,0.512
19,0.48800004
20,0.48000002
21,0.5
22,0.544
23,0.56
24,0.54
25,0.51600003
26,0.512
27,0.512
28,0.508


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_false_prefix.csv <==
layer,p
0,0.33333328
1,0.32200003
2,0.38000003
3,0.38000003
4,0.42200002
5,0.328
6,0.32200003
7,0.34600002
8,0.33200002
9,0.35000002
10,0.324
11,0.38000003
12,0.354
13,0.36400002
14,0.3466667
15,0.3466667
16,0.33133337
17,0.30800003
18,0.29733336
19,0.24866669
20,0.22600001
21,0.2506667
22,0.19666669
23,0.266
24,0.266
25,0.25
26,0.254
27,0.25
28,0.24200001


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_true_prefix.csv <==
layer,p
0,0.33333328
1,0.33
2,0.38000003
3,0.39400002
4,0.44400004
5,0.326
6,0.312
7,0.30200002
8,0.31
9,0.31
10,0.324
11,0.41400003
12,0.39600003
13,0.43600002
14,0.42800003
15,0.42200002
16,0.39066666
17,0.41333333
18,0.40933332
19,0.3026667
20,0.386
21,0.32200003
22,0.3566667
23,0.374
24,0.386
25,0.384
26,0.36400002
27,0.38000003
28,0.36800003


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_zero_shot.csv <==
layer,p
0,0.33333328
1,0.36200002
2,0.328
3,0.374
4,0.36600003
5,0.34133333
6,0.30800003
7,0.344
8,0.384
9,0.37
10,0.372
11,0.358
12,0.33800003
13,0.34600002
14,0.30600002
15,0.30733335
16,0.294
17,0.28133333
18,0.26533335
19,0.29866672
20,0.286
21,0.294
22,0.25
23,0.32000002
24,0.31800002
25,0.286
26,0.254
27,0.28
28,0.27


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_false_prefix.csv <==
layer,p
0,0.33333328
1,0.25800002
2,0.282
3,0.30200002
4,0.324
5,0.29200003
6,0.312
7,0.30400002
8,0.30400002
9,0.33600003
10,0.314
11,0.294
12,0.314
13,0.298
14,0.3146667
15,0.3366667
16,0.33466667
17,0.35266668
18,0.3526667
19,0.29333332
20,0.36800003
21,0.3193333
22,0.356
23,0.358
24,0.36
25,0.36200002
26,0.34800002
27,0.34800002
28,0.36800003


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_true_prefix.csv <==
layer,p
0,0.33333328
1,0.27600002
2,0.284
3,0.30800003
4,0.328
5,0.33800003
6,0.33
7,0.33800003
8,0.33
9,0.344
10,0.326
11,0.316
12,0.316
13,0.326
14,0.342
15,0.37466666
16,0.36933336
17,0.40133336
18,0.40333334
19,0.33066666
20,0.40800002
21,0.35399997
22,0.41733336
23,0.42200002
24,0.44000003
25,0.45400003
26,0.44400004
27,0.45000002
28,0.462


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_zero_shot.csv <==
layer,p
0,0.33333328
1,0.266
2,0.30600002
3,0.36200002
4,0.358
5,0.356
6,0.38200003
7,0.30800003
8,0.29200003
9,0.32200003
10,0.296
11,0.31
12,0.388
13,0.324
14,0.358
15,0.33800006
16,0.33466664
17,0.33466664
18,0.314
19,0.31933334
20,0.30133334
21,0.3193333
22,0.29733333
23,0.36133337
24,0.36800003
25,0.40333337
26,0.416
27,0.43
28,0.40733337


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
0,0.33333328
1,0.33200002
2,0.38000003
3,0.49400002
4,0.51600003
5,0.38000003
6,0.46
7,0.41000003
8,0.508
9,0.47200003
10,0.71000004
11,0.832
12,0.82600003
13,0.804
14,0.68
15,0.60400003
16,0.66800004
17,0.416
18,0.33400002
19,0.17600001
20,0.254
21,0.282
22,0.266
23,0.216
24,0.18200001
25,0.15400001
26,0.148
27,0.15
28,0.14


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_true_prefix.csv <==
layer,p
0,0.33333328
1,0.33
2,0.388
3,0.50600004
4,0.5
5,0.592
6,0.614
7,0.6
8,0.70600003
9,0.69200003
10,0.79800004
11,0.90200007
12,0.91400003
13,0.95400006
14,0.96400005
15,0.9760001
16,0.9760001
17,0.9760001
18,0.97
19,0.96800005
20,0.984
21,0.984
22,0.984
23,0.984
24,0.984
25,0.98
26,0.98
27,0.98
28,0.98


==> figures/layerwise/gpt_j_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_zero_shot.csv <==
layer,p
0,0.33333328
1,0.34933332
2,0.33333337
3,0.50533336
4,0.5553333
5,0.49533334
6,0.448
7,0.42800003
8,0.47000003
9,0.518
10,0.66800004
11,0.6
12,0.65733343
13,0.91933334
14,0.93200004
15,0.938
16,0.98200005
17,0.96000004
18,0.98200005
19,0.97266674
20,0.97800004
21,0.98200005
22,0.98133343
23,0.98
24,0.98133343
25,0.98
26,0.9760001
27,0.98133343
28,0.97266674


==> figures/layerwise/gpt_j_instruct/random_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.3924285886543138
2,0.40728573713983807
3,0.4075714445539883
4,0.44242858780281885
5,0.41171430477074217
6,0.4041428736277989
7,0.4061428744878088
8,0.4028571588652475
9,0.40400001619543346
10,0.4415714464017323
11,0.45042859337159563
12,0.4665714512978281
13,0.47785716503858566
14,0.5121190654379981
15,0.5066666901111603
16,0.5374762224299567
17,0.48978573616061893
18,0.48490479056324276
19,0.45221431234053205
20,0.47188098302909304
21,0.4794762155839375
22,0.4776190657700811
23,0.47985716483422686
24,0.4752857344491141
25,0.47100002425057547
26,0.4734285942145756
27,0.4752857280629022
28,0.47842859476804733


==> figures/layerwise/gpt_neox/half_permuted_incorrect_labels/cal_correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
0,0.25
1,0.25500003
2,0.2335
3,0.2335
4,0.3005
5,0.34175003
6,0.27325
7,0.29725
8,0.31975
9,0.35300002
10,0.29525003
11,0.32425
12,0.316
13,0.30975002
14,0.31
15,0.37575
16,0.41825002
17,0.45600003
18,0.46625003
19,0.5145
20,0.53000003
21,0.5425
22,0.58100003
23,0.57925004
24,0.57475
25,0.57900006
26,0.59975004
27,0.5945
28,0.628
29,0.65875006
30,0.66300005
31,0.67200005
32,0.67375004
33,0.6775
34,0.67725
35,0.688
36,0.69425005
37,0.70150006
38,0.70650005
39,0.721
40,0.71500003
41,0.68625003
42,0.68200004
43,0.73025006
44,0.726


==> figures/layerwise/gpt_neox/half_permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.35520580198083607
2,0.3582217927489962
3,0.3615177114095007
4,0.3707721254655293
5,0.37325393089226316
6,0.37125835354839054
7,0.38553931351218906
8,0.39064884185791016
9,0.3970666964139257
10,0.41022501247269766
11,0.4262872646961893
12,0.4211330051933016
13,0.424239310835089
14,0.4315690706883158
15,0.4551131171839578
16,0.4674083526645388
17,0.48906940647533964
18,0.49555631833417074
19,0.504450363772256
20,0.5102541063513074
21,0.5136313182967049
22,0.5229592153004238
23,0.522263805781092
24,0.5245039335318974
25,0.5195694140025547
26,0.531253599694797
27,0.5333840378693172
28,0.5380714514425823
29,0.5390610822609493
30,0.5445428831236703
31,0.5455428851502282
32,0.5413821658917836
33,0.5363262317010334
34,0.5372345553977149
35,0.5407928824424744
36,0.5365202618496758
37,0.5394911808626992
38,0.5392190665006638
39,0.5402857427086148
40,0.5344456029789788
41,0.5287535914352962
42,0.5246643104723522
43,0.5370059832930565
44,0.5398785918951035


==> figures/layerwise/gpt_neox/half_permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_false_prefix.csv <==
layer,p
0,0.071428575
1,0.1317143
2,0.15357144
3,0.1377143
4,0.17364286
5,0.17857145
6,0.13650002
7,0.114500016
8,0.14950001
9,0.17750001
10,0.1665
11,0.18907143
12,0.20792857
13,0.24350001
14,0.2485
15,0.3465
16,0.3285
17,0.44007143
18,0.47507143
19,0.5180714
20,0.5898572
21,0.59157145
22,0.6339286
23,0.6761429
24,0.65257144
25,0.69107145
26,0.693
27,0.70614284
28,0.70900005
29,0.69507146
30,0.71800005
31,0.72200006
32,0.73200005
33,0.73600006
34,0.75200003
35,0.73600006
36,0.749
37,0.7451429
38,0.749
39,0.73200005
40,0.71407145
41,0.70600003
42,0.697
43,0.75200003
44,0.785


==> figures/layerwise/gpt_neox/half_permuted_incorrect_labels/cal_correct_over_incorrect/ethos_false_prefix.csv <==
layer,p
0,0.5
1,0.48800004
2,0.5065
3,0.467
4,0.45450002
5,0.47500002
6,0.48800004
7,0.47400004
8,0.5005
9,0.47250003
10,0.47750002
11,0.5095
12,0.5165
13,0.47400004
14,0.47300002
15,0.48250002
16,0.48400003
17,0.47900003
18,0.46850002
19,0.46950004
20,0.45400003
21,0.446
22,0.45200002
23,0.455
24,0.44900003
25,0.44550002
26,0.44750002
27,0.4505
28,0.46300003
29,0.46300003
30,0.47400004
31,0.48100004
32,0.49100003
33,0.499
34,0.50100005
35,0.503
36,0.497
37,0.507
38,0.5025
39,0.50600004
40,0.5065
41,0.50100005
42,0.49300003
43,0.48850003
44,0.50350004


==> figures/layerwise/gpt_neox/half_permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.3333334
1,0.3333334
2,0.3333334
3,0.3333334
4,0.34200007
5,0.3520001
6,0.316
7,0.3780001
8,0.37166676
9,0.34800005
10,0.39533332
11,0.44900003
12,0.44166666
13,0.5086667
14,0.52400005
15,0.605
16,0.6333333
17,0.6873334
18,0.698
19,0.71366674
20,0.71466666
21,0.75866663
22,0.75900006
23,0.7243334
24,0.72866666
25,0.71466666
26,0.72333336
27,0.73200005
28,0.72200006
29,0.70366675
30,0.71400005
31,0.72866666
32,0.6776667
33,0.651
34,0.6436667
35,0.647
36,0.6276667
37,0.6536667
38,0.657
39,0.6763334
40,0.64500004
41,0.6323334
42,0.6296666
43,0.652
44,0.66866666


==> figures/layerwise/gpt_neox/half_permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_false_prefix.csv <==
layer,p
0,0.5
1,0.5025
2,0.5335
3,0.5195
4,0.564
5,0.455
6,0.58100003
7,0.42200002
8,0.44700003
9,0.46550003
10,0.49
11,0.4875
12,0.48700002
13,0.50100005
14,0.499
15,0.48800004
16,0.47200003
17,0.4575
18,0.48100004
19,0.46250004
20,0.48950002
21,0.49050003
22,0.47750002
23,0.47250003
24,0.48100004
25,0.379
26,0.47400004
27,0.46
28,0.46400002
29,0.46350002
30,0.47000003
31,0.46500003
32,0.47750002
33,0.4665
34,0.46950004
35,0.49400002
36,0.48700002
37,0.49550003
38,0.4945
39,0.483
40,0.48450002
41,0.46850002
42,0.46250004
43,0.46300003
44,0.455


==> figures/layerwise/gpt_neox/half_permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_false_prefix.csv <==
layer,p
0,0.5
1,0.507
2,0.48800004
3,0.537
4,0.5335
5,0.4785
6,0.47550002
7,0.50100005
8,0.54950005
9,0.53800005
10,0.497
11,0.523
12,0.4875
13,0.49550003
14,0.49350002
15,0.483
16,0.48950002
17,0.49250004
18,0.504
19,0.509
20,0.51100004
21,0.50200003
22,0.50600004
23,0.50850004
24,0.509
25,0.51000005
26,0.5065
27,0.5015
28,0.50600004
29,0.5095
30,0.49650002
31,0.49800003
32,0.49600002
33,0.49500003
34,0.48350003
35,0.49300003
36,0.48400003
37,0.47500002
38,0.48900002
39,0.48650002
40,0.4945
41,0.492
42,0.47800002
43,0.46850002
44,0.47650003


==> figures/layerwise/gpt_neox/half_permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_false_prefix.csv <==
layer,p
0,0.3333334
1,0.32333335
2,0.35200003
3,0.35233337
4,0.28666666
5,0.32233334
6,0.31433332
7,0.35966668
8,0.34500003
9,0.3546667
10,0.36633337
11,0.39133337
12,0.39800003
13,0.3846667
14,0.3936667
15,0.42133334
16,0.42600003
17,0.43433335
18,0.42833337
19,0.44300002
20,0.43933338
21,0.45333335
22,0.49466673
23,0.51166666
24,0.513
25,0.50633335
26,0.5453333
27,0.535
28,0.53466666
29,0.55366665
30,0.5786667
31,0.5703334
32,0.54800004
33,0.5203334
34,0.5196667
35,0.513
36,0.49433336
37,0.51000005
38,0.49066672
39,0.497
40,0.4806667
41,0.462
42,0.46366668
43,0.5036667
44,0.48433337


==> figures/layerwise/gpt_neox/half_permuted_incorrect_labels/cal_correct_over_incorrect/rte_false_prefix.csv <==
layer,p
0,0.5
1,0.46300003
2,0.48000002
3,0.50600004
4,0.55200005
5,0.5385
6,0.55200005
7,0.5485
8,0.55850005
9,0.554
10,0.517
11,0.53550005
12,0.5195
13,0.523
14,0.49750003
15,0.52750003
16,0.554
17,0.5665
18,0.5835
19,0.6115
20,0.625
21,0.62450004
22,0.61550003
23,0.60700005
24,0.60950005
25,0.60800004
26,0.60400003
27,0.61950004
28,0.62700003
29,0.625
30,0.623
31,0.614
32,0.6085
33,0.6075
34,0.6125
35,0.6175
36,0.6175
37,0.614
38,0.61200005
39,0.611
40,0.6115
41,0.61350006
42,0.61700004
43,0.61050004
44,0.59550005


==> figures/layerwise/gpt_neox/half_permuted_incorrect_labels/cal_correct_over_incorrect/sick_false_prefix.csv <==
layer,p
0,0.3333334
1,0.32500002
2,0.30433336
3,0.2996667
4,0.32133332
5,0.321
6,0.34600002
7,0.34966668
8,0.37533337
9,0.38166672
10,0.397
11,0.416
12,0.39000002
13,0.363
14,0.39733332
15,0.42033336
16,0.46100003
17,0.497
18,0.483
19,0.49100003
20,0.48266667
21,0.48366672
22,0.48933336
23,0.4736667
24,0.5123334
25,0.5116667
26,0.52400005
27,0.52066666
28,0.545
29,0.54200006
30,0.54733336
31,0.53866667
32,0.5363333
33,0.5216667
34,0.54233336
35,0.5446667
36,0.5273333
37,0.5183333
38,0.513
39,0.512
40,0.49933332
41,0.521
42,0.49500003
43,0.5186667
44,0.523


==> figures/layerwise/gpt_neox/half_permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_false_prefix.csv <==
layer,p
0,0.5
1,0.52250004
2,0.48800004
3,0.51750004
4,0.48800004
5,0.53150004
6,0.52750003
7,0.47700003
8,0.5255
9,0.5345
10,0.52000004
11,0.51850003
12,0.49500003
13,0.514
14,0.53900003
15,0.5425
16,0.523
17,0.483
18,0.483
19,0.448
20,0.44250003
21,0.43100002
22,0.432
23,0.425
24,0.40100002
25,0.397
26,0.3925
27,0.38950002
28,0.37800002
29,0.3855
30,0.4115
31,0.37350002
32,0.35000002
33,0.36400002
34,0.3925
35,0.37600002
36,0.40800002
37,0.36350003
38,0.35250002
39,0.34800002
40,0.31750003
41,0.3345
42,0.33600003
43,0.34100002
44,0.34250003


==> figures/layerwise/gpt_neox/half_permuted_incorrect_labels/cal_correct_over_incorrect/sst2_false_prefix.csv <==
layer,p
0,0.5
1,0.3963333
2,0.3990334
3,0.4233667
4,0.42850006
5,0.47056666
6,0.45670006
7,0.48380005
8,0.49700004
9,0.5352667
10,0.54073334
11,0.5768667
12,0.5712667
13,0.5669334
14,0.6484667
15,0.68100005
16,0.7304667
17,0.76306665
18,0.7521334
19,0.7575667
20,0.76820004
21,0.7714334
22,0.7735001
23,0.77796674
24,0.7807334
25,0.7870667
26,0.7951334
27,0.7967335
28,0.79450005
29,0.79270005
30,0.7916
31,0.7892667
32,0.78976667
33,0.7939002
34,0.7958668
35,0.7944334
36,0.79236674
37,0.79490006
38,0.7934
39,0.7928334
40,0.79300004
41,0.7911333
42,0.7901334
43,0.7893334
44,0.78763336


==> figures/layerwise/gpt_neox/half_permuted_incorrect_labels/cal_correct_over_incorrect/trec_false_prefix.csv <==
layer,p
0,0.1666667
1,0.14916666
2,0.14283334
3,0.1696667
4,0.17133336
5,0.16733335
6,0.16816667
7,0.22750004
8,0.19083336
9,0.16616668
10,0.289
11,0.287
12,0.29516667
13,0.31950003
14,0.30600002
15,0.31050003
16,0.29566666
17,0.30666667
18,0.32283333
19,0.29866666
20,0.28083336
21,0.2741667
22,0.28633332
23,0.28500003
24,0.29500002
25,0.289
26,0.27
27,0.28516668
28,0.284
29,0.28100002
30,0.273
31,0.275
32,0.2761667
33,0.272
34,0.2635
35,0.26816666
36,0.25883332
37,0.2541667
38,0.25183335
39,0.26333335
40,0.256
41,0.25800002
42,0.252
43,0.24800001
44,0.254


==> figures/layerwise/gpt_neox/half_permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_false_prefix.csv <==
layer,p
0,0.5
1,0.4595
2,0.4115
3,0.47550002
4,0.4415
5,0.521
6,0.4875
7,0.591
8,0.5835
9,0.56100005
10,0.5615
11,0.55700004
12,0.528
13,0.5245
14,0.51100004
15,0.53150004
16,0.537
17,0.555
18,0.56450003
19,0.55700004
20,0.5475
21,0.5565
22,0.563
23,0.559
24,0.5525
25,0.559
26,0.55600005
27,0.56
28,0.5525
29,0.55600005
30,0.56450003
31,0.573
32,0.565
33,0.5565
34,0.55550003
35,0.564
36,0.56100005
37,0.56
38,0.56200004
39,0.554
40,0.55850005
41,0.5535
42,0.56700003
43,0.568
44,0.5615


==> figures/layerwise/gpt_neox/half_permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_false_prefix.csv <==
layer,p
0,0.3333334
1,0.31333336
2,0.32900003
3,0.2816667
4,0.29500002
5,0.29000002
6,0.26833335
7,0.316
8,0.28500003
9,0.354
10,0.418
11,0.39433333
12,0.3866667
13,0.3736667
14,0.38166672
15,0.36266667
16,0.36600003
17,0.36366668
18,0.36100003
19,0.35733336
20,0.34933332
21,0.33400002
22,0.323
23,0.328
24,0.33033332
25,0.32900003
26,0.33166668
27,0.33
28,0.32866666
29,0.32866666
30,0.33400002
31,0.33400002
32,0.32933336
33,0.33100003
34,0.32266667
35,0.323
36,0.33033335
37,0.3306667
38,0.33033332
39,0.333
40,0.3276667
41,0.32733333
42,0.32200003
43,0.32500002
44,0.33633336


==> figures/layerwise/gpt_neox/half_permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_false_prefix.csv <==
layer,p
0,0.3333334
1,0.3256667
2,0.34800002
3,0.32500002
4,0.3263333
5,0.314
6,0.33433336
7,0.33466667
8,0.296
9,0.2976667
10,0.33200002
11,0.3276667
12,0.35066667
13,0.35166666
14,0.35833332
15,0.33600003
16,0.34800002
17,0.34833336
18,0.34966668
19,0.35900003
20,0.3616667
21,0.36200002
22,0.36666667
23,0.3536667
24,0.35466668
25,0.3646667
26,0.36733335
27,0.37566668
28,0.37466666
29,0.37433332
30,0.37600002
31,0.37666667
32,0.37833333
33,0.3806667
34,0.38233337
35,0.38533336
36,0.3906667
37,0.393
38,0.39733335
39,0.39600003
40,0.39600003
41,0.39000002
42,0.39633334
43,0.4006667
44,0.40133333


==> figures/layerwise/gpt_neox/half_permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
0,0.3333334
1,0.372
2,0.25066668
3,0.30066666
4,0.32433334
5,0.29433337
6,0.30266666
7,0.23866668
8,0.24533336
9,0.2706667
10,0.2996667
11,0.425
12,0.349
13,0.3396667
14,0.29500002
15,0.46333337
16,0.5256667
17,0.65266675
18,0.887
19,0.9296667
20,0.9623334
21,0.9596667
22,0.95733345
23,0.9436667
24,0.9443334
25,0.9323334
26,0.9433334
27,0.9453334
28,0.96300006
29,0.97
30,0.97
31,0.9703334
32,0.96733344
33,0.9603334
34,0.9613334
35,0.9596667
36,0.9626667
37,0.9516667
38,0.9516667
39,0.95066667
40,0.94400007
41,0.9383334
42,0.9363334
43,0.93500006
44,0.9246667


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_baseline.csv <==
layer,p
0,0.25
1,0.25
2,0.25
3,0.25
4,0.25
5,0.25
6,0.25
7,0.25
8,0.25
9,0.25
10,0.25
11,0.25
12,0.25
13,0.25
14,0.25
15,0.25
16,0.25
17,0.25
18,0.25
19,0.25
20,0.25
21,0.25
22,0.25
23,0.25
24,0.25
25,0.25
26,0.25
27,0.25
28,0.25
29,0.25
30,0.25
31,0.25
32,0.25
33,0.25
34,0.25
35,0.25
36,0.25
37,0.25
38,0.25
39,0.25
40,0.25
41,0.25
42,0.25
43,0.25
44,0.25


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
0,0.25
1,0.2655
2,0.26700002
3,0.25425002
4,0.294
5,0.36975002
6,0.27475002
7,0.30125
8,0.3125
9,0.36
10,0.29000002
11,0.30925003
12,0.29200003
13,0.28025
14,0.27575
15,0.32125002
16,0.374
17,0.41175002
18,0.42025003
19,0.469
20,0.483
21,0.505
22,0.53925
23,0.53025
24,0.53300005
25,0.52375
26,0.53650004
27,0.53300005
28,0.573
29,0.61700004
30,0.60625005
31,0.615
32,0.61800003
33,0.62975
34,0.61950004
35,0.634
36,0.64250004
37,0.647
38,0.646
39,0.652
40,0.6485
41,0.625
42,0.615
43,0.66300005
44,0.65225005


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_true_prefix.csv <==
layer,p
0,0.25
1,0.26950002
2,0.26625
3,0.25425002
4,0.30900002
5,0.3555
6,0.264
7,0.2955
8,0.31300002
9,0.36
10,0.36075002
11,0.38625002
12,0.37950003
13,0.38625002
14,0.38975
15,0.425
16,0.48125002
17,0.503
18,0.541
19,0.58225
20,0.57575005
21,0.60125005
22,0.62825
23,0.61300004
24,0.62275004
25,0.63000005
26,0.64650005
27,0.64725006
28,0.69275004
29,0.70600003
30,0.71300006
31,0.72
32,0.72575
33,0.73
34,0.72550005
35,0.73050004
36,0.73775005
37,0.74300003
38,0.74300003
39,0.75325006
40,0.75750005
41,0.74725
42,0.74225
43,0.781
44,0.768


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_zero_shot.csv <==
layer,p
0,0.25
1,0.29625002
2,0.29275
3,0.31550002
4,0.404
5,0.3585
6,0.35925
7,0.34800002
8,0.3145
9,0.41000003
10,0.448
11,0.446
12,0.43125
13,0.47200003
14,0.49025002
15,0.52000004
16,0.48925003
17,0.48600003
18,0.517
19,0.52225
20,0.52825004
21,0.49925002
22,0.54425
23,0.54
24,0.537
25,0.54725003
26,0.536
27,0.545
28,0.5935
29,0.58000004
30,0.57000005
31,0.56600004
32,0.569
33,0.55925
34,0.54800004
35,0.54300004
36,0.532
37,0.52225
38,0.5065
39,0.51000005
40,0.51225
41,0.51600003
42,0.523
43,0.54700005
44,0.57525


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/average_baseline.csv <==
layer,p
0,0.3681972789115647
1,0.3681972789115647
2,0.3681972789115647
3,0.3681972789115647
4,0.3681972789115647
5,0.3681972789115647
6,0.3681972789115647
7,0.3681972789115647
8,0.3681972789115647
9,0.3681972789115647
10,0.3681972789115647
11,0.3681972789115647
12,0.3681972789115647
13,0.3681972789115647
14,0.3681972789115647
15,0.3681972789115647
16,0.3681972789115647
17,0.3681972789115647
18,0.3681972789115647
19,0.3681972789115647
20,0.3681972789115647
21,0.3681972789115647
22,0.3681972789115647
23,0.3681972789115647
24,0.3681972789115647
25,0.3681972789115647
26,0.3681972789115647
27,0.3681972789115647
28,0.3681972789115647
29,0.3681972789115647
30,0.3681972789115647
31,0.3681972789115647
32,0.3681972789115647
33,0.3681972789115647
34,0.3681972789115647
35,0.3681972789115647
36,0.3681972789115647
37,0.3681972789115647
38,0.3681972789115647
39,0.3681972789115647
40,0.3681972789115647
41,0.3681972789115647
42,0.3681972789115647
43,0.3681972789115647
44,0.3681972789115647


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.35802621287958963
2,0.36328437605074476
3,0.3695600586278098
4,0.37822008558682035
5,0.3826556344117437
6,0.3793474648680006
7,0.39435903834445135
8,0.39460308636937824
9,0.39055104021515163
10,0.35221736452409197
11,0.37108216008969713
12,0.35809560279761043
13,0.35569712945393156
14,0.3706066608428955
15,0.3897090352007321
16,0.4053534248045513
17,0.4305716220821653
18,0.4309865864259856
19,0.43431089712040766
20,0.44129899995667593
21,0.449437429862363
22,0.45357468192066464
23,0.4492903245346887
24,0.4537887956414904
25,0.4411689064332417
26,0.4532408394983837
27,0.4589336801852499
28,0.4556575023702213
29,0.4575166904500553
30,0.4585321715899876
31,0.45968846551009585
32,0.460561922618321
33,0.4578392995255334
34,0.45701669262988226
35,0.45599763627563206
36,0.4555979775530951
37,0.4576047861150333
38,0.4550381175109318
39,0.4581714581165995
40,0.45059050406728474
41,0.4468598791531154
42,0.44190239746655735
43,0.4529547851000513
44,0.4518678741795676


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/average_true_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.35672008991241455
2,0.36435256579092573
3,0.36746958111013683
4,0.38106770919901983
5,0.38107247331312727
6,0.38240613681929453
7,0.3919847107359341
8,0.3916007067476
9,0.4135085195302963
10,0.4705923753125327
11,0.4825416909796851
12,0.495417703475271
13,0.5047430374792644
14,0.5111420282295772
15,0.5254799574613571
16,0.526544417653765
17,0.5402578413486481
18,0.5534847251006535
19,0.5630063201699939
20,0.5649556475026267
21,0.5728338743959155
22,0.5821315007550376
23,0.5849724880286625
24,0.5918427152293069
25,0.5886595568486622
26,0.6024524079901832
27,0.6103059713329587
28,0.6182995183127267
29,0.6199952427830014
30,0.6219238298279899
31,0.6237905025482178
32,0.6215321783508573
33,0.6188238348279681
34,0.6189047885792596
35,0.6190928901944842
36,0.6130964500563485
37,0.6162738502025604
38,0.613442885024207
39,0.6145393145935876
40,0.609157172696931
41,0.6085396579333714
42,0.6082155002014977
43,0.6162190756627491
44,0.6167595620666232


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/average_zero_shot.csv <==
layer,p
0,0.3681973064584391
1,0.3453501888683864
2,0.3440685548952648
3,0.35296702704259325
4,0.3753765512789999
5,0.38851294772965567
6,0.39377026366336004
7,0.38865069299936295
8,0.39419729369027273
9,0.39761566690036226
10,0.4174581787415913
11,0.437703084732805
12,0.4299566554171698
13,0.4301942395312445
14,0.42661447929484503
15,0.4480796126382692
16,0.4516025653907231
17,0.46498811883585794
18,0.4542268972311701
19,0.4629066458770207
20,0.45282196147101267
21,0.4530029094644955
22,0.4523124322295189
23,0.4475697491850172
24,0.448552060340132
25,0.4503301190478461
26,0.45058504917791914
27,0.4530357314007623
28,0.44977723700659616
29,0.4419660121202469
30,0.443535396030971
31,0.43772076815366745
32,0.45364048864160267
33,0.4380372645599501
34,0.44652859227997915
35,0.4436867567045348
36,0.4403057960527284
37,0.44351073248045786
38,0.44467212685516905
39,0.4478666867528643
40,0.4508964515158108
41,0.45348573263202396
42,0.45705512698207584
43,0.4667717920882361
44,0.4771345502563885


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_baseline.csv <==
layer,p
0,0.07142857142857142
1,0.07142857142857142
2,0.07142857142857142
3,0.07142857142857142
4,0.07142857142857142
5,0.07142857142857142
6,0.07142857142857142
7,0.07142857142857142
8,0.07142857142857142
9,0.07142857142857142
10,0.07142857142857142
11,0.07142857142857142
12,0.07142857142857142
13,0.07142857142857142
14,0.07142857142857142
15,0.07142857142857142
16,0.07142857142857142
17,0.07142857142857142
18,0.07142857142857142
19,0.07142857142857142
20,0.07142857142857142
21,0.07142857142857142
22,0.07142857142857142
23,0.07142857142857142
24,0.07142857142857142
25,0.07142857142857142
26,0.07142857142857142
27,0.07142857142857142
28,0.07142857142857142
29,0.07142857142857142
30,0.07142857142857142
31,0.07142857142857142
32,0.07142857142857142
33,0.07142857142857142
34,0.07142857142857142
35,0.07142857142857142
36,0.07142857142857142
37,0.07142857142857142
38,0.07142857142857142
39,0.07142857142857142
40,0.07142857142857142
41,0.07142857142857142
42,0.07142857142857142
43,0.07142857142857142
44,0.07142857142857142


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_false_prefix.csv <==
layer,p
0,0.071428575
1,0.1385
2,0.15021428
3,0.15535714
4,0.1642143
5,0.20142856
6,0.15021428
7,0.14114286
8,0.14414287
9,0.1912143
10,0.092142865
11,0.134
12,0.10507143
13,0.12814286
14,0.12514286
15,0.19714287
16,0.19821429
17,0.28178573
18,0.28642857
19,0.3252857
20,0.3617857
21,0.36785713
22,0.41242856
23,0.4407143
24,0.42264286
25,0.44821432
26,0.47407144
27,0.51507145
28,0.47307143
29,0.44200003
30,0.48000002
31,0.49707144
32,0.51100004
33,0.518
34,0.527
35,0.5
36,0.52907145
37,0.517
38,0.508
39,0.49
40,0.46
41,0.44407144
42,0.43400002
43,0.476
44,0.51500005


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_true_prefix.csv <==
layer,p
0,0.071428575
1,0.14121428
2,0.14428571
3,0.15535714
4,0.1672143
5,0.20221429
6,0.1582857
7,0.1432857
8,0.14114286
9,0.20528571
10,0.25214288
11,0.28
12,0.30721432
13,0.38878572
14,0.40207145
15,0.49028572
16,0.5005714
17,0.6011428
18,0.6407858
19,0.6970715
20,0.7009287
21,0.72535723
22,0.76485723
23,0.7872144
24,0.7717143
25,0.79600006
26,0.82500005
27,0.83500004
28,0.83414286
29,0.845
30,0.84900004
31,0.86100006
32,0.86700004
33,0.874
34,0.88100004
35,0.87900007
36,0.882
37,0.88600004
38,0.8880001
39,0.8880001
40,0.887
41,0.88507146
42,0.887
43,0.896
44,0.90400004


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_zero_shot.csv <==
layer,p
0,0.071428575
1,0.16728571
2,0.19814286
3,0.19907142
4,0.18007143
5,0.2212143
6,0.208
7,0.17714286
8,0.15992858
9,0.21478571
10,0.1852143
11,0.25264287
12,0.18964286
13,0.17478572
14,0.16178572
15,0.17171429
16,0.15078574
17,0.178
18,0.13414289
19,0.16814286
20,0.18035713
21,0.17535712
22,0.20585711
23,0.24864283
24,0.32092854
25,0.3415714
26,0.37885714
27,0.49400002
28,0.45121428
29,0.41985717
30,0.4469286
31,0.49485713
32,0.49750003
33,0.50757146
34,0.5295
35,0.5092143
36,0.5182143
37,0.5115
38,0.50764287
39,0.51000005
40,0.48800004
41,0.483
42,0.48707142
43,0.51107144
44,0.592


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_false_prefix.csv <==
layer,p
0,0.5
1,0.532
2,0.48700002
3,0.47550002
4,0.508
5,0.509
6,0.503
7,0.5195
8,0.54
9,0.5285
10,0.42450002
11,0.44250003
12,0.4295
13,0.40800002
14,0.41200003
15,0.3975
16,0.40750003
17,0.39800003
18,0.397
19,0.37250003
20,0.37500003
21,0.36600003
22,0.37050003
23,0.36200002
24,0.3695
25,0.37
26,0.37950003
27,0.38200003
28,0.38650003
29,0.3925
30,0.41050002
31,0.39400002
32,0.42350003
33,0.42000002
34,0.41950002
35,0.42000002
36,0.418
37,0.42700002
38,0.42100003
39,0.42650002
40,0.42600003
41,0.42000002
42,0.41250002
43,0.409
44,0.41000003


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_true_prefix.csv <==
layer,p
0,0.5
1,0.50350004
2,0.49350002
3,0.48350003
4,0.51350003
5,0.5005
6,0.5025
7,0.5165
8,0.5335
9,0.52150005
10,0.55700004
11,0.58000004
12,0.57100004
13,0.56600004
14,0.55600005
15,0.53650004
16,0.53300005
17,0.51900005
18,0.528
19,0.549
20,0.536
21,0.53900003
22,0.544
23,0.5695
24,0.55700004
25,0.56200004
26,0.5615
27,0.574
28,0.5755
29,0.596
30,0.588
31,0.587
32,0.61300004
33,0.61700004
34,0.62450004
35,0.61450005
36,0.62200004
37,0.62950003
38,0.6165
39,0.61700004
40,0.6125
41,0.61350006
42,0.61200005
43,0.60400003
44,0.60150003


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_zero_shot.csv <==
layer,p
0,0.5
1,0.505
2,0.48250002
3,0.49750003
4,0.51750004
5,0.50200003
6,0.49750003
7,0.467
8,0.505
9,0.4945
10,0.47050002
11,0.47400004
12,0.5285
13,0.54050004
14,0.54300004
15,0.52500004
16,0.5655
17,0.568
18,0.5855
19,0.564
20,0.514
21,0.51750004
22,0.51500005
23,0.53000003
24,0.51600003
25,0.51900005
26,0.51600003
27,0.39450002
28,0.46250004
29,0.45200002
30,0.45850003
31,0.39450002
32,0.59800005
33,0.48350003
34,0.51500005
35,0.5055
36,0.5055
37,0.51600003
38,0.52150005
39,0.51850003
40,0.51750004
41,0.508
42,0.5285
43,0.521
44,0.5395


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333
37,0.3333333333333333
38,0.3333333333333333
39,0.3333333333333333
40,0.3333333333333333
41,0.3333333333333333
42,0.3333333333333333
43,0.3333333333333333
44,0.3333333333333333


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.3333334
1,0.3333334
2,0.3333334
3,0.3333334
4,0.3413334
5,0.35266674
6,0.32833335
7,0.38266677
8,0.38266677
9,0.31800002
10,0.27
11,0.321
12,0.28633335
13,0.3736667
14,0.4036667
15,0.4636667
16,0.49100003
17,0.5703334
18,0.58100003
19,0.588
20,0.5643334
21,0.61200005
22,0.6023334
23,0.53066665
24,0.54966664
25,0.5246667
26,0.52400005
27,0.52633333
28,0.50533336
29,0.48366672
30,0.49500003
31,0.507
32,0.46833336
33,0.42333335
34,0.416
35,0.4206667
36,0.40933332
37,0.44233334
38,0.45233336
39,0.49533334
40,0.4676667
41,0.4666667
42,0.43800002
43,0.46033335
44,0.44633338


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_true_prefix.csv <==
layer,p
0,0.3333334
1,0.3333334
2,0.3333334
3,0.3333334
4,0.34100008
5,0.3533334
6,0.3406667
7,0.38333344
8,0.38200012
9,0.39500004
10,0.564
11,0.6076667
12,0.6146667
13,0.64166665
14,0.68
15,0.7226667
16,0.72233343
17,0.7926667
18,0.7783334
19,0.7876667
20,0.79700005
21,0.8253334
22,0.82166666
23,0.8096667
24,0.80666673
25,0.80066675
26,0.82233334
27,0.855
28,0.8606667
29,0.83666664
30,0.8516667
31,0.85933334
32,0.83800006
33,0.8176667
34,0.823
35,0.8206667
36,0.79366666
37,0.82366675
38,0.8196667
39,0.845
40,0.82033336
41,0.8056667
42,0.801
43,0.8166667
44,0.82600003


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_zero_shot.csv <==
layer,p
0,0.3333334
1,0.3333334
2,0.3333334
3,0.3333334
4,0.3323334
5,0.3346667
6,0.3513334
7,0.2783333
8,0.3683334
9,0.3246667
10,0.41933337
11,0.4933334
12,0.42033336
13,0.4916667
14,0.49600002
15,0.54300004
16,0.56266665
17,0.5943334
18,0.58966666
19,0.58966666
20,0.59333336
21,0.588
22,0.564
23,0.5343334
24,0.49033338
25,0.45900002
26,0.43233335
27,0.42833337
28,0.37233332
29,0.35233337
30,0.34233332
31,0.34300002
32,0.37233332
33,0.3396667
34,0.34066668
35,0.3036667
36,0.32233334
37,0.33533335
38,0.377
39,0.39166668
40,0.42633334
41,0.46333337
42,0.47866672
43,0.51
44,0.5456667


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_false_prefix.csv <==
layer,p
0,0.5
1,0.5005
2,0.565
3,0.52900004
4,0.56450003
5,0.47000003
6,0.582
7,0.42900002
8,0.448
9,0.45350003
10,0.4735
11,0.47550002
12,0.47650003
13,0.485
14,0.48950002
15,0.47900003
16,0.4595
17,0.43250003
18,0.46850002
19,0.43400002
20,0.4665
21,0.469
22,0.4595
23,0.46300003
24,0.48100004
25,0.35750002
26,0.42850003
27,0.4715
28,0.47800002
29,0.47700003
30,0.45900002
31,0.45650002
32,0.46400002
33,0.47200003
34,0.47700003
35,0.4785
36,0.47300002
37,0.47100002
38,0.46350002
39,0.47650003
40,0.45150003
41,0.46500003
42,0.455
43,0.47050002
44,0.46600002


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_true_prefix.csv <==
layer,p
0,0.5
1,0.49800003
2,0.5665
3,0.52250004
4,0.56750005
5,0.4595
6,0.58100003
7,0.43050003
8,0.44000003
9,0.469
10,0.49650002
11,0.5055
12,0.5015
13,0.523
14,0.5235
15,0.51000005
16,0.497
17,0.47750002
18,0.5095
19,0.5015
20,0.518
21,0.513
22,0.50850004
23,0.51350003
24,0.51850003
25,0.43050003
26,0.4945
27,0.5235
28,0.53400004
29,0.528
30,0.513
31,0.51850003
32,0.5295
33,0.5295
34,0.52750003
35,0.52400005
36,0.522
37,0.5345
38,0.526
39,0.528
40,0.518
41,0.509
42,0.531
43,0.507
44,0.53050005


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_zero_shot.csv <==
layer,p
0,0.5
1,0.47500002
2,0.59050006
3,0.43550003
4,0.6175
5,0.53900003
6,0.4785
7,0.5935
8,0.5105
9,0.50450003
10,0.509
11,0.53300005
12,0.47950003
13,0.42150003
14,0.46500003
15,0.62350005
16,0.582
17,0.611
18,0.50100005
19,0.586
20,0.56100005
21,0.5705
22,0.5665
23,0.568
24,0.578
25,0.5385
26,0.5485
27,0.572
28,0.5835
29,0.56350005
30,0.564
31,0.5615
32,0.554
33,0.5535
34,0.56350005
35,0.57000005
36,0.56700003
37,0.56850004
38,0.574
39,0.56750005
40,0.57750005
41,0.588
42,0.572
43,0.57500005
44,0.59250003


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_false_prefix.csv <==
layer,p
0,0.5
1,0.5155
2,0.5255
3,0.52000004
4,0.6025
5,0.5005
6,0.514
7,0.52000004
8,0.52000004
9,0.531
10,0.5165
11,0.53900003
12,0.51900005
13,0.49850002
14,0.51100004
15,0.51500005
16,0.52650005
17,0.528
18,0.5235
19,0.5395
20,0.54450005
21,0.536
22,0.5435
23,0.527
24,0.5375
25,0.523
26,0.523
27,0.523
28,0.52000004
29,0.5205
30,0.51100004
31,0.51600003
32,0.508
33,0.50600004
34,0.51000005
35,0.504
36,0.49950004
37,0.49800003
38,0.5005
39,0.50450003
40,0.5065
41,0.505
42,0.51600003
43,0.50450003
44,0.5155


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_true_prefix.csv <==
layer,p
0,0.5
1,0.514
2,0.5245
3,0.52000004
4,0.605
5,0.503
6,0.518
7,0.51100004
8,0.51900005
9,0.55450004
10,0.54950005
11,0.53800005
12,0.546
13,0.5345
14,0.5285
15,0.5375
16,0.517
17,0.52150005
18,0.5165
19,0.51900005
20,0.51900005
21,0.52150005
22,0.52400005
23,0.52400005
24,0.54150003
25,0.5425
26,0.5475
27,0.54800004
28,0.54150003
29,0.5395
30,0.537
31,0.536
32,0.51350003
33,0.51600003
34,0.51900005
35,0.522
36,0.507
37,0.504
38,0.51500005
39,0.5285
40,0.5345
41,0.53300005
42,0.532
43,0.5205
44,0.518


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_zero_shot.csv <==
layer,p
0,0.5
1,0.44650003
2,0.46300003
3,0.45400003
4,0.503
5,0.48000002
6,0.4735
7,0.5395
8,0.51100004
9,0.49600002
10,0.49800003
11,0.5255
12,0.499
13,0.51100004
14,0.48700002
15,0.49050003
16,0.5105
17,0.49050003
18,0.51250005
19,0.528
20,0.49600002
21,0.497
22,0.49050003
23,0.4875
24,0.53400004
25,0.54050004
26,0.507
27,0.517
28,0.53050005
29,0.5345
30,0.53650004
31,0.5465
32,0.5325
33,0.5245
34,0.54
35,0.545
36,0.53150004
37,0.54450005
38,0.53900003
39,0.5465
40,0.554
41,0.54800004
42,0.5525
43,0.55600005
44,0.54700005


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333
37,0.3333333333333333
38,0.3333333333333333
39,0.3333333333333333
40,0.3333333333333333
41,0.3333333333333333
42,0.3333333333333333
43,0.3333333333333333
44,0.3333333333333333


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_false_prefix.csv <==
layer,p
0,0.3333334
1,0.31100002
2,0.3346667
3,0.36633337
4,0.29633334
5,0.29900002
6,0.3136667
7,0.33866668
8,0.3256667
9,0.33833334
10,0.3296667
11,0.34766668
12,0.3546667
13,0.32833335
14,0.3476667
15,0.377
16,0.39733332
17,0.40733334
18,0.4056667
19,0.39633334
20,0.40533334
21,0.43100002
22,0.45200002
23,0.45066667
24,0.45833337
25,0.44733337
26,0.485
27,0.47333333
28,0.4756667
29,0.4796667
30,0.49133334
31,0.48400003
32,0.47800002
33,0.45833337
34,0.45433334
35,0.44300002
36,0.43600002
37,0.44633338
38,0.42833337
39,0.43533334
40,0.42433333
41,0.40666667
42,0.3986667
43,0.4396667
44,0.41133332


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_true_prefix.csv <==
layer,p
0,0.3333334
1,0.31633332
2,0.34
3,0.36600003
4,0.30933335
5,0.3226667
6,0.3316667
7,0.35066667
8,0.34366667
9,0.3446667
10,0.37433335
11,0.41366667
12,0.437
13,0.425
14,0.42433336
15,0.44333336
16,0.45833334
17,0.4636667
18,0.46833336
19,0.4806667
20,0.47900003
21,0.48633334
22,0.528
23,0.5453334
24,0.55866665
25,0.56266665
26,0.5936667
27,0.582
28,0.58466667
29,0.6016666
30,0.624
31,0.6156667
32,0.60666674
33,0.58500004
34,0.58366674
35,0.58033335
36,0.55600005
37,0.5743334
38,0.5593333
39,0.55133337
40,0.53900003
41,0.52433336
42,0.53366673
43,0.58666664
44,0.56700003


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_zero_shot.csv <==
layer,p
0,0.3333334
1,0.28866667
2,0.27033332
3,0.31133333
4,0.23933333
5,0.31
6,0.33033335
7,0.31833336
8,0.268
9,0.29700002
10,0.32700002
11,0.32033336
12,0.29333332
13,0.31833336
14,0.312
15,0.3196667
16,0.34433332
17,0.377
18,0.34166667
19,0.32933336
20,0.33100003
21,0.374
22,0.36666667
23,0.37266672
24,0.4036667
25,0.41133335
26,0.41533333
27,0.41633335
28,0.41666672
29,0.4306667
30,0.40133333
31,0.39433333
32,0.39433333
33,0.38900003
34,0.40233335
35,0.39266667
36,0.38133335
37,0.38133332
38,0.37600002
39,0.3716667
40,0.39
41,0.39400002
42,0.38433337
43,0.38966668
44,0.39433336


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/rte_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/rte_false_prefix.csv <==
layer,p
0,0.5
1,0.43
2,0.43750003
3,0.47700003
4,0.50850004
5,0.49750003
6,0.53050005
7,0.52000004
8,0.55700004
9,0.5235
10,0.499
11,0.523
12,0.54
13,0.5095
14,0.53300005
15,0.5475
16,0.5465
17,0.5805
18,0.61300004
19,0.61600006
20,0.63100004
21,0.63500005
22,0.634
23,0.633
24,0.63500005
25,0.629
26,0.625
27,0.6175
28,0.62200004
29,0.624
30,0.61550003
31,0.605
32,0.605
33,0.615
34,0.61800003
35,0.62
36,0.611
37,0.61600006
38,0.6175
39,0.61850005
40,0.605
41,0.6065
42,0.6115
43,0.605
44,0.611


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/rte_true_prefix.csv <==
layer,p
0,0.5
1,0.42800003
2,0.44700003
3,0.4785
4,0.50850004
5,0.505
6,0.537
7,0.5015
8,0.55550003
9,0.54950005
10,0.5155
11,0.53400004
12,0.5345
13,0.5435
14,0.544
15,0.574
16,0.5755
17,0.5855
18,0.62200004
19,0.633
20,0.6625
21,0.669
22,0.64400005
23,0.6455
24,0.661
25,0.64100003
26,0.651
27,0.65500003
28,0.64350003
29,0.648
30,0.6395
31,0.633
32,0.63850003
33,0.6395
34,0.643
35,0.64900005
36,0.64350003
37,0.64150006
38,0.64350003
39,0.63350004
40,0.63500005
41,0.63850003
42,0.63750005
43,0.62750006
44,0.62100005


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/rte_zero_shot.csv <==
layer,p
0,0.5
1,0.41200003
2,0.4225
3,0.48350003
4,0.47050002
5,0.512
6,0.53550005
7,0.532
8,0.5325
9,0.544
10,0.5525
11,0.52900004
12,0.5335
13,0.53400004
14,0.54950005
15,0.514
16,0.5745
17,0.56
18,0.57000005
19,0.57100004
20,0.56200004
21,0.54
22,0.5335
23,0.49800003
24,0.47250003
25,0.49650002
26,0.5065
27,0.522
28,0.51350003
29,0.5235
30,0.53300005
31,0.518
32,0.48850003
33,0.48100004
34,0.49950004
35,0.49350002
36,0.509
37,0.53900003
38,0.544
39,0.54
40,0.531
41,0.55450004
42,0.55600005
43,0.54950005
44,0.54550004


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/sick_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333
37,0.3333333333333333
38,0.3333333333333333
39,0.3333333333333333
40,0.3333333333333333
41,0.3333333333333333
42,0.3333333333333333
43,0.3333333333333333
44,0.3333333333333333


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/sick_false_prefix.csv <==
layer,p
0,0.3333334
1,0.3196667
2,0.3216667
3,0.323
4,0.337
5,0.30266666
6,0.316
7,0.35233337
8,0.3776667
9,0.32866666
10,0.28033334
11,0.29466668
12,0.257
13,0.23900001
14,0.2666667
15,0.26666668
16,0.3046667
17,0.36766666
18,0.3376667
19,0.35733333
20,0.36333334
21,0.37633333
22,0.3486667
23,0.35733333
24,0.36633337
25,0.35900003
26,0.35233334
27,0.35266668
28,0.34833333
29,0.36033335
30,0.36333337
31,0.3616667
32,0.37833333
33,0.37333333
34,0.37966672
35,0.38000003
36,0.37233332
37,0.36400002
38,0.36633334
39,0.3626667
40,0.3696667
41,0.3646667
42,0.36333334
43,0.35333332
44,0.35200003


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/sick_true_prefix.csv <==
layer,p
0,0.3333334
1,0.32333338
2,0.32833332
3,0.319
4,0.32933336
5,0.30200002
6,0.32866666
7,0.34633335
8,0.37100002
9,0.39766666
10,0.4636667
11,0.4886667
12,0.49
13,0.51500005
14,0.5126667
15,0.5516667
16,0.54200006
17,0.52966666
18,0.54200006
19,0.5633334
20,0.5533334
21,0.5676667
22,0.5813334
23,0.5783334
24,0.62600005
25,0.6333333
26,0.66766673
27,0.6573333
28,0.6933334
29,0.68333334
30,0.69900006
31,0.694
32,0.683
33,0.6736667
34,0.69200003
35,0.702
36,0.68700004
37,0.665
38,0.6683334
39,0.6523334
40,0.62100005
41,0.6436667
42,0.6136667
43,0.6653334
44,0.66700006


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/sick_zero_shot.csv <==
layer,p
0,0.3333334
1,0.29933336
2,0.3106667
3,0.3236667
4,0.37300003
5,0.4056667
6,0.4616667
7,0.44733337
8,0.44833332
9,0.44133335
10,0.446
11,0.49600002
12,0.48233336
13,0.45933333
14,0.4466667
15,0.47933334
16,0.512
17,0.5406667
18,0.5703334
19,0.53900003
20,0.499
21,0.47300002
22,0.4456667
23,0.4186667
24,0.407
25,0.4196667
26,0.43
27,0.38666672
28,0.38033333
29,0.363
30,0.3626667
31,0.3706667
32,0.37533337
33,0.36633334
34,0.38133335
35,0.377
36,0.37133336
37,0.37133336
38,0.381
39,0.39533335
40,0.41166672
41,0.43100002
42,0.42933336
43,0.41900003
44,0.42400002


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_false_prefix.csv <==
layer,p
0,0.5
1,0.513
2,0.5
3,0.514
4,0.47800002
5,0.528
6,0.5145
7,0.47200003
8,0.514
9,0.50200003
10,0.377
11,0.41000003
12,0.388
13,0.384
14,0.41000003
15,0.41450003
16,0.39200002
17,0.377
18,0.35450003
19,0.32650003
20,0.29900002
21,0.2815
22,0.27150002
23,0.24400002
24,0.20850001
25,0.17400001
26,0.16600001
27,0.15750001
28,0.142
29,0.13000001
30,0.135
31,0.13700001
32,0.1385
33,0.14050001
34,0.14400001
35,0.14400001
36,0.14250001
37,0.13900001
38,0.13800001
39,0.14400001
40,0.13700001
41,0.136
42,0.128
43,0.1285
44,0.136


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_true_prefix.csv <==
layer,p
0,0.5
1,0.514
2,0.5155
3,0.52650005
4,0.48950002
5,0.55
6,0.5235
7,0.48400003
8,0.51500005
9,0.57600003
10,0.6675
11,0.64000005
12,0.62950003
13,0.666
14,0.68100005
15,0.66400003
16,0.65050006
17,0.6165
18,0.62
19,0.606
20,0.62600005
21,0.61600006
22,0.6225
23,0.66450006
24,0.66150004
25,0.71000004
26,0.72
27,0.73450005
28,0.74200004
29,0.772
30,0.7795
31,0.781
32,0.77800006
33,0.78300005
34,0.7975
35,0.78800005
36,0.7975
37,0.76750004
38,0.7365
39,0.74950004
40,0.7045
41,0.717
42,0.72450006
43,0.72
44,0.7185


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_zero_shot.csv <==
layer,p
0,0.5
1,0.48400003
2,0.5235
3,0.48100004
4,0.47300002
5,0.49650002
6,0.49150002
7,0.5145
8,0.499
9,0.505
10,0.5335
11,0.513
12,0.52650005
13,0.55050004
14,0.56100005
15,0.58500004
16,0.57850003
17,0.578
18,0.60450006
19,0.595
20,0.623
21,0.61600006
22,0.6075
23,0.615
24,0.595
25,0.564
26,0.56200004
27,0.55550003
28,0.5515
29,0.55300003
30,0.55450004
31,0.559
32,0.52750003
33,0.521
34,0.50350004
35,0.5115
36,0.52400005
37,0.51500005
38,0.50850004
39,0.5115
40,0.509
41,0.49500003
42,0.499
43,0.51850003
44,0.509


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_false_prefix.csv <==
layer,p
0,0.5
1,0.40103334
2,0.40560004
3,0.42073336
4,0.4247
5,0.476
6,0.46506664
7,0.49613333
8,0.5061333
9,0.53800005
10,0.47123337
11,0.52140003
12,0.49360007
13,0.48653337
14,0.5741001
15,0.6182
16,0.68506676
17,0.72696674
18,0.6954667
19,0.7040667
20,0.7094
21,0.71360004
22,0.71653336
23,0.71493345
24,0.71690005
25,0.7122335
26,0.72630006
27,0.7139999
28,0.70313334
29,0.69806665
30,0.6862
31,0.6857334
32,0.6875333
33,0.69366664
34,0.69990003
35,0.69780004
36,0.6929667
37,0.69380003
38,0.69220006
39,0.6959001
40,0.69626683
41,0.6958
42,0.6938
43,0.6920334
44,0.6914


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_true_prefix.csv <==
layer,p
0,0.5
1,0.40070003
2,0.40440002
3,0.42613333
4,0.4269
5,0.47346672
6,0.46040002
7,0.498
8,0.50560004
9,0.5531666
10,0.6169001
11,0.6341667
12,0.6473
13,0.65503335
14,0.7186667
15,0.7481001
16,0.77980006
17,0.8024667
18,0.8035
19,0.81276673
20,0.8178667
21,0.81939995
22,0.8219001
23,0.8290667
24,0.8333333
25,0.8464001
26,0.8503334
27,0.85186666
28,0.8541334
29,0.85443336
30,0.85593337
31,0.8554001
32,0.85520005
33,0.8560333
34,0.857
35,0.8563
36,0.85676664
37,0.8541668
38,0.85553336
39,0.85580003
40,0.8547001
41,0.85423344
42,0.85393333
43,0.85490006
44,0.8569668


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_zero_shot.csv <==
layer,p
0,0.5
1,0.40670002
2,0.40173334
3,0.3809667
4,0.39820004
5,0.44946668
6,0.46120003
7,0.4604667
8,0.5351667
9,0.5366667
10,0.5607
11,0.58786666
12,0.5698334
13,0.5504334
14,0.5310667
15,0.56723326
16,0.62156665
17,0.6556667
18,0.6257
19,0.6216333
20,0.6347334
21,0.64826673
22,0.64410007
23,0.6413333
24,0.6394667
25,0.64629996
26,0.6566667
27,0.66566664
28,0.6140001
29,0.61850005
30,0.62090003
31,0.5837334
32,0.6234666
33,0.58570004
34,0.6282333
35,0.6287334
36,0.59173334
37,0.5934
38,0.59326667
39,0.5896333
40,0.59113336
41,0.59529996
42,0.62853336
43,0.67723334
44,0.63580006


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/trec_baseline.csv <==
layer,p
0,0.16666666666666666
1,0.16666666666666666
2,0.16666666666666666
3,0.16666666666666666
4,0.16666666666666666
5,0.16666666666666666
6,0.16666666666666666
7,0.16666666666666666
8,0.16666666666666666
9,0.16666666666666666
10,0.16666666666666666
11,0.16666666666666666
12,0.16666666666666666
13,0.16666666666666666
14,0.16666666666666666
15,0.16666666666666666
16,0.16666666666666666
17,0.16666666666666666
18,0.16666666666666666
19,0.16666666666666666
20,0.16666666666666666
21,0.16666666666666666
22,0.16666666666666666
23,0.16666666666666666
24,0.16666666666666666
25,0.16666666666666666
26,0.16666666666666666
27,0.16666666666666666
28,0.16666666666666666
29,0.16666666666666666
30,0.16666666666666666
31,0.16666666666666666
32,0.16666666666666666
33,0.16666666666666666
34,0.16666666666666666
35,0.16666666666666666
36,0.16666666666666666
37,0.16666666666666666
38,0.16666666666666666
39,0.16666666666666666
40,0.16666666666666666
41,0.16666666666666666
42,0.16666666666666666
43,0.16666666666666666
44,0.16666666666666666


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/trec_false_prefix.csv <==
layer,p
0,0.1666667
1,0.1631667
2,0.14
3,0.17133336
4,0.15183334
5,0.19233336
6,0.2006667
7,0.25283337
8,0.23416668
9,0.17133336
10,0.106000006
11,0.135
12,0.133
13,0.14966668
14,0.13733335
15,0.15083335
16,0.16466668
17,0.18716666
18,0.19116668
19,0.18100001
20,0.16216668
21,0.16533335
22,0.16900001
23,0.15833333
24,0.15900001
25,0.157
26,0.15200001
27,0.15216668
28,0.14316668
29,0.142
30,0.13800001
31,0.14333335
32,0.13816667
33,0.13116667
34,0.13116668
35,0.12883334
36,0.13233334
37,0.13016666
38,0.12650001
39,0.12750001
40,0.13216668
41,0.125
42,0.123
43,0.12100001
44,0.125


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/trec_true_prefix.csv <==
layer,p
0,0.1666667
1,0.15316668
2,0.12733333
3,0.1736667
4,0.15316667
5,0.17983335
6,0.20000002
7,0.26133335
8,0.22150002
9,0.22216667
10,0.45100003
11,0.44900003
12,0.505
13,0.48316664
14,0.49016666
15,0.44166663
16,0.40116665
17,0.39016667
18,0.40333334
19,0.3711667
20,0.35016668
21,0.34216666
22,0.37316668
23,0.37483338
24,0.3776667
25,0.37050003
26,0.363
27,0.386
28,0.3851667
29,0.39200002
30,0.397
31,0.397
32,0.38633338
33,0.3771667
34,0.37233332
35,0.3666667
36,0.35750002
37,0.35383335
38,0.34300002
39,0.34966668
40,0.35650003
41,0.374
42,0.36800003
43,0.35700002
44,0.36400002


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/trec_zero_shot.csv <==
layer,p
0,0.1666667
1,0.1455
2,0.12733334
3,0.15683335
4,0.12933335
5,0.1155
6,0.18050002
7,0.17383336
8,0.15833335
9,0.16266666
10,0.22233336
11,0.24350001
12,0.2381667
13,0.22916667
14,0.22666667
15,0.2631667
16,0.22583336
17,0.21300003
18,0.19950002
19,0.19633335
20,0.19150001
21,0.19333336
22,0.20633334
23,0.21516669
24,0.20216666
25,0.20500001
26,0.21300001
27,0.21000001
28,0.21000001
29,0.201
30,0.20500001
31,0.18716668
32,0.18433335
33,0.17716669
34,0.17533335
35,0.19700001
36,0.19000001
37,0.19766667
38,0.19283333
39,0.20716667
40,0.19900002
41,0.18300001
42,0.17500001
43,0.18516669
44,0.19000001


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_false_prefix.csv <==
layer,p
0,0.5
1,0.45250002
2,0.4255
3,0.467
4,0.45150003
5,0.53800005
6,0.49100003
7,0.60050005
8,0.5755
9,0.55
10,0.5235
11,0.52150005
12,0.499
13,0.49150002
14,0.504
15,0.5015
16,0.49600002
17,0.50600004
18,0.49550003
19,0.48400003
20,0.48950002
21,0.504
22,0.50600004
23,0.50850004
24,0.5015
25,0.507
26,0.51350003
27,0.5255
28,0.514
29,0.53150004
30,0.52400005
31,0.53300005
32,0.54200006
33,0.54150003
34,0.5325
35,0.54550004
36,0.54700005
37,0.54150003
38,0.53800005
39,0.52000004
40,0.52000004
41,0.526
42,0.5295
43,0.52900004
44,0.523


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_true_prefix.csv <==
layer,p
0,0.5
1,0.44700003
2,0.42650002
3,0.469
4,0.4505
5,0.53300005
6,0.5005
7,0.6025
8,0.5755
9,0.573
10,0.605
11,0.6
12,0.6075
13,0.6125
14,0.60400003
15,0.61200005
16,0.59300005
17,0.606
18,0.61050004
19,0.592
20,0.5975
21,0.605
22,0.5945
23,0.60800004
24,0.60800004
25,0.61300004
26,0.614
27,0.61200005
28,0.6225
29,0.624
30,0.6175
31,0.6255
32,0.628
33,0.628
34,0.61550003
35,0.62100005
36,0.6265
37,0.624
38,0.614
39,0.6085
40,0.6085
41,0.61
42,0.606
43,0.5975
44,0.609


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_zero_shot.csv <==
layer,p
0,0.5
1,0.432
2,0.3305
3,0.45900002
4,0.48650002
5,0.59050006
6,0.55950004
7,0.46300003
8,0.5065
9,0.45250002
10,0.46250004
11,0.45200002
12,0.52900004
13,0.499
14,0.47900003
15,0.505
16,0.51250005
17,0.535
18,0.5295
19,0.508
20,0.505
21,0.5165
22,0.492
23,0.47400004
24,0.462
25,0.462
26,0.44000003
27,0.47000003
28,0.44750002
29,0.455
30,0.44200003
31,0.45350003
32,0.437
33,0.45200002
34,0.432
35,0.45800003
36,0.45400003
37,0.43400002
38,0.42100003
39,0.43350002
40,0.43950003
41,0.418
42,0.41950002
43,0.4115
44,0.42600003


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333
37,0.3333333333333333
38,0.3333333333333333
39,0.3333333333333333
40,0.3333333333333333
41,0.3333333333333333
42,0.3333333333333333
43,0.3333333333333333
44,0.3333333333333333


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_false_prefix.csv <==
layer,p
0,0.3333334
1,0.3016667
2,0.31133336
3,0.31033334
4,0.30533335
5,0.29500002
6,0.27
7,0.29733333
8,0.28533337
9,0.34266672
10,0.36233336
11,0.33833334
12,0.33200002
13,0.319
14,0.321
15,0.31500003
16,0.31733334
17,0.319
18,0.314
19,0.30933332
20,0.30733335
21,0.29066667
22,0.27666667
23,0.29033336
24,0.28533334
25,0.28133333
26,0.28500003
27,0.28500003
28,0.2786667
29,0.2786667
30,0.28300002
31,0.2806667
32,0.284
33,0.27866668
34,0.264
35,0.2656667
36,0.2666667
37,0.2666667
38,0.259
39,0.2576667
40,0.25233334
41,0.2566667
42,0.2566667
43,0.26766667
44,0.26766667


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_true_prefix.csv <==
layer,p
0,0.3333334
1,0.31933334
2,0.32000002
3,0.29433337
4,0.30466667
5,0.28033334
6,0.26766667
7,0.28433332
8,0.27733332
9,0.35566667
10,0.43600002
11,0.40933332
12,0.42133334
13,0.42200002
14,0.42333335
15,0.3986667
16,0.404
17,0.39366668
18,0.40033337
19,0.402
20,0.40466666
21,0.39400002
22,0.39566672
23,0.3986667
24,0.39933336
25,0.395
26,0.38500002
27,0.39900002
28,0.40833333
29,0.39533332
30,0.39233333
31,0.39400002
32,0.38933337
33,0.39100003
34,0.37566668
35,0.38166672
36,0.37633333
37,0.3806667
38,0.379
39,0.37466666
40,0.36633337
41,0.367
42,0.37233335
43,0.37866667
44,0.384


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_zero_shot.csv <==
layer,p
0,0.3333334
1,0.30333337
2,0.25133333
3,0.264
4,0.29333332
5,0.256
6,0.259
7,0.28466666
8,0.317
9,0.34766668
10,0.39466667
11,0.437
12,0.45800003
13,0.44166666
14,0.39666668
15,0.37533337
16,0.28433332
17,0.32233334
18,0.32733336
19,0.3646667
20,0.34500003
21,0.344
22,0.34433332
23,0.33
24,0.32500002
25,0.32200003
26,0.31800002
27,0.31633332
28,0.30933335
29,0.31033337
30,0.34100002
31,0.32900003
32,0.30233335
33,0.30833334
34,0.27400002
35,0.273
36,0.27233332
37,0.26733336
38,0.26900002
39,0.27433333
40,0.25300002
41,0.24400002
42,0.24566667
43,0.29033336
44,0.277


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333
37,0.3333333333333333
38,0.3333333333333333
39,0.3333333333333333
40,0.3333333333333333
41,0.3333333333333333
42,0.3333333333333333
43,0.3333333333333333
44,0.3333333333333333


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_false_prefix.csv <==
layer,p
0,0.3333334
1,0.34800002
2,0.38166672
3,0.37066668
4,0.34533334
5,0.35333335
6,0.37166667
7,0.36966667
8,0.31566668
9,0.293
10,0.29233336
11,0.29233333
12,0.2956667
13,0.2826667
14,0.28766668
15,0.30566671
16,0.30666667
17,0.31100002
18,0.30466667
19,0.30400002
20,0.31500003
21,0.32033333
22,0.31966668
23,0.32333332
24,0.33733332
25,0.33633336
26,0.34066668
27,0.354
28,0.35833335
29,0.35833335
30,0.35633337
31,0.3566667
32,0.342
33,0.349
34,0.3496667
35,0.34600002
36,0.34866667
37,0.34566668
38,0.35133332
39,0.35200003
40,0.34833333
41,0.349
42,0.3396667
43,0.35033336
44,0.3396667


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_true_prefix.csv <==
layer,p
0,0.3333334
1,0.34666666
2,0.379
3,0.349
4,0.34933332
5,0.36466667
6,0.36333337
7,0.363
8,0.30366668
9,0.28800002
10,0.34600002
11,0.32933336
12,0.37333336
13,0.37
14,0.35900003
15,0.36533335
16,0.3666667
17,0.3776667
18,0.38466668
19,0.39066666
20,0.3976667
21,0.4106667
22,0.42000002
23,0.393
24,0.40366668
25,0.41766667
26,0.41233337
27,0.41833332
28,0.42600003
29,0.43
30,0.43
31,0.4366667
32,0.42766666
33,0.42900002
34,0.425
35,0.41966668
36,0.41533336
37,0.41366667
38,0.41733333
39,0.418
40,0.41733333
41,0.41433337
42,0.42466667
43,0.43433335
44,0.4176667


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_zero_shot.csv <==
layer,p
0,0.3333334
1,0.324
2,0.34233335
3,0.32733333
4,0.3106667
5,0.3646667
6,0.35700002
7,0.358
8,0.3836667
9,0.34033337
10,0.34866667
11,0.3376667
12,0.367
13,0.37933332
14,0.388
15,0.3756667
16,0.3866667
17,0.37833336
18,0.35533336
19,0.3926667
20,0.39833337
21,0.40533337
22,0.4136667
23,0.4076667
24,0.3916667
25,0.39600003
26,0.41000003
27,0.4046667
28,0.41200003
29,0.38333336
30,0.38533333
31,0.38533333
32,0.42233333
33,0.40500003
34,0.42200002
35,0.41533333
36,0.418
37,0.42700002
38,0.4226667
39,0.41433334
40,0.42166668
41,0.4226667
42,0.41866672
43,0.39233333
44,0.39533335


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333
37,0.3333333333333333
38,0.3333333333333333
39,0.3333333333333333
40,0.3333333333333333
41,0.3333333333333333
42,0.3333333333333333
43,0.3333333333333333
44,0.3333333333333333


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
0,0.3333334
1,0.377
2,0.24233335
3,0.29633334
4,0.33400002
5,0.31
6,0.30600002
7,0.26133335
8,0.26733336
9,0.22100002
10,0.05733334
11,0.17733334
12,0.06166667
13,0.031000001
14,0.012666668
15,0.027
16,0.038000003
17,0.064666666
18,0.15900001
19,0.21466666
20,0.277
21,0.24333334
22,0.23333335
23,0.26166666
24,0.20600002
25,0.16466667
26,0.11166668
27,0.13066667
28,0.14933336
29,0.16566668
30,0.16633333
31,0.19266666
32,0.17533334
33,0.17966667
34,0.177
35,0.17533334
36,0.18966666
37,0.16000001
38,0.16233334
39,0.13033333
40,0.12066667
41,0.116333336
42,0.10733334
43,0.102666676
44,0.094000004


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_true_prefix.csv <==
layer,p
0,0.3333334
1,0.36800003
2,0.249
3,0.2926667
4,0.33333334
5,0.31
6,0.317
7,0.26833335
8,0.26900002
9,0.39333335
10,0.70500004
11,0.75766665
12,0.87833333
13,0.93633336
14,0.957
15,0.97733337
16,0.9803334
17,0.98733336
18,0.99833333
19,0.99833333
20,0.9983334
21,0.99866664
22,0.99833333
23,0.99833333
24,0.99833333
25,0.99833333
26,0.99833333
27,0.99833333
28,0.99833333
29,0.99833333
30,0.99833333
31,0.99833333
32,0.99833333
33,0.99833333
34,0.99833333
35,0.99766666
36,0.99833333
37,0.99833333
38,0.99833333
39,0.99833333
40,0.99833333
41,0.99833333
42,0.99833333
43,0.99833333
44,0.99833333


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_zero_shot.csv <==
layer,p
0,0.3333334
1,0.38566667
2,0.246
3,0.32200003
4,0.358
5,0.32700002
6,0.216
7,0.25233334
8,0.25933334
9,0.2586667
10,0.3266667
11,0.44500002
12,0.39100003
13,0.40300003
14,0.40833333
15,0.6503334
16,0.66433334
17,0.8023334
18,0.8946667
19,0.94100004
20,0.93866664
21,0.93766665
22,0.97300005
23,0.95933336
24,0.95033336
25,0.95966667
26,0.938
27,0.95366675
28,0.9613334
29,0.961
30,0.96066666
31,0.95600003
32,0.9606667
33,0.938
34,0.94166666
35,0.9353334
36,0.9383334
37,0.9436667
38,0.9436667
39,0.9026667
40,0.8766667
41,0.87733334
42,0.92600006
43,0.91800004
44,0.9423334


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_permute/average_baseline.csv <==
layer,p
0,1
1,1
2,1
3,1
4,1
5,1
6,1
7,1
8,1
9,1
10,1
11,1
12,1
13,1
14,1
15,1
16,1
17,1
18,1
19,1
20,1
21,1
22,1
23,1
24,1
25,1
26,1
27,1
28,1
29,1
30,1
31,1
32,1
33,1
34,1
35,1
36,1
37,1
38,1
39,1
40,1
41,1
42,1
43,1
44,1


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_permute/average_false_prefix.csv <==
layer,p
0,1.000000102179391
1,0.9638715088367462
2,0.9880048419748034
3,0.9650714908327375
4,0.9409286294664655
5,0.9664286119597298
6,0.9415238584790911
7,0.9623190973486219
8,0.9560238633837018
9,1.0021667097296034
10,1.3575286396912165
11,1.2705524521214622
12,1.3470810183456965
13,1.3360143559319633
14,1.3557476614202773
15,1.2710809920515334
16,1.1891000441142492
17,1.125923867736544
18,1.1209667026996613
19,1.1020238867827825
20,1.1075000677789961
21,1.084704795054027
22,1.126561952488763
23,1.1483095756598882
24,1.1354239072118486
25,1.1561000730310167
26,1.1749572030135564
27,1.1724238523415156
28,1.1845238506793976
29,1.1748238716806685
30,1.180595304284777
31,1.1708000259740012
32,1.1766190912042345
33,1.163061946630478
34,1.1603429232324873
35,1.1571381432669503
36,1.1515810234206063
37,1.161428621837071
38,1.17269053203719
39,1.168309565101351
40,1.1764809957572393
41,1.1950000609670366
42,1.192990528685706
43,1.2026429091181075
44,1.220476256949561


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_permute/average_true_prefix.csv <==
layer,p
0,1.000000102179391
1,0.962666745696749
2,0.9855762634958539
3,0.9817953024591718
4,0.9443619506699699
5,0.9734143359320504
6,0.9375952652522496
7,0.9656571873596737
8,0.961681033883776
9,0.922442900282996
10,0.8566905132361821
11,0.8330238504069192
12,0.8191047992025103
13,0.8115429026739938
14,0.7992857247591019
15,0.7660190739801952
16,0.7615524253674916
17,0.7460952890770776
18,0.7213000229426793
19,0.7077143362590245
20,0.7213381337268012
21,0.7086714591298785
22,0.6910238553370748
23,0.6817143282720021
24,0.6787238333906446
25,0.6590476504393986
26,0.6507857420614788
27,0.650680980512074
28,0.6410190910100937
29,0.632814320070403
30,0.6272095622760909
31,0.6248667037912777
32,0.6308000215462276
33,0.6349381250994546
34,0.6345904948455947
35,0.6346476450562477
36,0.6429143111620631
37,0.6390476439680371
38,0.6471048018762043
39,0.641619083072458
40,0.6514000264661652
41,0.6571143226964133
42,0.6606476647513253
43,0.6443762236407825
44,0.6400238413895879


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/cal_permute/average_zero_shot.csv <==
layer,p
0,1.000000102179391
1,0.9902286444391523
2,0.9870238729885646
3,0.9690238577978951
4,0.9479381484644753
5,0.9722143369061607
6,0.9663476773670742
7,0.9702524287360055
8,0.972481003829411
9,0.9598095715045929
10,0.9312905158315387
11,0.8925809860229492
12,0.8996714864458356
13,0.8660095419202533
14,0.8750476496560233
15,0.8796667201178414
16,0.8737714631216866
17,0.866028619664056
18,0.8478619498865945
19,0.8593857671533313
20,0.8691809773445129
21,0.8633381426334381
22,0.872652428490775
23,0.8769476584025792
24,0.8722524174622127
25,0.8624048360756466
26,0.8749571868351528
27,0.8296000574316297
28,0.8459666882242475
29,0.8469429016113281
30,0.8536810087306159
31,0.8285762305770602
32,0.8682952799967357
33,0.8595429105418069
34,0.8697428894894463
35,0.871395292026656
36,0.8689666986465454
37,0.8592190870216915
38,0.8653381296566555
39,0.8431524187326431
40,0.8415286008800779
41,0.8339667235101972
42,0.8310143245118005
43,0.8272238352469036
44,0.8217000322682517


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/correct_over_incorrect/average_baseline.csv <==
layer,p
0,0.3681972789115647
1,0.3681972789115647
2,0.3681972789115647
3,0.3681972789115647
4,0.3681972789115647
5,0.3681972789115647
6,0.3681972789115647
7,0.3681972789115647
8,0.3681972789115647
9,0.3681972789115647
10,0.3681972789115647
11,0.3681972789115647
12,0.3681972789115647
13,0.3681972789115647
14,0.3681972789115647
15,0.3681972789115647
16,0.3681972789115647
17,0.3681972789115647
18,0.3681972789115647
19,0.3681972789115647
20,0.3681972789115647
21,0.3681972789115647
22,0.3681972789115647
23,0.3681972789115647
24,0.3681972789115647
25,0.3681972789115647
26,0.3681972789115647
27,0.3681972789115647
28,0.3681972789115647
29,0.3681972789115647
30,0.3681972789115647
31,0.3681972789115647
32,0.3681972789115647
33,0.3681972789115647
34,0.3681972789115647
35,0.3681972789115647
36,0.3681972789115647
37,0.3681972789115647
38,0.3681972789115647
39,0.3681972789115647
40,0.3681972789115647
41,0.3681972789115647
42,0.3681972789115647
43,0.3681972789115647
44,0.3681972789115647


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.37199049443006516
1,0.37627144956163
2,0.3805571618889059
3,0.3747571584369455
4,0.3740523984389646
5,0.3726523970918996
6,0.37000954310808865
7,0.3708952596145017
8,0.3694095393376691
9,0.37027144698160036
10,0.35964763377393993
11,0.3618857328380857
12,0.3606857316834586
13,0.35880477353930473
14,0.35871430380003794
15,0.36276668097291676
16,0.36491906749350683
17,0.3668523984295981
18,0.3669047776077475
19,0.3630000187882355
20,0.36297144687601496
21,0.36514286963003023
22,0.37113811394998003
23,0.3724762036332062
24,0.3804762086697987
25,0.38343335102711407
26,0.39667144630636486
27,0.40785716474056244
28,0.41297144442796707
29,0.4159143013613565
30,0.4208333609359605
31,0.42158098625285284
32,0.41528574164424625
33,0.4161285970892225
34,0.41210477692740305
35,0.4119238236120769
36,0.40148573368787766
37,0.40213812461921145
38,0.40361906800951275
39,0.40915716120174955
40,0.3958523965307644
41,0.3912523974265371
42,0.3832476351942335
43,0.4078571732555117
44,0.4035285913518497


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/correct_over_incorrect/average_true_prefix.csv <==
layer,p
0,0.37199049443006516
1,0.37627144956163
2,0.38039049452969004
3,0.37493811175227165
4,0.3738476373255253
5,0.37213811544435366
6,0.37007620664579527
7,0.37049049511551857
8,0.3695095420948097
9,0.3712428691131728
10,0.3822571651211807
11,0.38236191655908314
12,0.3827190707836832
13,0.38369049344744
14,0.3861952562417303
15,0.3909238220325538
16,0.3911666859473501
17,0.39438573217817713
18,0.391957162214177
19,0.3907333527292524
20,0.39140001365116667
21,0.39305716327258516
22,0.41440954165799276
23,0.4400000146457127
24,0.43545716043029514
25,0.4462809754269464
26,0.4876381265265601
27,0.5057762265205383
28,0.5246904981987817
29,0.530452413218362
30,0.5425857433250972
31,0.5353000227894101
32,0.5245952627488545
33,0.5192952539239611
34,0.5409333471740995
35,0.5454238397734505
36,0.5262952649167606
37,0.5330000243016652
38,0.5260714516043663
39,0.5254095494747162
40,0.49545715962137493
41,0.4849619311945779
42,0.47420479144368854
43,0.5316666918141502
44,0.48607621661254335


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/correct_over_incorrect/average_zero_shot.csv <==
layer,p
0,0.3698047756084374
1,0.37865239807537626
2,0.38356668395655497
3,0.37869049502270563
4,0.37931906644787106
5,0.37846192185367855
6,0.37349049001932144
7,0.37153811007738113
8,0.374680971460683
9,0.3783619249505656
10,0.3743428811430931
11,0.3752762127135481
12,0.3752285949885845
13,0.37963811521019253
14,0.37560001920376507
15,0.37628573764647755
16,0.3774524022425924
17,0.3718809714274747
18,0.3725666840161596
19,0.3731666872543948
20,0.37425239969577107
21,0.3763143079621451
22,0.382223834416696
23,0.37918573564716745
24,0.3792619188981397
25,0.3797762133181095
26,0.3815095419330256
27,0.3895285895892552
28,0.3871238300842898
29,0.3872762104230268
30,0.38757621337260517
31,0.39134763340864864
32,0.39102858304977417
33,0.3942714487867696
34,0.3948904983699322
35,0.39196668033088955
36,0.3979476440165724
37,0.4049142992922238
38,0.40404763924224035
39,0.408252411122833
40,0.4034619299428804
41,0.4027857333421707
42,0.3984571604856423
43,0.4073285907506943
44,0.3940952547958919


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/label_space_probs/average_baseline.csv <==
layer,p
0,1.984126984126984e-05
1,1.984126984126984e-05
2,1.984126984126984e-05
3,1.984126984126984e-05
4,1.984126984126984e-05
5,1.984126984126984e-05
6,1.984126984126984e-05
7,1.984126984126984e-05
8,1.984126984126984e-05
9,1.984126984126984e-05
10,1.984126984126984e-05
11,1.984126984126984e-05
12,1.984126984126984e-05
13,1.984126984126984e-05
14,1.984126984126984e-05
15,1.984126984126984e-05
16,1.984126984126984e-05
17,1.984126984126984e-05
18,1.984126984126984e-05
19,1.984126984126984e-05
20,1.984126984126984e-05
21,1.984126984126984e-05
22,1.984126984126984e-05
23,1.984126984126984e-05
24,1.984126984126984e-05
25,1.984126984126984e-05
26,1.984126984126984e-05
27,1.984126984126984e-05
28,1.984126984126984e-05
29,1.984126984126984e-05
30,1.984126984126984e-05
31,1.984126984126984e-05
32,1.984126984126984e-05
33,1.984126984126984e-05
34,1.984126984126984e-05
35,1.984126984126984e-05
36,1.984126984126984e-05
37,1.984126984126984e-05
38,1.984126984126984e-05
39,1.984126984126984e-05
40,1.984126984126984e-05
41,1.984126984126984e-05
42,1.984126984126984e-05
43,1.984126984126984e-05
44,1.984126984126984e-05
45,1.984126984126984e-05
46,1.984126984126984e-05
47,1.984126984126984e-05
48,1.984126984126984e-05


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/label_space_probs/average_false_prefix.csv <==
layer,p
0,0.0001491095338548933
1,0.0024023609501974924
2,0.004116352115358625
3,0.007275457893099103
4,0.005536288022994995
5,0.007705160549708775
6,0.004508967910494123
7,0.004731718982969012
8,0.0034595600196293424
9,0.006082977567400251
10,0.03775392259870257
11,0.036083493913922994
12,0.0881055040018899
13,0.20962585721697127
14,0.21254658273288182
15,0.20302014691489084
16,0.18937572836875916
17,0.23417944141796657
18,0.24793999535696848
19,0.26782372168132235
20,0.2774662375450134
21,0.2959764301776886
22,0.3163083280835833
23,0.3296876294272287
24,0.3790316581726074
25,0.39681707109723774
26,0.41769043036869596
27,0.43993349160466877
28,0.4649814026696341
29,0.47918312890189035
30,0.48025476932525635
31,0.48917102813720703
32,0.5059667995997837
33,0.5134604317801339
34,0.537487302507673
35,0.5405006408691406
36,0.5460630144391742
37,0.5627784729003906
38,0.5711056845528739
39,0.5879240036010742
40,0.6276147024972099
41,0.6536080496651786
42,0.7675432477678571
43,0.9593680245535714
44,0.8318219866071429


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/label_space_probs/average_true_prefix.csv <==
layer,p
0,0.0001491095338548933
1,0.0024029059069497244
2,0.0041169098445347375
3,0.007294510092054095
4,0.005544249500547137
5,0.007694052798407418
6,0.004514847482953753
7,0.00474421467099871
8,0.0034610629081726074
9,0.006048534597669329
10,0.037201144865580967
11,0.03555434090750558
12,0.08712433917181832
13,0.2068561656134469
14,0.2109952015536172
15,0.19974997639656067
16,0.1862359642982483
17,0.23209932020732335
18,0.24619056497301375
19,0.26725502950804575
20,0.2761581114360264
21,0.29513399941580637
22,0.316764771938324
23,0.3301467554909842
24,0.37839491026742117
25,0.3959250109536307
26,0.4174559456961496
27,0.4403394971575056
28,0.46615747043064665
29,0.47973619188581196
30,0.4802333286830357
31,0.48817743573869976
32,0.504878180367606
33,0.5124528067452567
34,0.5314510890415737
35,0.533980233328683
36,0.5398973737444196
37,0.5562537057059151
38,0.5635495867047992
39,0.5804050990513393
40,0.6204201834542411
41,0.6518031529017857
42,0.7491455078125
43,0.946533203125
44,0.833740234375


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/label_space_probs/average_zero_shot.csv <==
layer,p
0,0.0001491095338548933
1,0.002279860632760184
2,0.003640796457018171
3,0.005526018994195121
4,0.004089121307645526
5,0.003999969788960048
6,0.0027459817273276193
7,0.00457191893032619
8,0.0043149760791233605
9,0.003931594746453422
10,0.001954959971564157
11,0.001215470688683646
12,0.0013611657278878348
13,0.0018881218773978098
14,0.002891604389463152
15,0.004398852586746216
16,0.004771628550120762
17,0.00949234196117946
18,0.019880167075565884
19,0.025675603321620395
20,0.043971896171569824
21,0.05059042572975159
22,0.051841565540858676
23,0.05326257007462638
24,0.11352672321455819
25,0.1435599880559104
26,0.15257384947368077
27,0.1651182004383632
28,0.189980115209307
29,0.1880964892251151
30,0.18949182544435775
31,0.19752518194062368
32,0.2002732753753662
33,0.19978744643075125
34,0.20261764526367188
35,0.20543989964893886
36,0.20819224630083358
37,0.20344746112823486
38,0.20033914702279226
39,0.18032230649675643
40,0.18566189493451798
41,0.15852988617760794
42,0.1308668851852417
43,0.15071853143828257
44,0.0287384603704725


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/top_1_acc/average_baseline.csv <==
layer,p
0,1.984126984126984e-05
1,1.984126984126984e-05
2,1.984126984126984e-05
3,1.984126984126984e-05
4,1.984126984126984e-05
5,1.984126984126984e-05
6,1.984126984126984e-05
7,1.984126984126984e-05
8,1.984126984126984e-05
9,1.984126984126984e-05
10,1.984126984126984e-05
11,1.984126984126984e-05
12,1.984126984126984e-05
13,1.984126984126984e-05
14,1.984126984126984e-05
15,1.984126984126984e-05
16,1.984126984126984e-05
17,1.984126984126984e-05
18,1.984126984126984e-05
19,1.984126984126984e-05
20,1.984126984126984e-05
21,1.984126984126984e-05
22,1.984126984126984e-05
23,1.984126984126984e-05
24,1.984126984126984e-05
25,1.984126984126984e-05
26,1.984126984126984e-05
27,1.984126984126984e-05
28,1.984126984126984e-05
29,1.984126984126984e-05
30,1.984126984126984e-05
31,1.984126984126984e-05
32,1.984126984126984e-05
33,1.984126984126984e-05
34,1.984126984126984e-05
35,1.984126984126984e-05
36,1.984126984126984e-05
37,1.984126984126984e-05
38,1.984126984126984e-05
39,1.984126984126984e-05
40,1.984126984126984e-05
41,1.984126984126984e-05
42,1.984126984126984e-05
43,1.984126984126984e-05
44,1.984126984126984e-05
45,1.984126984126984e-05
46,1.984126984126984e-05
47,1.984126984126984e-05
48,1.984126984126984e-05


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/top_1_acc/average_false_prefix.csv <==
layer,p
0,0.0
1,0.0
2,0.0
3,0.0007857143479798521
4,0.0022142857612509814
5,0.0037857143241646035
6,0.0
7,0.005142857561752733
8,0.00042857143229671886
9,0.0008523809790079083
10,0.06733810063451529
11,0.06099047804517405
12,0.12000953006957259
13,0.14383334013733215
14,0.14607619891674922
15,0.14640000767706493
16,0.1475619096142639
17,0.1486761971609667
18,0.1493381028994918
19,0.1457619105598756
20,0.14633810413735254
21,0.15079524537681468
22,0.15723810364891375
23,0.15647143564586127
24,0.18760000807898386
25,0.19643810178552354
26,0.20560477248259953
27,0.21036668121814728
28,0.2103809617110528
29,0.21435238910739177
30,0.21519524497645243
31,0.2143381068349949
32,0.22072858533023723
33,0.22400477162695356
34,0.2275809608399868
35,0.22439048958144017
36,0.21963334176689386
37,0.23030477203428745
38,0.23169524701578276
39,0.2441904852166772
40,0.2568571550821486
41,0.26131430068718536
42,0.3469000171337809
43,0.4051571658679417
44,0.3892857389790671


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/top_1_acc/average_true_prefix.csv <==
layer,p
0,0.0
1,0.0
2,0.0
3,0.0008571429228010986
4,0.0020000001448871835
5,0.0035714287078008056
6,0.00014285714964249304
7,0.005571428794480328
8,0.00042857143229671886
9,0.0010047619580291212
10,0.07070952773626361
11,0.06367619168512258
12,0.13357143396777765
13,0.15858572175160848
14,0.15899524703023157
15,0.15910476964199916
16,0.1576523863145017
17,0.15885715158323624
18,0.16108572403235094
19,0.1639809586506869
20,0.16512381604739598
21,0.1670285810250789
22,0.17319048458843359
23,0.1822428634789373
24,0.19780476604189193
25,0.20983333672795976
26,0.22632858157157898
27,0.23311429364340647
28,0.22978096866946934
29,0.2409809661081194
30,0.23767144707796564
31,0.23697619884374685
32,0.24607620853930712
33,0.2513809579291514
34,0.2677809681211199
35,0.26954763994685244
36,0.2689952463177698
37,0.2790666745110814
38,0.2698095416916268
39,0.2745381091455264
40,0.29041430166190757
41,0.30660953665418283
42,0.3958952586565699
43,0.5199905037879944
44,0.46087621578148436


==> figures/layerwise/gpt_neox/permuted_incorrect_labels/top_1_acc/average_zero_shot.csv <==
layer,p
0,0.0
1,0.0
2,0.0
3,0.0005714285819392119
4,0.0013571429132883037
5,0.0030714286591059397
6,0.0005714285985699721
7,0.010147619446278051
8,0.005642857402563095
9,0.015000000596046448
10,0.0
11,0.0
12,0.0
13,0.0
14,0.0006428571817065988
15,0.0008571428645934377
16,0.0012857143634131976
17,0.02342857207570757
18,0.041214286748852046
19,0.04707619326914677
20,0.0752428604173474
21,0.07806190835877455
22,0.0764238133228251
23,0.07776190812832542
24,0.08209047972091607
25,0.08400952709572655
26,0.08558572030493192
27,0.08813333883881569
28,0.08944286139948028
29,0.08970952779054642
30,0.09094286177839551
31,0.09074286158595767
32,0.0917047666651862
33,0.09129048138856888
34,0.09127619649682726
35,0.09240952744481287
36,0.0939904802611896
37,0.09217619722975152
38,0.09158095650907074
39,0.09070476783173424
40,0.09457143396139145
41,0.08550476573873311
42,0.0841238132561557
43,0.10516190873126366
44,0.0006000000264196258


==> figures/layerwise/gpt_neox/prompt_injection/cal_correct_over_incorrect/agnews.csv <==
layer,p
0,0.25
1,0.28200000524520874
2,0.3440000116825104
3,0.30300000309944153
4,0.4310000240802765
5,0.41700002551078796
6,0.3800000250339508
7,0.328000009059906
8,0.2800000011920929
9,0.3920000195503235
10,0.40400001406669617
11,0.4240000247955322
12,0.445000022649765
13,0.4400000274181366
14,0.42000001668930054
15,0.45600003004074097
16,0.4480000138282776
17,0.4010000228881836
18,0.4360000276565552
19,0.448000031709671
20,0.4580000305175781
21,0.4780000114440918
22,0.45200002789497375
23,0.4370000123977661
24,0.40400002241134644
25,0.36800001978874207
26,0.3920000195503235
27,0.40800002217292786
28,0.4440000355243683
29,0.47600001096725464
30,0.4400000274181366
31,0.4360000193119049
32,0.4360000193119049
33,0.4440000355243683
34,0.4240000247955322
35,0.42000001668930054
36,0.42000001668930054
37,0.40400001406669617
38,0.40800002217292786
39,0.4000000059604645
40,0.33100003004074097
41,0.30000001192092896
42,0.30400002002716064
43,0.3320000171661377
44,0.1720000058412552


==> figures/layerwise/gpt_neox/prompt_injection/cal_correct_over_incorrect/dbpedia.csv <==
layer,p
0,0.07200000435113907
1,0.07200000435113907
2,0.07200000435113907
3,0.07200000435113907
4,0.07200000435113907
5,0.07200000435113907
6,0.07200000435113907
7,0.07200000435113907
8,0.07200000435113907
9,0.07200000435113907
10,0.07600000500679016
11,0.07200000435113907
12,0.07200000435113907
13,0.07200000435113907
14,0.07200000435113907
15,0.07200000435113907
16,0.07600000500679016
17,0.08400000631809235
18,0.1400000214576721
19,0.19200000762939453
20,0.29000000149011612
21,0.22400000542402267
22,0.18400000631809235
23,0.07200000435113907
24,0.07200000435113907
25,0.07200000435113907
26,0.07200000435113907
27,0.08000000566244125
28,0.07200000435113907
29,0.07200000435113907
30,0.07200000435113907
31,0.07200000435113907
32,0.07200000435113907
33,0.07600000500679016
34,0.08000000566244125
35,0.07600000500679016
36,0.07600000500679016
37,0.07200000435113907
38,0.08000000566244125
39,0.07600000500679016
40,0.07200000435113907
41,0.07200000435113907
42,0.07200000435113907
43,0.07200000435113907
44,0.08400000631809235


==> figures/layerwise/gpt_neox/prompt_injection/cal_correct_over_incorrect/ethos.csv <==
layer,p
0,0.5
1,0.562000036239624
2,0.48000001907348633
3,0.5840000510215759
4,0.5120000243186951
5,0.4700000286102295
6,0.48600003123283386
7,0.5680000185966492
8,0.5300000309944153
9,0.527999997138977
10,0.5180000066757202
11,0.4880000352859497
12,0.5120000243186951
13,0.5920000076293945
14,0.5740000009536743
15,0.5660000443458557
16,0.5320000052452087
17,0.6000000238418579
18,0.5740000009536743
19,0.6100000143051147
20,0.6000000238418579
21,0.6060000061988831
22,0.5660000443458557
23,0.5680000185966492
24,0.527999997138977
25,0.49000000953674316
26,0.5040000081062317
27,0.4360000193119049
28,0.4220000207424164
29,0.3840000033378601
30,0.5740000009536743
31,0.484000027179718
32,0.492000013589859
33,0.4440000355243683
34,0.4740000367164612
35,0.49800002574920654
36,0.45000001788139343
37,0.46400001645088196
38,0.5
39,0.5420000553131104
40,0.5120000243186951
41,0.5220000147819519
42,0.5180000066757202
43,0.49800002574920654
44,0.5


==> figures/layerwise/gpt_neox/prompt_injection/cal_correct_over_incorrect/financial_phrasebank.csv <==
layer,p
0,0.33333340287208557
1,0.33333340287208557
2,0.33333340287208557
3,0.33333340287208557
4,0.33333340287208557
5,0.3360000550746918
6,0.25599998235702515
7,0.2826666831970215
8,0.31066668033599854
9,0.3920000195503235
10,0.36400002241134644
11,0.4360000193119049
12,0.4186667203903198
13,0.5200000405311584
14,0.4906666874885559
15,0.5693333745002747
16,0.5506666302680969
17,0.5
18,0.5226666927337646
19,0.5426667332649231
20,0.5266666412353516
21,0.5680000185966492
22,0.5560000538825989
23,0.4893333613872528
24,0.48000001907348633
25,0.45600003004074097
26,0.5013333559036255
27,0.45333337783813477
28,0.40933334827423096
29,0.4333333671092987
30,0.47600001096725464
31,0.5
32,0.45866668224334717
33,0.4333333671092987
34,0.3973333239555359
35,0.40800002217292786
36,0.36533334851264954
37,0.366666704416275
38,0.34533336758613586
39,0.35466670989990234
40,0.2800000011920929
41,0.2853333652019501
42,0.2600000202655792
43,0.22800001502037048
44,0.22800001502037048


==> figures/layerwise/gpt_neox/prompt_injection/cal_correct_over_incorrect/medical_questions_pairs.csv <==
layer,p
0,0.5
1,0.4880000352859497
2,0.5300000309944153
3,0.47600001096725464
4,0.4660000205039978
5,0.40400001406669617
6,0.5879999995231628
7,0.45600003004074097
8,0.5100000500679016
9,0.4780000150203705
10,0.44200003147125244
11,0.5660000443458557
12,0.550000011920929
13,0.4320000112056732
14,0.6500000357627869
15,0.5320000052452087
16,0.6440000534057617
17,0.6260000467300415
18,0.6160000562667847
19,0.6200000047683716
20,0.6060000061988831
21,0.5300000309944153
22,0.5940000414848328
23,0.6040000319480896
24,0.578000009059906
25,0.5480000376701355
26,0.5680000185966492
27,0.5520000457763672
28,0.5240000486373901
29,0.5200000405311584
30,0.5200000405311584
31,0.4960000216960907
32,0.5040000081062317
33,0.5
34,0.46800002455711365
35,0.46400001645088196
36,0.48000001907348633
37,0.47200003266334534
38,0.47200003266334534
39,0.4520000219345093
40,0.44600000977516174
41,0.49000000953674316
42,0.4700000286102295
43,0.4360000193119049
44,0.48000001907348633


==> figures/layerwise/gpt_neox/prompt_injection/cal_correct_over_incorrect/sick.csv <==
layer,p
0,0.33333340287208557
1,0.40533334016799927
2,0.3493333160877228
3,0.3186666965484619
4,0.34933340549468994
5,0.40800002217292786
6,0.41600000858306885
7,0.47333335876464844
8,0.5013333559036255
9,0.4346666932106018
10,0.5413333177566528
11,0.5173333883285522
12,0.46400001645088196
13,0.5013333559036255
14,0.45466670393943787
15,0.5413333177566528
16,0.5413333177566528
17,0.5840000510215759
18,0.5800000429153442
19,0.6253334283828735
20,0.5920000076293945
21,0.5266667008399963
22,0.5253333449363708
23,0.5240000486373901
24,0.5746667385101318
25,0.5760000348091125
26,0.6173334121704102
27,0.5853333473205566
28,0.6040000319480896
29,0.5706667304039001
30,0.5640000104904175
31,0.5906667113304138
32,0.5800000429153442
33,0.5893334150314331
34,0.5893333554267883
35,0.561333417892456
36,0.5840000510215759
37,0.5626667141914368
38,0.5840000510215759
39,0.5973333120346069
40,0.5613333582878113
41,0.5626667141914368
42,0.5600000023841858
43,0.578666627407074
44,0.2873333692550659


==> figures/layerwise/gpt_neox/prompt_injection/cal_correct_over_incorrect/sst2.csv <==
layer,p
0,0.5
1,0.0
2,0.0
3,0.0
4,0.0
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.480000281333923
11,0.36800002455711365
12,0.34600000977516174
13,0.384000027179718
14,0.4080000162124634
15,0.5100000143051147
16,0.54000004529953
17,0.6360000610351562
18,0.6260000109672546
19,0.6780000567436218
20,0.6440000176429749
21,0.6600000500679016
22,0.6520000338554382
23,0.618000054359436
24,0.0
25,0.0
26,0.0
27,0.0
28,0.0
29,0.0
30,0.0
31,0.0
32,0.0
33,0.0
34,0.0
35,0.0
36,0.0
37,0.0
38,0.0
39,0.0
40,0.0
41,0.0
42,0.0
43,0.0
44,0.0


==> figures/layerwise/gpt_neox/prompt_injection/cal_correct_over_incorrect/unnatural.csv <==
layer,p
0,0.3360000252723694
1,0.3320000171661377
2,0.3320000171661377
3,0.3320000171661377
4,0.3320000171661377
5,0.3320000171661377
6,0.3320000171661377
7,0.3320000171661377
8,0.3320000171661377
9,0.3320000171661377
10,0.3320000171661377
11,0.3400000035762787
12,0.3320000171661377
13,0.35600000619888306
14,0.47600001096725464
15,0.64000004529953
16,0.4440000355243683
17,0.5600000023841858
18,0.7720000147819519
19,0.8640000224113464
20,0.8720000386238098
21,0.940000057220459
22,0.6080000400543213
23,0.5240000486373901
24,0.5560000538825989
25,0.5200000405311584
26,0.6000000238418579
27,0.5760000348091125
28,0.784000039100647
29,0.8360000252723694
30,0.7360000610351562
31,0.6720000505447388
32,0.7320000529289246
33,0.6040000319480896
34,0.7200000286102295
35,0.6680000424385071
36,0.6520000100135803
37,0.6840000152587891
38,0.6800000071525574
39,0.5920000076293945
40,0.48000001907348633
41,0.4240000247955322
42,0.7000000476837158
43,0.6880000233650208
44,0.6040000319480896


==> figures/layerwise/gpt_neox/random_labels/cal_correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
0,0.25
1,0.26525003
2,0.24925001
3,0.26875
4,0.33125
5,0.38575003
6,0.294
7,0.31350002
8,0.32125002
9,0.365
10,0.28175002
11,0.31300002
12,0.3
13,0.29000002
14,0.29500002
15,0.36150002
16,0.407
17,0.44550002
18,0.45450002
19,0.51350003
20,0.51600003
21,0.54075
22,0.5835
23,0.59125
24,0.574
25,0.57925004
26,0.59400004
27,0.58150005
28,0.62750006
29,0.66525
30,0.6575
31,0.67050004
32,0.67875004
33,0.68350005
34,0.66450006
35,0.67300004
36,0.6825
37,0.68700004
38,0.68700004
39,0.70250005
40,0.70100003
41,0.671
42,0.666
43,0.71300006
44,0.71075004


==> figures/layerwise/gpt_neox/random_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681973064584391
1,0.3583342039159366
2,0.3652376042945044
3,0.3683566546865872
4,0.3734018919723375
5,0.38088317960500717
6,0.380555802157947
7,0.3931132895605905
8,0.3869427133883749
9,0.3917370928185327
10,0.3859090358018875
11,0.4017095459359033
12,0.3922717816063336
13,0.3936455930982317
14,0.4081466112818037
15,0.4327102154493332
16,0.4457272323114531
17,0.4647248557635716
18,0.4742296167782375
19,0.4809734949043819
20,0.4846285900899342
21,0.49417434526341303
22,0.4984211027622223
23,0.4985423630901745
24,0.5031843770827565
25,0.49744407939059393
26,0.5099605768918991
27,0.5129146469490868
28,0.5146952601415771
29,0.515379783298288
30,0.5187619253993034
31,0.52009764952319
32,0.5181821691138404
33,0.5133979810135705
34,0.5131646458591733
35,0.5126071646809578
36,0.5087143140179771
37,0.5114006964223725
38,0.5106524197118623
39,0.5099649897643498
40,0.5024095454386303
41,0.4984095479760851
42,0.49287621889795574
43,0.5033238423722131
44,0.5049845448562077


==> figures/layerwise/gpt_neox/random_labels/cal_correct_over_incorrect/dbpedia_false_prefix.csv <==
layer,p
0,0.071428575
1,0.12792858
2,0.15114287
3,0.16164286
4,0.16064286
5,0.18871428
6,0.14771429
7,0.12878573
8,0.1447143
9,0.17978571
10,0.09764287
11,0.12100001
12,0.11607143
13,0.14657144
14,0.13978572
15,0.21164286
16,0.2037143
17,0.27671427
18,0.30271432
19,0.33942857
20,0.383
21,0.40785715
22,0.4284286
23,0.45464283
24,0.4497143
25,0.49800003
26,0.50421435
27,0.53507143
28,0.51000005
29,0.45800003
30,0.50200003
31,0.528
32,0.549
33,0.5640714
34,0.58607143
35,0.55200005
36,0.56700003
37,0.56314284
38,0.56
39,0.5271428
40,0.48900002
41,0.467
42,0.45200002
43,0.50600004
44,0.563


==> figures/layerwise/gpt_neox/random_labels/cal_correct_over_incorrect/ethos_false_prefix.csv <==
layer,p
0,0.5
1,0.503
2,0.521
3,0.49850002
4,0.51000005
5,0.5025
6,0.47400004
7,0.47100002
8,0.49750003
9,0.47900003
10,0.46350002
11,0.50450003
12,0.497
13,0.4645
14,0.51000005
15,0.5115
16,0.5055
17,0.48250002
18,0.48850003
19,0.47300002
20,0.469
21,0.46350002
22,0.46750003
23,0.47000003
24,0.4645
25,0.46550003
26,0.47950003
27,0.48800004
28,0.5025
29,0.51350003
30,0.5155
31,0.5105
32,0.52000004
33,0.5205
34,0.51600003
35,0.51100004
36,0.517
37,0.52150005
38,0.51250005
39,0.5195
40,0.51850003
41,0.5155
42,0.51000005
43,0.5105
44,0.51850003


==> figures/layerwise/gpt_neox/random_labels/cal_correct_over_incorrect/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.3333334
1,0.3333334
2,0.3333334
3,0.3333334
4,0.3336667
5,0.34000003
6,0.31233335
7,0.37333342
8,0.3610001
9,0.316
10,0.3366667
11,0.41566667
12,0.39400002
13,0.48033333
14,0.50133336
15,0.57033336
16,0.5876667
17,0.6723334
18,0.6753334
19,0.68566674
20,0.6686667
21,0.73266673
22,0.74666667
23,0.68733335
24,0.6976667
25,0.67133343
26,0.68533343
27,0.7036667
28,0.688
29,0.657
30,0.67700005
31,0.6866667
32,0.63166666
33,0.59333336
34,0.59400004
35,0.592
36,0.5893334
37,0.6136667
38,0.6303334
39,0.65366673
40,0.62766665
41,0.6193333
42,0.60033333
43,0.6196667
44,0.64100003


==> figures/layerwise/gpt_neox/random_labels/cal_correct_over_incorrect/medical_questions_pairs_false_prefix.csv <==
layer,p
0,0.5
1,0.492
2,0.5665
3,0.51350003
4,0.565
5,0.4415
6,0.5695
7,0.404
8,0.44450003
9,0.46
10,0.49550003
11,0.49100003
12,0.48250002
13,0.48450002
14,0.4945
15,0.48250002
16,0.4645
17,0.44050002
18,0.485
19,0.46300003
20,0.492
21,0.48950002
22,0.476
23,0.47900003
24,0.49850002
25,0.393
26,0.5105
27,0.505
28,0.5055
29,0.5055
30,0.48850003
31,0.476
32,0.48850003
33,0.48350003
34,0.47750002
35,0.483
36,0.47900003
37,0.47900003
38,0.48700002
39,0.48350003
40,0.47250003
41,0.48000002
42,0.48550004
43,0.46100003
44,0.45250002


==> figures/layerwise/gpt_neox/random_labels/cal_correct_over_incorrect/mrpc_false_prefix.csv <==
layer,p
0,0.5
1,0.4945
2,0.48700002
3,0.49650002
4,0.5475
5,0.48000002
6,0.51750004
7,0.5245
8,0.51100004
9,0.5375
10,0.53050005
11,0.517
12,0.492
13,0.49750003
14,0.5165
15,0.51850003
16,0.52000004
17,0.49400002
18,0.51100004
19,0.51000005
20,0.52150005
21,0.522
22,0.523
23,0.517
24,0.5155
25,0.51750004
26,0.508
27,0.514
28,0.512
29,0.508
30,0.5015
31,0.48650002
32,0.50600004
33,0.50200003
34,0.507
35,0.51500005
36,0.49550003
37,0.5015
38,0.50600004
39,0.505
40,0.5055
41,0.5055
42,0.49400002
43,0.492
44,0.50100005


==> figures/layerwise/gpt_neox/random_labels/cal_correct_over_incorrect/poem_sentiment_false_prefix.csv <==
layer,p
0,0.3333334
1,0.3416667
2,0.35433334
3,0.37033337
4,0.305
5,0.3356667
6,0.34366667
7,0.34833336
8,0.3316667
9,0.34300002
10,0.3446667
11,0.37433335
12,0.36766666
13,0.34533334
14,0.3726667
15,0.40433332
16,0.409
17,0.42166668
18,0.43
19,0.4226667
20,0.42233336
21,0.441
22,0.47300002
23,0.48200002
24,0.48866668
25,0.47533336
26,0.5216667
27,0.5203334
28,0.5233334
29,0.532
30,0.5593333
31,0.5536667
32,0.5373333
33,0.51266664
34,0.5106667
35,0.50166667
36,0.48033336
37,0.49066672
38,0.46733338
39,0.476
40,0.46066672
41,0.4446667
42,0.45033336
43,0.48566672
44,0.46433333


==> figures/layerwise/gpt_neox/random_labels/cal_correct_over_incorrect/rte_false_prefix.csv <==
layer,p
0,0.5
1,0.43300003
2,0.46550003
3,0.47650003
4,0.5165
5,0.53000003
6,0.53000003
7,0.541
8,0.55600005
9,0.549
10,0.51750004
11,0.53300005
12,0.528
13,0.53050005
14,0.537
15,0.551
16,0.58100003
17,0.6085
18,0.6355
19,0.65650004
20,0.671
21,0.67800003
22,0.6595
23,0.65900004
24,0.66550004
25,0.6595
26,0.6535
27,0.65050006
28,0.65150005
29,0.661
30,0.6535
31,0.65150005
32,0.643
33,0.64400005
34,0.64750004
35,0.652
36,0.64650005
37,0.651
38,0.64900005
39,0.64750004
40,0.647
41,0.64400005
42,0.6355
43,0.633
44,0.6065


==> figures/layerwise/gpt_neox/random_labels/cal_correct_over_incorrect/sick_false_prefix.csv <==
layer,p
0,0.3333334
1,0.32000002
2,0.333
3,0.31266668
4,0.33133337
5,0.317
6,0.32266667
7,0.34733337
8,0.34100002
9,0.34133333
10,0.3436667
11,0.357
12,0.30533335
13,0.29000002
14,0.316
15,0.347
16,0.39366668
17,0.4406667
18,0.4216667
19,0.44733334
20,0.44333333
21,0.4426667
22,0.4276667
23,0.41200003
24,0.44700003
25,0.45100003
26,0.45433334
27,0.46
28,0.4676667
29,0.4736667
30,0.47333336
31,0.47666672
32,0.47433338
33,0.469
34,0.49
35,0.48633334
36,0.462
37,0.44166666
38,0.44700003
39,0.43533337
40,0.43466666
41,0.44733337
42,0.43500003
43,0.43233332
44,0.4366667


==> figures/layerwise/gpt_neox/random_labels/cal_correct_over_incorrect/sst2_ab_false_prefix.csv <==
layer,p
0,0.5
1,0.52500004
2,0.47700003
3,0.52000004
4,0.508
5,0.53550005
6,0.526
7,0.507
8,0.5245
9,0.53000003
10,0.49750003
11,0.50350004
12,0.5005
13,0.54450005
14,0.568
15,0.5705
16,0.54150003
17,0.512
18,0.505
19,0.48150003
20,0.46400002
21,0.45650002
22,0.43800002
23,0.44300002
24,0.402
25,0.4065
26,0.4045
27,0.38650003
28,0.358
29,0.37600002
30,0.39800003
31,0.37300003
32,0.35050002
33,0.37350002
34,0.397
35,0.40350002
36,0.40850002
37,0.38300002
38,0.365
39,0.36900002
40,0.3375
41,0.33400002
42,0.33600003
43,0.35000002
44,0.30200002


==> figures/layerwise/gpt_neox/random_labels/cal_correct_over_incorrect/sst2_false_prefix.csv <==
layer,p
0,0.5
1,0.3985
2,0.4031
3,0.43343335
4,0.43840006
5,0.47756666
6,0.4704
7,0.49930003
8,0.5089
9,0.54903334
10,0.54683334
11,0.5806
12,0.56740004
13,0.5643
14,0.64710003
15,0.6791333
16,0.72980005
17,0.7591001
18,0.74850005
19,0.7578667
20,0.76196665
21,0.76633334
22,0.7698
23,0.77386665
24,0.7790334
25,0.7839667
26,0.7927334
27,0.79440004
28,0.79073334
29,0.7910667
30,0.7891667
31,0.78803337
32,0.7889667
33,0.79166675
34,0.7947333
35,0.7931667
36,0.7925001
37,0.7948
38,0.79313344
39,0.7953667
40,0.7924
41,0.7917334
42,0.7909335
43,0.79003346
44,0.7880333


==> figures/layerwise/gpt_neox/random_labels/cal_correct_over_incorrect/trec_false_prefix.csv <==
layer,p
0,0.1666667
1,0.17
2,0.13383333
3,0.15466666
4,0.14016668
5,0.18400002
6,0.21183336
7,0.25883332
8,0.23433335
9,0.16933335
10,0.18616667
11,0.19900002
12,0.23183332
13,0.20416667
14,0.18816666
15,0.21233335
16,0.21233335
17,0.23950002
18,0.2495
19,0.23333335
20,0.22133335
21,0.21450002
22,0.21450001
23,0.21616666
24,0.22000001
25,0.22000001
26,0.20300001
27,0.20333335
28,0.1975
29,0.19700001
30,0.19500001
31,0.19116667
32,0.18200001
33,0.17833334
34,0.17283335
35,0.1815
36,0.18483335
37,0.18066667
38,0.17600001
39,0.17966667
40,0.18416667
41,0.18400002
42,0.18400002
43,0.18216667
44,0.17816669


==> figures/layerwise/gpt_neox/random_labels/cal_correct_over_incorrect/tweet_eval_hate_false_prefix.csv <==
layer,p
0,0.5
1,0.45550004
2,0.418
3,0.47550002
4,0.43350002
5,0.51000005
6,0.48150003
7,0.60200006
8,0.574
9,0.545
10,0.558
11,0.53550005
12,0.531
13,0.55
14,0.532
15,0.5655
16,0.56700003
17,0.57750005
18,0.586
19,0.569
20,0.55600005
21,0.57100004
22,0.563
23,0.573
24,0.5765
25,0.58650005
26,0.56600004
27,0.564
28,0.5605
29,0.58000004
30,0.57600003
31,0.58650005
32,0.58400005
33,0.582
34,0.5745
35,0.58250004
36,0.5745
37,0.582
38,0.5745
39,0.57100004
40,0.56100005
41,0.56200004
42,0.558
43,0.56750005
44,0.555


==> figures/layerwise/gpt_neox/random_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_false_prefix.csv <==
layer,p
0,0.3333334
1,0.33733335
2,0.32933334
3,0.31500003
4,0.30500004
5,0.30833334
6,0.3006667
7,0.32700002
8,0.2886667
9,0.3486667
10,0.395
11,0.37500003
12,0.36400002
13,0.35200003
14,0.35033333
15,0.34333336
16,0.35000002
17,0.33733332
18,0.34
19,0.33833337
20,0.33100003
21,0.3186667
22,0.30866668
23,0.3216667
24,0.3096667
25,0.29966667
26,0.2996667
27,0.30266666
28,0.30766666
29,0.30733335
30,0.30633333
31,0.307
32,0.30233335
33,0.30233333
34,0.28633332
35,0.29733336
36,0.2963333
37,0.29366666
38,0.2996667
39,0.291
40,0.28533337
41,0.28533337
42,0.28033334
43,0.28133336
44,0.28733337


==> figures/layerwise/gpt_neox/random_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_false_prefix.csv <==
layer,p
0,0.3333334
1,0.34466666
2,0.36800006
3,0.34666666
4,0.30966666
5,0.33133337
6,0.35200003
7,0.36466667
8,0.30266666
9,0.3016667
10,0.30533332
11,0.30733335
12,0.31500003
13,0.31133333
14,0.31366667
15,0.29933336
16,0.30900002
17,0.31033337
18,0.31100002
19,0.324
20,0.32766667
21,0.33
22,0.33666667
23,0.34266672
24,0.35833335
25,0.36366668
26,0.367
27,0.35833332
28,0.36133334
29,0.36600003
30,0.36800003
31,0.3686667
32,0.3686667
33,0.3606667
34,0.36266667
35,0.356
36,0.35466668
37,0.35933334
38,0.35966668
39,0.35233337
40,0.35433337
41,0.36033335
42,0.35833332
43,0.37233335
44,0.367


==> figures/layerwise/gpt_neox/random_labels/cal_correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
0,0.3333334
1,0.3616667
2,0.24033333
3,0.2886667
4,0.314
5,0.29233333
6,0.27400002
7,0.22333334
8,0.22800002
9,0.23600002
10,0.17466667
11,0.3096667
12,0.22333336
13,0.16166666
14,0.15633336
15,0.34433332
16,0.43933332
17,0.5626667
18,0.82966673
19,0.91400003
20,0.94666666
21,0.9393334
22,0.93700004
23,0.93366665
24,0.929
25,0.9126667
26,0.91833335
27,0.9353334
28,0.9583334
29,0.96400005
30,0.96533334
31,0.96566665
32,0.9586667
33,0.9483334
34,0.9506667
35,0.9476667
36,0.9526667
37,0.94033337
38,0.94366676
39,0.9433334
40,0.9406667
41,0.93033344
42,0.9256667
43,0.92766666
44,0.91300005


==> figures/layerwise/gpt_neox_20B_instruct/half_permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.3227925236736025
2,0.31488096181835445
3,0.3305119127035141
4,0.34553403088024687
5,0.38392348906823565
6,0.33686735800334383
7,0.39190137812069487
8,0.38514287024736404
9,0.3952381153191839
10,0.3953843680875642
11,0.41021260406289783
12,0.413079950426306
13,0.42205444404057096
14,0.4387279152870178
15,0.4621921969311578
16,0.4704660177230835
17,0.4949166902473995
18,0.505481311253139
19,0.5127364141600472
20,0.516277232340404
21,0.5251922075237546
22,0.5313095471688679
23,0.533336762871061
24,0.5398129522800446
25,0.534738119159426
26,0.5459405034780502
27,0.5426871031522751
28,0.5448809755699975
29,0.5481905064412526
30,0.5520476507289069
31,0.5512619316577911
32,0.5487857418400901
33,0.5459285931927818
34,0.5404285937547684
35,0.5420476485575948
36,0.5368690724883761
37,0.5417109142456736
38,0.5400238367063659
39,0.5370476511972291
40,0.5342857390642166
41,0.5325714583907809
42,0.5337857348578317
43,0.545309556382043
44,0.5458571655409676


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_baseline.csv <==
layer,p
0,0.25
1,0.25
2,0.25
3,0.25
4,0.25
5,0.25
6,0.25
7,0.25
8,0.25
9,0.25
10,0.25
11,0.25
12,0.25
13,0.25
14,0.25
15,0.25
16,0.25
17,0.25
18,0.25
19,0.25
20,0.25
21,0.25
22,0.25
23,0.25
24,0.25
25,0.25
26,0.25
27,0.25
28,0.25
29,0.25
30,0.25
31,0.25
32,0.25
33,0.25
34,0.25
35,0.25
36,0.25
37,0.25
38,0.25
39,0.25
40,0.25
41,0.25
42,0.25
43,0.25
44,0.25


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
0,0.25
1,0.2525
2,0.2415
3,0.24650002
4,0.256
5,0.25550002
6,0.25800002
7,0.303
8,0.30400002
9,0.3605
10,0.2615
11,0.293
12,0.24100001
13,0.2485
14,0.252
15,0.27800003
16,0.30200002
17,0.32900003
18,0.3305
19,0.40350002
20,0.43100002
21,0.4295
22,0.44500002
23,0.453
24,0.453
25,0.45150003
26,0.47650003
27,0.46100003
28,0.51850003
29,0.54
30,0.54
31,0.55
32,0.55200005
33,0.564
34,0.5525
35,0.563
36,0.56850004
37,0.56600004
38,0.5565
39,0.564
40,0.568
41,0.54800004
42,0.528
43,0.55850005
44,0.56600004


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_true_prefix.csv <==
layer,p
0,0.25
1,0.25550002
2,0.23550001
3,0.24700001
4,0.2585
5,0.2515
6,0.25750002
7,0.29500002
8,0.28800002
9,0.39000002
10,0.34
11,0.33200002
12,0.33800003
13,0.344
14,0.35700002
15,0.39850003
16,0.43500003
17,0.45400003
18,0.49800003
19,0.55850005
20,0.5745
21,0.58000004
22,0.615
23,0.614
24,0.614
25,0.619
26,0.65000004
27,0.6445
28,0.67050004
29,0.688
30,0.68600005
31,0.698
32,0.70000005
33,0.7045
34,0.69900006
35,0.70000005
36,0.708
37,0.716
38,0.71800005
39,0.734
40,0.734
41,0.72800004
42,0.716
43,0.74200004
44,0.73200005


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_zero_shot.csv <==
layer,p
0,0.25
1,0.27
2,0.27150002
3,0.22800002
4,0.2615
5,0.2745
6,0.33150002
7,0.29900002
8,0.33600003
9,0.40550002
10,0.39400002
11,0.40800002
12,0.38300002
13,0.40950003
14,0.4115
15,0.446
16,0.439
17,0.418
18,0.462
19,0.45450002
20,0.42200002
21,0.39600003
22,0.44050002
23,0.43750003
24,0.45400003
25,0.44400004
26,0.43600002
27,0.48000002
28,0.526
29,0.51850003
30,0.514
31,0.536
32,0.52400005
33,0.544
34,0.532
35,0.522
36,0.52400005
37,0.518
38,0.50850004
39,0.51250005
40,0.52250004
41,0.52400005
42,0.51600003
43,0.53400004
44,0.56


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/average_baseline.csv <==
layer,p
0,0.3681972789115647
1,0.3681972789115647
2,0.3681972789115647
3,0.3681972789115647
4,0.3681972789115647
5,0.3681972789115647
6,0.3681972789115647
7,0.3681972789115647
8,0.3681972789115647
9,0.3681972789115647
10,0.3681972789115647
11,0.3681972789115647
12,0.3681972789115647
13,0.3681972789115647
14,0.3681972789115647
15,0.3681972789115647
16,0.3681972789115647
17,0.3681972789115647
18,0.3681972789115647
19,0.3681972789115647
20,0.3681972789115647
21,0.3681972789115647
22,0.3681972789115647
23,0.3681972789115647
24,0.3681972789115647
25,0.3681972789115647
26,0.3681972789115647
27,0.3681972789115647
28,0.3681972789115647
29,0.3681972789115647
30,0.3681972789115647
31,0.3681972789115647
32,0.3681972789115647
33,0.3681972789115647
34,0.3681972789115647
35,0.3681972789115647
36,0.3681972789115647
37,0.3681972789115647
38,0.3681972789115647
39,0.3681972789115647
40,0.3681972789115647
41,0.3681972789115647
42,0.3681972789115647
43,0.3681972789115647
44,0.3681972789115647


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.35530273084129604
2,0.3531241683023317
3,0.36152892240456175
4,0.38176871836185455
5,0.37930273690393995
6,0.367494914148535
7,0.4000306246536119
8,0.3914949212755476
9,0.4013282507658005
10,0.3484234815197332
11,0.36863097122737337
12,0.3687517153365271
13,0.36415988526174
14,0.3751785872238023
15,0.39912246486970354
16,0.41570580324956347
17,0.4404881096311978
18,0.44103913754224777
19,0.4510799486722265
20,0.4577670225075313
21,0.4649710974522999
22,0.46344389979328426
23,0.46347960936171667
24,0.4677619274173464
25,0.45665477961301804
26,0.47292859107255936
27,0.4715833578790937
28,0.47507145362240927
29,0.4755833457623209
30,0.47630954533815384
31,0.4779728182724544
32,0.4767024006162371
33,0.4721411732690675
34,0.47067688618387493
35,0.4685340364064489
36,0.4630935585924557
37,0.46629764458962847
38,0.46665477752685547
39,0.4679762156946318
40,0.46134526282548904
41,0.4614881191934858
42,0.45698811752455576
43,0.46615477970668245
44,0.46528573440653936


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/average_true_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.3521377667784691
2,0.35462926753929686
3,0.35809695401362013
4,0.37527891993522644
5,0.37889797666243147
6,0.3661734919462885
7,0.40189628303050995
8,0.3940068142754691
9,0.42552552797964643
10,0.4726020651204245
11,0.47463097742625643
12,0.4798231486763273
13,0.49060546500342234
14,0.5018758773803711
15,0.517100357583591
16,0.5270085249628339
17,0.5556530803442001
18,0.5560697508709771
19,0.564190502677645
20,0.5695816576480865
21,0.5692313143185207
22,0.5750238363231931
23,0.5799524102892194
24,0.5843809757913861
25,0.5825714617967606
26,0.5999286025762558
27,0.6002500312668937
28,0.6038928904703685
29,0.6036309770175389
30,0.6080714528049741
31,0.609761934195246
32,0.6058809821094785
33,0.600952399628503
34,0.6002381167241505
35,0.6010000343833651
36,0.5972262216465813
37,0.5992857430662427
38,0.5987619417054313
39,0.5977619247777122
40,0.592571456517492
41,0.5941666960716248
42,0.5877143144607544
43,0.6011428918157306
44,0.6009405127593449


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/average_zero_shot.csv <==
layer,p
0,0.3681972585618496
1,0.36337586279426304
2,0.3798146333013262
3,0.3664796065006937
4,0.37371599887098583
5,0.3919421849506242
6,0.3914677021758897
7,0.39673130427088055
8,0.3953503689595631
9,0.4028384547148432
10,0.4258503605212484
11,0.43874491751194
12,0.42471600962536676
13,0.43850001799208776
14,0.4334779073085104
15,0.455079941877297
16,0.44474150453295025
17,0.44350852178675787
18,0.4670833588710853
19,0.45708845981529783
20,0.45253233505146845
21,0.455605466983148
22,0.4477177107972758
23,0.4486343791442258
24,0.43890308482306345
25,0.43760206550359726
26,0.44362247203077587
27,0.4540068155952862
28,0.46113948098250795
29,0.4568656693611826
30,0.45488096880061285
31,0.4608826669199126
32,0.45658845560891287
33,0.4535612442663738
34,0.45253743337733404
35,0.45096259883471895
36,0.44518199456589563
37,0.45186906840120045
38,0.45285546353885103
39,0.4596768873078482
40,0.4616768849747522
41,0.45556804644209997
42,0.4544796102813312
43,0.4594524066363062
44,0.4702381097844669


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_baseline.csv <==
layer,p
0,0.07142857142857142
1,0.07142857142857142
2,0.07142857142857142
3,0.07142857142857142
4,0.07142857142857142
5,0.07142857142857142
6,0.07142857142857142
7,0.07142857142857142
8,0.07142857142857142
9,0.07142857142857142
10,0.07142857142857142
11,0.07142857142857142
12,0.07142857142857142
13,0.07142857142857142
14,0.07142857142857142
15,0.07142857142857142
16,0.07142857142857142
17,0.07142857142857142
18,0.07142857142857142
19,0.07142857142857142
20,0.07142857142857142
21,0.07142857142857142
22,0.07142857142857142
23,0.07142857142857142
24,0.07142857142857142
25,0.07142857142857142
26,0.07142857142857142
27,0.07142857142857142
28,0.07142857142857142
29,0.07142857142857142
30,0.07142857142857142
31,0.07142857142857142
32,0.07142857142857142
33,0.07142857142857142
34,0.07142857142857142
35,0.07142857142857142
36,0.07142857142857142
37,0.07142857142857142
38,0.07142857142857142
39,0.07142857142857142
40,0.07142857142857142
41,0.07142857142857142
42,0.07142857142857142
43,0.07142857142857142
44,0.07142857142857142


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_false_prefix.csv <==
layer,p
0,0.07142856
1,0.13857143
2,0.16557144
3,0.15157144
4,0.15342857
5,0.17557144
6,0.16542856
7,0.14942856
8,0.18342857
9,0.21142857
10,0.10342858
11,0.14
12,0.12885715
13,0.14257142
14,0.13000001
15,0.1797143
16,0.19171429
17,0.26200002
18,0.2827143
19,0.39328572
20,0.44857144
21,0.43342856
22,0.4957143
23,0.4947143
24,0.48200002
25,0.528
26,0.53400004
27,0.54200006
28,0.526
29,0.512
30,0.508
31,0.5202857
32,0.522
33,0.54014283
34,0.5361428
35,0.5141429
36,0.51214284
37,0.504
38,0.512
39,0.46600002
40,0.446
41,0.43800002
42,0.42000002
43,0.46
44,0.48400003


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_true_prefix.csv <==
layer,p
0,0.07142856
1,0.12842856
2,0.16014285
3,0.15385716
4,0.16357143
5,0.17957142
6,0.17142856
7,0.1577143
8,0.18542856
9,0.23585716
10,0.2494286
11,0.24400002
12,0.26085716
13,0.40214285
14,0.4194286
15,0.48157147
16,0.49928573
17,0.60414284
18,0.6801429
19,0.73
20,0.77014285
21,0.75857145
22,0.8
23,0.82800007
24,0.80600005
25,0.82000005
26,0.83400005
27,0.83800006
28,0.83400005
29,0.836
30,0.83800006
31,0.85200006
32,0.84200007
33,0.85400003
34,0.86
35,0.86
36,0.85800004
37,0.86
38,0.87000006
39,0.86
40,0.864
41,0.86800003
42,0.86800003
43,0.88000005
44,0.88600004


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_zero_shot.csv <==
layer,p
0,0.07142856
1,0.15242858
2,0.20657142
3,0.19071428
4,0.24285714
5,0.25885713
6,0.21271428
7,0.24057144
8,0.20657143
9,0.28857142
10,0.25057143
11,0.2874286
12,0.24985716
13,0.224
14,0.17385715
15,0.19428574
16,0.1497143
17,0.14428571
18,0.078
19,0.098571435
20,0.09228571
21,0.083142854
22,0.076714285
23,0.106714286
24,0.15914288
25,0.17142858
26,0.18071431
27,0.3034286
28,0.3202857
29,0.35828573
30,0.28300002
31,0.38185713
32,0.37257144
33,0.37185714
34,0.39385712
35,0.41014284
36,0.4047143
37,0.43300003
38,0.42014286
39,0.43514284
40,0.43514284
41,0.45528573
42,0.47071433
43,0.5
44,0.59000003


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_false_prefix.csv <==
layer,p
0,0.5
1,0.46600002
2,0.49100003
3,0.42200002
4,0.45100003
5,0.448
6,0.44300002
7,0.47400004
8,0.5
9,0.43800002
10,0.441
11,0.39400002
12,0.418
13,0.407
14,0.42900002
15,0.39800003
16,0.432
17,0.404
18,0.402
19,0.386
20,0.36
21,0.34800002
22,0.36
23,0.358
24,0.342
25,0.32200003
26,0.335
27,0.33800003
28,0.33800003
29,0.34500003
30,0.36200002
31,0.358
32,0.36100003
33,0.37
34,0.342
35,0.34500003
36,0.35200003
37,0.36
38,0.35300002
39,0.35900003
40,0.358
41,0.35300002
42,0.36200002
43,0.35900003
44,0.35700002


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_true_prefix.csv <==
layer,p
0,0.5
1,0.47800002
2,0.48900002
3,0.42600003
4,0.42900002
5,0.44300002
6,0.46100003
7,0.47200003
8,0.504
9,0.47300002
10,0.544
11,0.545
12,0.54800004
13,0.554
14,0.57100004
15,0.544
16,0.522
17,0.53800005
18,0.514
19,0.518
20,0.517
21,0.497
22,0.514
23,0.531
24,0.522
25,0.51100004
26,0.507
27,0.504
28,0.51500005
29,0.531
30,0.545
31,0.546
32,0.55200005
33,0.55
34,0.527
35,0.53300005
36,0.53000003
37,0.521
38,0.522
39,0.523
40,0.527
41,0.514
42,0.509
43,0.50600004
44,0.5


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_zero_shot.csv <==
layer,p
0,0.5
1,0.528
2,0.505
3,0.522
4,0.55700004
5,0.52900004
6,0.48600003
7,0.518
8,0.49800003
9,0.47400004
10,0.45600003
11,0.46100003
12,0.47000003
13,0.51500005
14,0.47000003
15,0.46400002
16,0.497
17,0.51500005
18,0.59000003
19,0.56700003
20,0.546
21,0.54200006
22,0.558
23,0.58000004
24,0.55200005
25,0.57500005
26,0.58100003
27,0.573
28,0.565
29,0.54300004
30,0.559
31,0.56
32,0.52500004
33,0.518
34,0.521
35,0.51900005
36,0.521
37,0.523
38,0.54700005
39,0.559
40,0.518
41,0.53000003
42,0.522
43,0.51500005
44,0.521


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333
37,0.3333333333333333
38,0.3333333333333333
39,0.3333333333333333
40,0.3333333333333333
41,0.3333333333333333
42,0.3333333333333333
43,0.3333333333333333
44,0.3333333333333333


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.33333328
1,0.33333328
2,0.33333328
3,0.35466665
4,0.35799995
5,0.36799997
6,0.27533334
7,0.35866663
8,0.2626667
9,0.40333334
10,0.24733333
11,0.33200002
12,0.31933334
13,0.3686667
14,0.42200002
15,0.51666665
16,0.52400005
17,0.648
18,0.65333337
19,0.66466665
20,0.652
21,0.69666666
22,0.666
23,0.60866666
24,0.642
25,0.624
26,0.64066666
27,0.642
28,0.646
29,0.62466663
30,0.64000005
31,0.64400005
32,0.5826667
33,0.536
34,0.522
35,0.52400005
36,0.49800003
37,0.54800004
38,0.57266665
39,0.60200006
40,0.57600003
41,0.57000005
42,0.57066673
43,0.58266664
44,0.58066666


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_true_prefix.csv <==
layer,p
0,0.33333328
1,0.33333328
2,0.33333328
3,0.35199997
4,0.35399994
5,0.3713333
6,0.27533334
7,0.39266664
8,0.268
9,0.45800003
10,0.512
11,0.536
12,0.53933334
13,0.55200005
14,0.61266667
15,0.652
16,0.694
17,0.772
18,0.76600003
19,0.77000004
20,0.76000005
21,0.7766667
22,0.78200006
23,0.776
24,0.78800005
25,0.7886667
26,0.8046667
27,0.83800006
28,0.83866674
29,0.82600003
30,0.832
31,0.836
32,0.814
33,0.7853334
34,0.794
35,0.794
36,0.77000004
37,0.794
38,0.79
39,0.80200005
40,0.7833334
41,0.762
42,0.72666675
43,0.78800005
44,0.80066675


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_zero_shot.csv <==
layer,p
0,0.33333328
1,0.33333328
2,0.33333328
3,0.33333328
4,0.3353333
5,0.33266664
6,0.33466664
7,0.34866664
8,0.26933336
9,0.26533335
10,0.46600002
11,0.46933332
12,0.3706667
13,0.36333334
14,0.50600004
15,0.536
16,0.5326666
17,0.54
18,0.596
19,0.5893334
20,0.62200004
21,0.6633334
22,0.5906667
23,0.544
24,0.544
25,0.56600004
26,0.57600003
27,0.53666663
28,0.4806667
29,0.44000003
30,0.47933337
31,0.48600003
32,0.47200003
33,0.39600003
34,0.3726667
35,0.342
36,0.30600002
37,0.33600003
38,0.33466667
39,0.356
40,0.36400002
41,0.354
42,0.37933335
43,0.37
44,0.50200003


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_false_prefix.csv <==
layer,p
0,0.5
1,0.507
2,0.39900002
3,0.565
4,0.485
5,0.57600003
6,0.416
7,0.49400002
8,0.42100003
9,0.46600002
10,0.47100002
11,0.45900002
12,0.467
13,0.47800002
14,0.49600002
15,0.47900003
16,0.476
17,0.45200002
18,0.44300002
19,0.40300003
20,0.44500002
21,0.45200002
22,0.41300002
23,0.43300003
24,0.45800003
25,0.344
26,0.44200003
27,0.45900002
28,0.47200003
29,0.46
30,0.46600002
31,0.46500003
32,0.462
33,0.448
34,0.45400003
35,0.469
36,0.45600003
37,0.46800002
38,0.45900002
39,0.44900003
40,0.44700003
41,0.439
42,0.432
43,0.44700003
44,0.432


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_true_prefix.csv <==
layer,p
0,0.5
1,0.52000004
2,0.404
3,0.578
4,0.48000002
5,0.57500005
6,0.40600002
7,0.49600002
8,0.43600002
9,0.48000002
10,0.53000003
11,0.508
12,0.512
13,0.53000003
14,0.53400004
15,0.52900004
16,0.53900003
17,0.523
18,0.51100004
19,0.50100005
20,0.522
21,0.51900005
22,0.504
23,0.51500005
24,0.53300005
25,0.455
26,0.578
27,0.55
28,0.555
29,0.53300005
30,0.536
31,0.54200006
32,0.54300004
33,0.536
34,0.532
35,0.52500004
36,0.54300004
37,0.545
38,0.55200005
39,0.536
40,0.518
41,0.54
42,0.53900003
43,0.541
44,0.507


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_zero_shot.csv <==
layer,p
0,0.5
1,0.508
2,0.634
3,0.48400003
4,0.50200003
5,0.56
6,0.453
7,0.47400004
8,0.50600004
9,0.48900002
10,0.47700003
11,0.596
12,0.531
13,0.59000003
14,0.577
15,0.53900003
16,0.448
17,0.46800002
18,0.587
19,0.53300005
20,0.44300002
21,0.518
22,0.48000002
23,0.51100004
24,0.48900002
25,0.47500002
26,0.49300003
27,0.508
28,0.50100005
29,0.48700002
30,0.49600002
31,0.492
32,0.48400003
33,0.5
34,0.497
35,0.49
36,0.49600002
37,0.47700003
38,0.48800004
39,0.52000004
40,0.522
41,0.514
42,0.509
43,0.512
44,0.52500004


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_false_prefix.csv <==
layer,p
0,0.5
1,0.49300003
2,0.48700002
3,0.48900002
4,0.513
5,0.448
6,0.48800004
7,0.528
8,0.565
9,0.54800004
10,0.522
11,0.504
12,0.517
13,0.51500005
14,0.522
15,0.522
16,0.53000003
17,0.509
18,0.51900005
19,0.512
20,0.528
21,0.536
22,0.526
23,0.526
24,0.544
25,0.544
26,0.546
27,0.541
28,0.54800004
29,0.551
30,0.53900003
31,0.549
32,0.555
33,0.563
34,0.558
35,0.551
36,0.549
37,0.544
38,0.54
39,0.54200006
40,0.53400004
41,0.535
42,0.54800004
43,0.55200005
44,0.546


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_true_prefix.csv <==
layer,p
0,0.5
1,0.49100003
2,0.48100004
3,0.48800004
4,0.51500005
5,0.453
6,0.5
7,0.54
8,0.573
9,0.549
10,0.53900003
11,0.51600003
12,0.54300004
13,0.52500004
14,0.52000004
15,0.532
16,0.528
17,0.527
18,0.528
19,0.52500004
20,0.532
21,0.526
22,0.504
23,0.508
24,0.52900004
25,0.52900004
26,0.54
27,0.54
28,0.527
29,0.527
30,0.518
31,0.513
32,0.514
33,0.517
34,0.517
35,0.52400005
36,0.512
37,0.52000004
38,0.51000005
39,0.517
40,0.517
41,0.50600004
42,0.50200003
43,0.50600004
44,0.507


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_zero_shot.csv <==
layer,p
0,0.5
1,0.53000003
2,0.51000005
3,0.50100005
4,0.53300005
5,0.49600002
6,0.47800002
7,0.52500004
8,0.53800005
9,0.503
10,0.526
11,0.51000005
12,0.513
13,0.505
14,0.522
15,0.514
16,0.50200003
17,0.45000002
18,0.522
19,0.46400002
20,0.48700002
21,0.492
22,0.517
23,0.49800003
24,0.483
25,0.49600002
26,0.48600003
27,0.492
28,0.508
29,0.54
30,0.53000003
31,0.53900003
32,0.518
33,0.53400004
34,0.541
35,0.569
36,0.568
37,0.578
38,0.582
39,0.559
40,0.588
41,0.58000004
42,0.546
43,0.558
44,0.522


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333
37,0.3333333333333333
38,0.3333333333333333
39,0.3333333333333333
40,0.3333333333333333
41,0.3333333333333333
42,0.3333333333333333
43,0.3333333333333333
44,0.3333333333333333


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_false_prefix.csv <==
layer,p
0,0.33333328
1,0.32733333
2,0.30800003
3,0.28133333
4,0.31
5,0.30800003
6,0.2946667
7,0.34066668
8,0.3106667
9,0.33800003
10,0.3266667
11,0.36
12,0.37800002
13,0.36800003
14,0.36200002
15,0.38266668
16,0.3826667
17,0.42933333
18,0.42266664
19,0.41733333
20,0.42400002
21,0.45066667
22,0.446
23,0.44400004
24,0.46800002
25,0.47000003
26,0.49800003
27,0.49600002
28,0.48200002
29,0.4906667
30,0.51600003
31,0.50600004
32,0.49733338
33,0.47200003
34,0.48400003
35,0.4766667
36,0.446
37,0.45866668
38,0.4486667
39,0.45400003
40,0.44266668
41,0.45800003
42,0.47200003
43,0.518
44,0.48466668


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_true_prefix.csv <==
layer,p
0,0.33333328
1,0.32866666
2,0.2966667
3,0.28800002
4,0.29933333
5,0.33066666
6,0.29533336
7,0.32866672
8,0.326
9,0.3626667
10,0.40533334
11,0.4406667
12,0.43
13,0.3906667
14,0.40066668
15,0.42866668
16,0.4406667
17,0.49733338
18,0.476
19,0.5
20,0.50533336
21,0.52666664
22,0.5613334
23,0.57666665
24,0.582
25,0.59933335
26,0.61600006
27,0.6
28,0.59400004
29,0.606
30,0.63266665
31,0.628
32,0.59800005
33,0.58266664
34,0.59000003
35,0.57933336
36,0.5666667
37,0.5666667
38,0.56600004
39,0.56
40,0.56200004
41,0.56600004
42,0.588
43,0.61200005
44,0.6006667


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_zero_shot.csv <==
layer,p
0,0.33333328
1,0.342
2,0.32733333
3,0.34733334
4,0.30733332
5,0.38066667
6,0.3546667
7,0.29533333
8,0.30600002
9,0.30533332
10,0.35000002
11,0.3586667
12,0.316
13,0.34533337
14,0.344
15,0.33600003
16,0.34333333
17,0.3893334
18,0.39000002
19,0.384
20,0.404
21,0.44000003
22,0.42800003
23,0.4306667
24,0.4406667
25,0.41400003
26,0.43
27,0.43533334
28,0.4486667
29,0.44000003
30,0.43933332
31,0.42400002
32,0.41933337
33,0.41466668
34,0.42333338
35,0.43
36,0.42133337
37,0.432
38,0.42600003
39,0.43133333
40,0.42933336
41,0.40866667
42,0.41666672
43,0.4246667
44,0.39733332


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/rte_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/rte_false_prefix.csv <==
layer,p
0,0.5
1,0.43400002
2,0.46500003
3,0.46800002
4,0.53400004
5,0.53000003
6,0.574
7,0.56
8,0.57100004
9,0.551
10,0.514
11,0.526
12,0.514
13,0.50600004
14,0.52000004
15,0.54
16,0.52900004
17,0.56200004
18,0.59300005
19,0.59400004
20,0.605
21,0.614
22,0.609
23,0.60800004
24,0.59400004
25,0.595
26,0.61
27,0.592
28,0.583
29,0.588
30,0.57500005
31,0.59300005
32,0.596
33,0.592
34,0.597
35,0.59800005
36,0.59300005
37,0.59300005
38,0.586
39,0.592
40,0.59400004
41,0.58100003
42,0.582
43,0.586
44,0.59300005


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/rte_true_prefix.csv <==
layer,p
0,0.5
1,0.43
2,0.47800002
3,0.48200002
4,0.532
5,0.53800005
6,0.56600004
7,0.56100005
8,0.591
9,0.565
10,0.54
11,0.53900003
12,0.53000003
13,0.555
14,0.545
15,0.551
16,0.558
17,0.61800003
18,0.614
19,0.634
20,0.63500005
21,0.634
22,0.61700004
23,0.60200006
24,0.606
25,0.60200006
26,0.6
27,0.60300004
28,0.59900004
29,0.606
30,0.606
31,0.60700005
32,0.611
33,0.609
34,0.60400003
35,0.61200005
36,0.60200006
37,0.606
38,0.60300004
39,0.606
40,0.60200006
41,0.60700005
42,0.60700005
43,0.597
44,0.59000003


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/rte_zero_shot.csv <==
layer,p
0,0.5
1,0.38700002
2,0.42800003
3,0.45000002
4,0.44200003
5,0.504
6,0.492
7,0.528
8,0.52900004
9,0.497
10,0.49800003
11,0.48700002
12,0.50600004
13,0.55300003
14,0.577
15,0.582
16,0.57600003
17,0.58100003
18,0.59300005
19,0.56200004
20,0.56100005
21,0.53800005
22,0.531
23,0.52900004
24,0.48400003
25,0.49400002
26,0.49500003
27,0.527
28,0.54200006
29,0.57000005
30,0.554
31,0.555
32,0.551
33,0.559
34,0.578
35,0.573
36,0.55200005
37,0.56600004
38,0.564
39,0.59000003
40,0.587
41,0.587
42,0.586
43,0.57100004
44,0.54


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sick_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333
37,0.3333333333333333
38,0.3333333333333333
39,0.3333333333333333
40,0.3333333333333333
41,0.3333333333333333
42,0.3333333333333333
43,0.3333333333333333
44,0.3333333333333333


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sick_false_prefix.csv <==
layer,p
0,0.33333328
1,0.3266667
2,0.3126667
3,0.32333335
4,0.32333335
5,0.342
6,0.358
7,0.34
8,0.3626667
9,0.3346667
10,0.27933332
11,0.29133335
12,0.2686667
13,0.23133336
14,0.266
15,0.264
16,0.298
17,0.33466667
18,0.33333334
19,0.324
20,0.33600003
21,0.34800002
22,0.33800003
23,0.33733332
24,0.342
25,0.33200002
26,0.34800002
27,0.342
28,0.35333335
29,0.35333335
30,0.36200002
31,0.3506667
32,0.374
33,0.358
34,0.36600003
35,0.374
36,0.36200002
37,0.354
38,0.36600003
39,0.37600002
40,0.3686667
41,0.39800003
42,0.36800003
43,0.374
44,0.38266668


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sick_true_prefix.csv <==
layer,p
0,0.33333328
1,0.28533337
2,0.31333336
3,0.3006667
4,0.294
5,0.3006667
6,0.3466667
7,0.35333335
8,0.35333332
9,0.39600003
10,0.46333337
11,0.46600002
12,0.46600002
13,0.48600003
14,0.48600003
15,0.52466667
16,0.52466667
17,0.53533334
18,0.5293334
19,0.5286667
20,0.53933334
21,0.5366667
22,0.53000003
23,0.53800005
24,0.564
25,0.5813334
26,0.60400003
27,0.6133334
28,0.632
29,0.628
30,0.64400005
31,0.64000005
32,0.634
33,0.6166667
34,0.634
35,0.646
36,0.63000005
37,0.61800003
38,0.61600006
39,0.61
40,0.59000003
41,0.6173334
42,0.578
43,0.62600005
44,0.6406667


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sick_zero_shot.csv <==
layer,p
0,0.33333328
1,0.3266667
2,0.33
3,0.3326667
4,0.37
5,0.38066667
6,0.3946667
7,0.4186667
8,0.3826667
9,0.37933335
10,0.3486667
11,0.42133334
12,0.47133332
13,0.46133333
14,0.46666667
15,0.54066664
16,0.5833333
17,0.57266665
18,0.54200006
19,0.55
20,0.5413334
21,0.536
22,0.47400004
23,0.5086667
24,0.5026667
25,0.48733336
26,0.5106667
27,0.51933336
28,0.5393334
29,0.518
30,0.532
31,0.52533334
32,0.546
33,0.54200006
34,0.5493334
35,0.5326666
36,0.5
37,0.51600003
38,0.5173333
39,0.49466667
40,0.504
41,0.49600002
42,0.48000002
43,0.48200002
44,0.514


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_false_prefix.csv <==
layer,p
0,0.5
1,0.47900003
2,0.509
3,0.50600004
4,0.52900004
5,0.514
6,0.492
7,0.48800004
8,0.526
9,0.497
10,0.41000003
11,0.48000002
12,0.48700002
13,0.47200003
14,0.46600002
15,0.46400002
16,0.45900002
17,0.43
18,0.43400002
19,0.40800002
20,0.404
21,0.41500002
22,0.39800003
23,0.39600003
24,0.38300002
25,0.34600002
26,0.335
27,0.333
28,0.31100002
29,0.31300002
30,0.31800002
31,0.303
32,0.28
33,0.29900002
34,0.291
35,0.29000002
36,0.296
37,0.293
38,0.28500003
39,0.286
40,0.282
41,0.27600002
42,0.26900002
43,0.284
44,0.289


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_true_prefix.csv <==
layer,p
0,0.5
1,0.48700002
2,0.51600003
3,0.522
4,0.53000003
5,0.53000003
6,0.507
7,0.512
8,0.526
9,0.58400005
10,0.647
11,0.56
12,0.54700005
13,0.57500005
14,0.56200004
15,0.573
16,0.555
17,0.56700003
18,0.568
19,0.54200006
20,0.55300003
21,0.54200006
22,0.568
23,0.586
24,0.591
25,0.614
26,0.62600005
27,0.63100004
28,0.62700003
29,0.634
30,0.62700003
31,0.634
32,0.63500005
33,0.63500005
34,0.64400005
35,0.646
36,0.64000005
37,0.62
38,0.60800004
39,0.60400003
40,0.59400004
41,0.59300005
42,0.59800005
43,0.595
44,0.61


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_zero_shot.csv <==
layer,p
0,0.5
1,0.53400004
2,0.531
3,0.50200003
4,0.46600002
5,0.47300002
6,0.47100002
7,0.47800002
8,0.48200002
9,0.522
10,0.55
11,0.521
12,0.59000003
13,0.59000003
14,0.582
15,0.60300004
16,0.537
17,0.541
18,0.544
19,0.573
20,0.606
21,0.591
22,0.57100004
23,0.54700005
24,0.564
25,0.549
26,0.568
27,0.544
28,0.558
29,0.55200005
30,0.537
31,0.528
32,0.554
33,0.53800005
34,0.56600004
35,0.56700003
36,0.55700004
37,0.53900003
38,0.531
39,0.518
40,0.50600004
41,0.514
42,0.508
43,0.50600004
44,0.49300003


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_false_prefix.csv <==
layer,p
0,0.5
1,0.47050002
2,0.48000002
3,0.47300002
4,0.514
5,0.53150004
6,0.57850003
7,0.563
8,0.59650004
9,0.56200004
10,0.432
11,0.57250005
12,0.55
13,0.5095
14,0.5855
15,0.651
16,0.7925
17,0.86050004
18,0.80600005
19,0.82000005
20,0.8345
21,0.846
22,0.83250004
23,0.836
24,0.832
25,0.808
26,0.82350004
27,0.80850005
28,0.8115
29,0.80750006
30,0.77000004
31,0.76900005
32,0.7655
33,0.77650005
34,0.7825
35,0.77400005
36,0.768
37,0.76150006
38,0.753
39,0.74
40,0.73550004
41,0.73850006
42,0.73550004
43,0.71500003
44,0.70600003


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_true_prefix.csv <==
layer,p
0,0.5
1,0.47100002
2,0.48650002
3,0.48350003
4,0.5115
5,0.53050005
6,0.57350004
7,0.55050004
8,0.588
9,0.59650004
10,0.66800004
11,0.7315
12,0.73
13,0.711
14,0.77750003
15,0.814
16,0.87650007
17,0.90200007
18,0.89750004
19,0.8995001
20,0.90450007
21,0.90400004
22,0.90700006
23,0.90700006
24,0.906
25,0.90400004
26,0.91300005
27,0.91
28,0.91200006
29,0.91050005
30,0.90800005
31,0.90800005
32,0.90400004
33,0.90550005
34,0.90500003
35,0.90200007
36,0.9035
37,0.90300006
38,0.90000004
39,0.90200007
40,0.90000004
41,0.90000004
42,0.89800006
43,0.896
44,0.89650005


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_zero_shot.csv <==
layer,p
0,0.5
1,0.50450003
2,0.50200003
3,0.50200003
4,0.527
5,0.5525
6,0.577
7,0.596
8,0.61200005
9,0.61200005
10,0.634
11,0.61700004
12,0.51250005
13,0.57850003
14,0.549
15,0.6585
16,0.61300004
17,0.60050005
18,0.66050005
19,0.6395
20,0.64750004
21,0.702
22,0.69850004
23,0.697
24,0.6775
25,0.702
26,0.744
27,0.74600005
28,0.772
29,0.77000004
30,0.762
31,0.7605
32,0.75100005
33,0.76100004
34,0.767
35,0.76400006
36,0.78550005
37,0.78050005
38,0.78200006
39,0.79050004
40,0.7825
41,0.768
42,0.767
43,0.75900006
44,0.772


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/trec_baseline.csv <==
layer,p
0,0.16666666666666666
1,0.16666666666666666
2,0.16666666666666666
3,0.16666666666666666
4,0.16666666666666666
5,0.16666666666666666
6,0.16666666666666666
7,0.16666666666666666
8,0.16666666666666666
9,0.16666666666666666
10,0.16666666666666666
11,0.16666666666666666
12,0.16666666666666666
13,0.16666666666666666
14,0.16666666666666666
15,0.16666666666666666
16,0.16666666666666666
17,0.16666666666666666
18,0.16666666666666666
19,0.16666666666666666
20,0.16666666666666666
21,0.16666666666666666
22,0.16666666666666666
23,0.16666666666666666
24,0.16666666666666666
25,0.16666666666666666
26,0.16666666666666666
27,0.16666666666666666
28,0.16666666666666666
29,0.16666666666666666
30,0.16666666666666666
31,0.16666666666666666
32,0.16666666666666666
33,0.16666666666666666
34,0.16666666666666666
35,0.16666666666666666
36,0.16666666666666666
37,0.16666666666666666
38,0.16666666666666666
39,0.16666666666666666
40,0.16666666666666666
41,0.16666666666666666
42,0.16666666666666666
43,0.16666666666666666
44,0.16666666666666666


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/trec_false_prefix.csv <==
layer,p
0,0.16666664
1,0.17766666
2,0.13066666
3,0.17466666
4,0.17366667
5,0.20866667
6,0.201
7,0.22866666
8,0.20466666
9,0.17600001
10,0.112
11,0.14400001
12,0.18766668
13,0.172
14,0.15
15,0.208
16,0.2
17,0.21933334
18,0.22833334
19,0.20333333
20,0.18266666
21,0.18466666
22,0.18100001
23,0.19000001
24,0.19833335
25,0.2
26,0.19000001
27,0.18200001
28,0.18200001
29,0.186
30,0.186
31,0.18400002
32,0.18633336
33,0.18800001
34,0.18466666
35,0.18066667
36,0.18266667
37,0.18100001
38,0.18133333
39,0.19833334
40,0.18633334
41,0.19600001
42,0.192
43,0.192
44,0.202


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/trec_true_prefix.csv <==
layer,p
0,0.16666664
1,0.17300001
2,0.15066667
3,0.15966666
4,0.177
5,0.20333333
6,0.18766667
7,0.208
8,0.20266667
9,0.20600002
10,0.432
11,0.41400003
12,0.47733334
13,0.47800002
14,0.47200003
15,0.48400003
16,0.462
17,0.47300002
18,0.44566667
19,0.40500003
20,0.3786667
21,0.3686667
22,0.3526667
23,0.358
24,0.36666667
25,0.3706667
26,0.37433335
27,0.38000003
28,0.384
29,0.37
30,0.374
31,0.38000003
32,0.37100002
33,0.36400002
34,0.36200002
35,0.34600002
36,0.33333334
37,0.33400002
38,0.32700002
39,0.34633332
40,0.34033334
41,0.354
42,0.34833336
43,0.358
44,0.38200003


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/trec_zero_shot.csv <==
layer,p
0,0.16666664
1,0.15966666
2,0.13700001
3,0.141
4,0.16566668
5,0.13766666
6,0.19700001
7,0.16600001
8,0.15533334
9,0.179
10,0.21800001
11,0.22866666
12,0.22900002
13,0.217
14,0.20233335
15,0.20233333
16,0.22966667
17,0.20633332
18,0.21566667
19,0.21766667
20,0.21133333
21,0.21400002
22,0.21933334
23,0.23033336
24,0.22000001
25,0.192
26,0.19833334
27,0.2
28,0.20833336
29,0.19600001
30,0.208
31,0.186
32,0.17600001
33,0.178
34,0.17033334
35,0.17033336
36,0.17
37,0.17600001
38,0.18233334
39,0.19000001
40,0.19800001
41,0.18400002
42,0.186
43,0.178
44,0.17600001


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5
37,0.5
38,0.5
39,0.5
40,0.5
41,0.5
42,0.5
43,0.5
44,0.5


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_false_prefix.csv <==
layer,p
0,0.5
1,0.37300003
2,0.48800004
3,0.46300003
4,0.61600006
5,0.43300003
6,0.41700003
7,0.56100005
8,0.55200005
9,0.54700005
10,0.499
11,0.51100004
12,0.499
13,0.503
14,0.48800004
15,0.49600002
16,0.492
17,0.503
18,0.51000005
19,0.51600003
20,0.51600003
21,0.528
22,0.53800005
23,0.558
24,0.56200004
25,0.558
26,0.55600005
27,0.57600003
28,0.58400005
29,0.592
30,0.587
31,0.592
32,0.596
33,0.58500004
34,0.586
35,0.58000004
36,0.58000004
37,0.564
38,0.559
39,0.57000005
40,0.564
41,0.559
42,0.55700004
43,0.56
44,0.554


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_true_prefix.csv <==
layer,p
0,0.5
1,0.36100003
2,0.48600003
3,0.45600003
4,0.61800003
5,0.43600002
6,0.42600003
7,0.56700003
8,0.55200005
9,0.55
10,0.58000004
11,0.59400004
12,0.541
13,0.55200005
14,0.54300004
15,0.56
16,0.55300003
17,0.588
18,0.588
19,0.58500004
20,0.605
21,0.62
22,0.638
23,0.637
24,0.634
25,0.638
26,0.63600004
27,0.652
28,0.652
29,0.656
30,0.656
31,0.66800004
32,0.666
33,0.652
34,0.648
35,0.66400003
36,0.66
37,0.65900004
38,0.656
39,0.64900005
40,0.63500005
41,0.628
42,0.632
43,0.64400005
44,0.65000004


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_zero_shot.csv <==
layer,p
0,0.5
1,0.42100003
2,0.518
3,0.476
4,0.36100003
5,0.432
6,0.45200002
7,0.46300003
8,0.50200003
9,0.47300002
10,0.52900004
11,0.49800003
12,0.517
13,0.51100004
14,0.48400003
15,0.527
16,0.536
17,0.532
18,0.54700005
19,0.559
20,0.572
21,0.56
22,0.57100004
23,0.55
24,0.5
25,0.48700002
26,0.47400004
27,0.46
28,0.44200003
29,0.44000003
30,0.42100003
31,0.41000003
32,0.45000002
33,0.44200003
34,0.41400003
35,0.41400003
36,0.40800002
37,0.42200002
38,0.42000002
39,0.432
40,0.423
41,0.40300003
42,0.42000002
43,0.42400002
44,0.38000003


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333
37,0.3333333333333333
38,0.3333333333333333
39,0.3333333333333333
40,0.3333333333333333
41,0.3333333333333333
42,0.3333333333333333
43,0.3333333333333333
44,0.3333333333333333


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_false_prefix.csv <==
layer,p
0,0.33333328
1,0.33933333
2,0.3126667
3,0.32266667
4,0.31666666
5,0.33533335
6,0.31066668
7,0.34266672
8,0.30600002
9,0.35133335
10,0.3366667
11,0.30600002
12,0.33
13,0.32666668
14,0.31800002
15,0.34600002
16,0.35000002
17,0.358
18,0.34
19,0.34
20,0.32200003
21,0.31066668
22,0.30800003
23,0.30600002
24,0.29333335
25,0.27266666
26,0.27533332
27,0.2686667
28,0.2706667
29,0.26866665
30,0.27533332
31,0.2686667
32,0.2726667
33,0.26666668
34,0.27400002
35,0.266
36,0.284
37,0.28800002
38,0.3
39,0.29200003
40,0.2886667
41,0.29133332
42,0.28
43,0.27400002
44,0.27933335


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_true_prefix.csv <==
layer,p
0,0.33333328
1,0.33
2,0.312
3,0.29933336
4,0.3126667
5,0.34333336
6,0.30333337
7,0.33800003
8,0.31800002
9,0.35333332
10,0.446
11,0.41266668
12,0.43
13,0.42000002
14,0.42000002
15,0.39200002
16,0.4
17,0.40333334
18,0.38733336
19,0.388
20,0.38066667
21,0.36400002
22,0.358
23,0.358
24,0.36266667
25,0.354
26,0.35000002
27,0.3406667
28,0.34333336
29,0.3346667
30,0.33600003
31,0.32133332
32,0.3326667
33,0.32866666
34,0.33400002
35,0.33200002
36,0.33400002
37,0.33733335
38,0.342
39,0.314
40,0.314
41,0.3193333
42,0.32133332
43,0.3246667
44,0.326


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_zero_shot.csv <==
layer,p
0,0.33333328
1,0.29466668
2,0.254
3,0.2966667
4,0.29333332
5,0.30400002
6,0.34
7,0.326
8,0.33800003
9,0.39800003
10,0.40133333
11,0.386
12,0.4506667
13,0.45933333
14,0.402
15,0.41533333
16,0.342
17,0.39000002
18,0.35000002
19,0.34800002
20,0.342
21,0.266
22,0.24200001
23,0.23600002
24,0.22666667
25,0.21066669
26,0.19066666
27,0.16933334
28,0.19733335
29,0.17866667
30,0.19733335
31,0.192
32,0.19866668
33,0.192
34,0.18200001
35,0.19533333
36,0.192
37,0.18333335
38,0.186
39,0.22200002
40,0.21000001
41,0.21333335
42,0.194
43,0.24666668
44,0.25133333


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333
37,0.3333333333333333
38,0.3333333333333333
39,0.3333333333333333
40,0.3333333333333333
41,0.3333333333333333
42,0.3333333333333333
43,0.3333333333333333
44,0.3333333333333333


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_false_prefix.csv <==
layer,p
0,0.33333328
1,0.33533335
2,0.32933336
3,0.32666668
4,0.34066668
5,0.35066667
6,0.36533335
7,0.35733336
8,0.34133336
9,0.33133334
10,0.33200002
11,0.328
12,0.344
13,0.32200003
14,0.312
15,0.32666668
16,0.32000002
17,0.296
18,0.31066668
19,0.33800003
20,0.324
21,0.33200002
22,0.33
23,0.33600003
24,0.33800003
25,0.344
26,0.34600002
27,0.354
28,0.33600003
29,0.33933336
30,0.342
31,0.342
32,0.35133332
33,0.3506667
34,0.3506667
35,0.344
36,0.33200002
37,0.33800003
38,0.34600002
39,0.34733334
40,0.35000002
41,0.356
42,0.35066667
43,0.34800002
44,0.3466667


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_true_prefix.csv <==
layer,p
0,0.33333328
1,0.3446667
2,0.3386667
3,0.29933333
4,0.30933332
5,0.3486667
6,0.3566667
7,0.3666667
8,0.3306667
9,0.342
10,0.36733335
11,0.36600003
12,0.372
13,0.36866668
14,0.36800003
15,0.34800002
16,0.34600002
17,0.344
18,0.35000002
19,0.356
20,0.35000002
21,0.358
22,0.36733332
23,0.37066668
24,0.36800003
25,0.384
26,0.39200002
27,0.39000002
28,0.39800003
29,0.3986667
30,0.40133336
31,0.39733335
32,0.4006667
33,0.40800002
34,0.39733335
35,0.39666668
36,0.41066667
37,0.41000003
38,0.4106667
39,0.40933335
40,0.40933332
41,0.4086667
42,0.3946667
43,0.39533335
44,0.3946667


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_zero_shot.csv <==
layer,p
0,0.33333328
1,0.33
2,0.36066666
3,0.326
4,0.33400002
5,0.3446667
6,0.37733334
7,0.356
8,0.356
9,0.3706667
10,0.41333336
11,0.41400003
12,0.42600003
13,0.40666667
14,0.38333333
15,0.416
16,0.43466666
17,0.402
18,0.40600002
19,0.4326667
20,0.44400004
21,0.42800003
22,0.44133335
23,0.42200002
24,0.41200003
25,0.41200003
26,0.41533333
27,0.40600002
28,0.40533334
29,0.39666668
30,0.39333335
31,0.4046667
32,0.40466666
33,0.39733335
34,0.39400002
35,0.38200003
36,0.384
37,0.38533333
38,0.38200003
39,0.34333333
40,0.38000003
41,0.3606667
42,0.37
43,0.358
44,0.33266667


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333
37,0.3333333333333333
38,0.3333333333333333
39,0.3333333333333333
40,0.3333333333333333
41,0.3333333333333333
42,0.3333333333333333
43,0.3333333333333333
44,0.3333333333333333


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
0,0.33333328
1,0.36933333
2,0.252
3,0.27
4,0.3
5,0.30266666
6,0.30266666
7,0.29866666
8,0.3046667
9,0.23466669
10,0.048
11,0.132
12,0.040000003
13,0.022000002
14,0.012
15,0.054
16,0.078
17,0.106000006
18,0.19800001
19,0.324
20,0.41200003
21,0.36200002
22,0.3446667
23,0.35466668
24,0.32200003
25,0.24800001
26,0.17
27,0.21000001
28,0.23
29,0.25800002
30,0.246
31,0.26466668
32,0.26200002
33,0.256
34,0.24400002
35,0.25
36,0.2666667
37,0.238
38,0.238
39,0.20400001
40,0.186
41,0.178
42,0.158
43,0.15400001
44,0.14600001


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_true_prefix.csv <==
layer,p
0,0.33333328
1,0.342
2,0.22933334
3,0.266
4,0.30133337
5,0.30600002
6,0.3006667
7,0.27600002
8,0.29066667
9,0.43
10,0.78400004
11,0.74
12,0.822
13,0.92600006
14,0.91133344
15,0.93600005
16,0.952
17,0.96000004
18,0.96000004
19,0.96000004
20,0.96000004
21,0.96000004
22,0.96000004
23,0.96000004
24,0.9506667
25,0.95666677
26,0.74
27,0.7413334
28,0.5246666
29,0.5246666
30,0.5246666
31,0.5246666
32,0.5246666
33,0.52666664
34,0.5246666
35,0.5253333
36,0.5253333
37,0.5246666
38,0.524
39,0.524
40,0.52333325
41,0.524
42,0.7353334
43,0.74466664
44,0.7433334


==> figures/layerwise/gpt_neox_20B_instruct/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_zero_shot.csv <==
layer,p
0,0.33333328
1,0.39933333
2,0.26866665
3,0.33066666
4,0.39800003
5,0.314
6,0.21400002
7,0.216
8,0.254
9,0.28133336
10,0.24466668
11,0.33400002
12,0.30800003
13,0.39400002
14,0.36933333
15,0.65800005
16,0.6553334
17,0.80666673
18,0.924
19,0.95600003
20,0.95400006
21,0.9480001
22,0.9633334
23,0.9633334
24,0.938
25,0.9506667
26,0.966
27,0.952
28,0.95866674
29,0.96800005
30,0.95533335
31,0.95800006
32,0.96800005
33,0.95000005
34,0.94866675
35,0.93666667
36,0.94733334
37,0.95133334
38,0.952
39,0.8853334
40,0.88400006
41,0.86133343
42,0.8973334
43,0.906
44,0.92800003


==> figures/layerwise/gpt_neox_20B_instruct/random_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.3186377648796354
2,0.31855782866477966
3,0.33172110468149185
4,0.34735545196703504
5,0.37989117418016705
6,0.32274831512144636
7,0.388605460524559
8,0.38780273709978375
9,0.3953197460089411
10,0.3794847141419138
11,0.3980714487177985
12,0.3912670282380922
13,0.39192178526094984
14,0.4062738280211176
15,0.42822451357330593
16,0.44083165164504734
17,0.4667313109551157
18,0.4696326766695295
19,0.48250002413988113
20,0.4908928775361606
21,0.49620410267795834
22,0.5079081931284496
23,0.5022466203996113
24,0.5039677162255559
25,0.5000357361776488
26,0.5143197519438607
27,0.5145714517150607
28,0.5173571695174489
29,0.5160000302961895
30,0.5195833572319576
31,0.522045934838908
32,0.5169762117522103
33,0.5150000303983688
34,0.5148809711847987
35,0.5137143092496055
36,0.5090952611395291
37,0.5068690723606518
38,0.5055476405790874
39,0.5066666943686349
40,0.501748325569289
41,0.5021904994334493
42,0.49778573640755247
43,0.5106428776468549
44,0.514642887881824


==> figures/layerwise/llama2_7B/half_permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0, 0.3869159844356591
1, 0.37449773855600954
2, 0.3627383817195174
3, 0.3824931300655043
4, 0.38239966350162385
5, 0.39051425877276397
6, 0.3787807916059136
7, 0.37673059669304076
8, 0.38823004138276157
9, 0.38699495518318516
10, 0.380639851969696
11, 0.3977005210700475
12, 0.35621747522766245
13, 0.38614847056609597
14, 0.4116335852498408
15, 0.5561305030015952
16, 0.5782346636943694
17, 0.5907270896837951
18, 0.5513329940010682
19, 0.5750479022951748
20, 0.5403634913515977
21, 0.5505164787122172
22, 0.546553029922359
23, 0.5459162902758443
24, 0.5419559919016272
25, 0.5219217292073273
26, 0.5449070528941683
27, 0.533414977193822
28, 0.5374410864218507
29, 0.5238183203067004
30, 0.5389188404021741
31, 0.5404973422131284
32, 0.5545433967302555


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_baseline.csv <==
layer,p
0,0.25
1,0.25
2,0.25
3,0.25
4,0.25
5,0.25
6,0.25
7,0.25
8,0.25
9,0.25
10,0.25
11,0.25
12,0.25
13,0.25
14,0.25
15,0.25
16,0.25
17,0.25
18,0.25
19,0.25
20,0.25
21,0.25
22,0.25
23,0.25
24,0.25
25,0.25
26,0.25
27,0.25
28,0.25
29,0.25
30,0.25
31,0.25
32,0.25


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
0,0.25
1,0.28
2,0.186
3,0.21800001
4,0.29450002
5,0.31800002
6,0.316
7,0.37050003
8,0.3605
9,0.34800002
10,0.34600002
11,0.36850002
12,0.33600003
13,0.39600003
14,0.47200003
15,0.4205
16,0.45600003
17,0.522
18,0.44400004
19,0.404
20,0.37
21,0.40350002
22,0.38200003
23,0.386
24,0.36200002
25,0.35050002
26,0.326
27,0.328
28,0.35000002
29,0.35000002
30,0.30800003
31,0.27400002
32,0.37600002


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_true_prefix.csv <==
layer,p
0,0.25
1,0.28050002
2,0.1885
3,0.20400001
4,0.30400002
5,0.31800002
6,0.32000002
7,0.36800003
8,0.35700002
9,0.3625
10,0.37050003
11,0.40800002
12,0.61200005
13,0.646
14,0.66700006
15,0.748
16,0.69000006
17,0.78000003
18,0.75200003
19,0.79
20,0.80050004
21,0.804
22,0.80200005
23,0.808
24,0.804
25,0.82000005
26,0.82000005
27,0.82800007
28,0.82900006
29,0.82600003
30,0.822
31,0.808
32,0.814


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_zero_shot.csv <==
layer,p
0,0.25
1,0.26500002
2,0.208
3,0.263
4,0.2825
5,0.39200002
6,0.36200002
7,0.42400002
8,0.43600002
9,0.3465
10,0.35650003
11,0.36850002
12,0.34600002
13,0.3185
14,0.296
15,0.388
16,0.4225
17,0.49
18,0.45600003
19,0.52000004
20,0.52400005
21,0.53
22,0.535
23,0.532
24,0.54
25,0.541
26,0.543
27,0.545
28,0.55
29,0.56
30,0.575
31,0.586
32,0.61600006


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/average_baseline.csv <==
layer,p
0,0.3681972789115647
1,0.3681972789115647
2,0.3681972789115647
3,0.3681972789115647
4,0.3681972789115647
5,0.3681972789115647
6,0.3681972789115647
7,0.3681972789115647
8,0.3681972789115647
9,0.3681972789115647
10,0.3681972789115647
11,0.3681972789115647
12,0.3681972789115647
13,0.3681972789115647
14,0.3681972789115647
15,0.3681972789115647
16,0.3681972789115647
17,0.3681972789115647
18,0.3681972789115647
19,0.3681972789115647
20,0.3681972789115647
21,0.3681972789115647
22,0.3681972789115647
23,0.3681972789115647
24,0.3681972789115647
25,0.3681972789115647
26,0.3681972789115647
27,0.3681972789115647
28,0.3681972789115647
29,0.3681972789115647
30,0.3681972789115647
31,0.3681972789115647
32,0.3681972789115647


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.37207144339169773
2,0.3521190642246178
3,0.3654047798897539
4,0.367916685129915
5,0.3723537581307547
6,0.3606428727507591
7,0.3675357326865196
8,0.36906973645091057
9,0.3704285887735231
10,0.37545240031821386
11,0.38613096518175943
12,0.3403571631227221
13,0.3834864114012037
14,0.40466668776103426
15,0.40198811356510433
16,0.42395239642688204
17,0.4326292744704655
18,0.4151904966150011
19,0.4083809746163232
20,0.3831190605248724
21,0.40146430262497496
22,0.39521430752107073
23,0.38238096769366947
24,0.3761904952781541
25,0.37046430685690473
26,0.37678572854825426
27,0.36683335048811777
28,0.36269049240010126
29,0.36392859156642643
30,0.36042858979531694
31,0.3540000117250851
32,0.369928594146456


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/average_true_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.3742840340627091
2,0.3495595401951245
3,0.3627381141164473
4,0.3664762095681259
5,0.37070069568497793
6,0.36292858741113115
7,0.3704387918114662
8,0.3655000180006027
9,0.37639287539890837
10,0.37977382860013414
11,0.39497621304222513
12,0.4667857417038509
13,0.49535716431481497
14,0.508833361523492
15,0.5833095524992261
16,0.5860578502927508
17,0.6511190746511731
18,0.6657619284732001
19,0.6718571739537376
20,0.6878962985106877
21,0.6942619383335114
22,0.7058775850704738
23,0.7035680626119886
24,0.6907619386911392
25,0.6942619383335114
26,0.7046054814543042
27,0.6851428960050855
28,0.7001190824168069
29,0.7032381125858852
30,0.6986054714236941
31,0.6875476539134979
32,0.7052857386214393


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/average_zero_shot.csv <==
layer,p
0,0.3681972585618496
1,0.36955784261226654
2,0.3844047763517925
3,0.3878333515354565
4,0.38391668402722906
5,0.3762823300702231
6,0.38866328235183445
7,0.3828095336045538
8,0.3669047786721161
9,0.3560357301362923
10,0.3656071648001671
11,0.38127382897904943
12,0.3968809741948332
13,0.3927262063537325
14,0.38790477333324297
15,0.4080102188246591
16,0.4223690650292805
17,0.47852382383176256
18,0.4823537671140262
19,0.5031666808894703
20,0.4982143001896994
21,0.4986190583024706
22,0.5089047742741448
23,0.5042347077812467
24,0.49702382726328714
25,0.5051190682819912
26,0.5051190587026733
27,0.5094285905361176
28,0.5045714527368546
29,0.5038571634462902
30,0.5055238327809742
31,0.5126428806356021
32,0.517047646854605


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_baseline.csv <==
layer,p
0,0.07142857142857142
1,0.07142857142857142
2,0.07142857142857142
3,0.07142857142857142
4,0.07142857142857142
5,0.07142857142857142
6,0.07142857142857142
7,0.07142857142857142
8,0.07142857142857142
9,0.07142857142857142
10,0.07142857142857142
11,0.07142857142857142
12,0.07142857142857142
13,0.07142857142857142
14,0.07142857142857142
15,0.07142857142857142
16,0.07142857142857142
17,0.07142857142857142
18,0.07142857142857142
19,0.07142857142857142
20,0.07142857142857142
21,0.07142857142857142
22,0.07142857142857142
23,0.07142857142857142
24,0.07142857142857142
25,0.07142857142857142
26,0.07142857142857142
27,0.07142857142857142
28,0.07142857142857142
29,0.07142857142857142
30,0.07142857142857142
31,0.07142857142857142
32,0.07142857142857142


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_false_prefix.csv <==
layer,p
0,0.07142856
1,0.064
2,0.072000004
3,0.056
4,0.09
5,0.14228572
6,0.132
7,0.14
8,0.12214286
9,0.106000006
10,0.112
11,0.112
12,0.104
13,0.15814286
14,0.164
15,0.21200001
16,0.178
17,0.35814288
18,0.37600002
19,0.39200002
20,0.27400002
21,0.326
22,0.27800003
23,0.254
24,0.25
25,0.24200001
26,0.22000001
27,0.224
28,0.216
29,0.23400001
30,0.178
31,0.18
32,0.284


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_true_prefix.csv <==
layer,p
0,0.07142856
1,0.06214286
2,0.076000005
3,0.062000003
4,0.094000004
5,0.13214286
6,0.134
7,0.12014286
8,0.132
9,0.096
10,0.13000001
11,0.124000005
12,0.358
13,0.384
14,0.432
15,0.67200005
16,0.54014283
17,0.776
18,0.79800004
19,0.83000004
20,0.7747143
21,0.86800003
22,0.86028576
23,0.87628573
24,0.87600005
25,0.88000005
26,0.8921429
27,0.88000005
28,0.88600004
29,0.87600005
30,0.88014287
31,0.90000004
32,0.91400003


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_zero_shot.csv <==
layer,p
0,0.07142856
1,0.06414285
2,0.148
3,0.136
4,0.102000006
5,0.20828572
6,0.24228571
7,0.172
8,0.15
9,0.116000004
10,0.126
11,0.15
12,0.108
13,0.09
14,0.08800001
15,0.18414286
16,0.21400002
17,0.54
18,0.6822857
19,0.74
20,0.66800004
21,0.75000006
22,0.762
23,0.72628576
24,0.74200004
25,0.78000003
26,0.78200006
27,0.79600006
28,0.786
29,0.75000006
30,0.73800004
31,0.776
32,0.836


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_false_prefix.csv <==
layer,p
0,0.5
1,0.49400002
2,0.48400003
3,0.50100005
4,0.503
5,0.49600002
6,0.503
7,0.46800002
8,0.44400004
9,0.40800002
10,0.39200002
11,0.4
12,0.316
13,0.34800002
14,0.36
15,0.296
16,0.35500002
17,0.39100003
18,0.36600003
19,0.4
20,0.372
21,0.384
22,0.36800003
23,0.37300003
24,0.351
25,0.349
26,0.36
27,0.335
28,0.25800002
29,0.333
30,0.36600003
31,0.384
32,0.35200003


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_true_prefix.csv <==
layer,p
0,0.5
1,0.49500003
2,0.48000002
3,0.492
4,0.508
5,0.5
6,0.504
7,0.48000002
8,0.437
9,0.43500003
10,0.404
11,0.41300002
12,0.508
13,0.507
14,0.51600003
15,0.549
16,0.54
17,0.63600004
18,0.69200003
19,0.72400004
20,0.74100006
21,0.73200005
22,0.72900003
23,0.73200005
24,0.72
25,0.72800004
26,0.73200005
27,0.586
28,0.75500005
29,0.72
30,0.712
31,0.73200005
32,0.73800004


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_zero_shot.csv <==
layer,p
0,0.5
1,0.43800002
2,0.50600004
3,0.55
4,0.56600004
5,0.582
6,0.522
7,0.514
8,0.483
9,0.397
10,0.39400002
11,0.43800002
12,0.45000002
13,0.45100003
14,0.541
15,0.522
16,0.586
17,0.56
18,0.54200006
19,0.693
20,0.697
21,0.592
22,0.601
23,0.601
24,0.58900005
25,0.591
26,0.588
27,0.57000005
28,0.57500005
29,0.67
30,0.684
31,0.68700004
32,0.656


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.33333328
1,0.33466667
2,0.30200002
3,0.35000002
4,0.344
5,0.35200003
6,0.24466668
7,0.298
8,0.35333332
9,0.36800003
10,0.3946667
11,0.44333333
12,0.372
13,0.402
14,0.47400004
15,0.462
16,0.49800003
17,0.504
18,0.43400002
19,0.42400002
20,0.33600003
21,0.37800002
22,0.386
23,0.34600002
24,0.32200003
25,0.2626667
26,0.34800002
27,0.342
28,0.358
29,0.34800002
30,0.36200002
31,0.354
32,0.342


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_true_prefix.csv <==
layer,p
0,0.33333328
1,0.33800003
2,0.30800003
3,0.35133335
4,0.33800003
5,0.35000002
6,0.25
7,0.298
8,0.36400002
9,0.37800002
10,0.386
11,0.4426667
12,0.39600003
13,0.44466668
14,0.5326667
15,0.61600006
16,0.68600005
17,0.81200004
18,0.846
19,0.84000003
20,0.87600005
21,0.87000006
22,0.87200004
23,0.832
24,0.84000003
25,0.86200005
26,0.87600005
27,0.846
28,0.83066666
29,0.864
30,0.85200006
31,0.846
32,0.874


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_zero_shot.csv <==
layer,p
0,0.33333328
1,0.36333337
2,0.38266668
3,0.418
4,0.34733337
5,0.372
6,0.33400002
7,0.316
8,0.37800002
9,0.40600002
10,0.314
11,0.328
12,0.35333335
13,0.358
14,0.38133332
15,0.47000003
16,0.522
17,0.51600003
18,0.476
19,0.512
20,0.53000003
21,0.49
22,0.512
23,0.568
24,0.546
25,0.54200006
26,0.554
27,0.588
28,0.58000004
29,0.568
30,0.56600004
31,0.5593334
32,0.62200004


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_false_prefix.csv <==
layer,p
0,0.5
1,0.507
2,0.527
3,0.48900002
4,0.55200005
5,0.49600002
6,0.50200003
7,0.52000004
8,0.53000003
9,0.47800002
10,0.47700003
11,0.43300003
12,0.418
13,0.46400002
14,0.50200003
15,0.462
16,0.44200003
17,0.39900002
18,0.44400004
19,0.416
20,0.386
21,0.38000003
22,0.39600003
23,0.377
24,0.425
25,0.42200002
26,0.42800003
27,0.36900002
28,0.36400002
29,0.36200002
30,0.402
31,0.37600002
32,0.37100002


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_true_prefix.csv <==
layer,p
0,0.5
1,0.513
2,0.508
3,0.497
4,0.554
5,0.49600002
6,0.504
7,0.52500004
8,0.50600004
9,0.47800002
10,0.50200003
11,0.44000003
12,0.58500004
13,0.583
14,0.61200005
15,0.61200005
16,0.60200006
17,0.57100004
18,0.541
19,0.53900003
20,0.60200006
21,0.586
22,0.586
23,0.587
24,0.528
25,0.527
26,0.536
27,0.55700004
28,0.578
29,0.565
30,0.56
31,0.569
32,0.574


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_zero_shot.csv <==
layer,p
0,0.5
1,0.532
2,0.504
3,0.555
4,0.55
5,0.507
6,0.55
7,0.532
8,0.517
9,0.44000003
10,0.48000002
11,0.46800002
12,0.57600003
13,0.55
14,0.54
15,0.55
16,0.53
17,0.535
18,0.539
19,0.52
20,0.515
21,0.528
22,0.529
23,0.522
24,0.521
25,0.538
26,0.529
27,0.543
28,0.542
29,0.532
30,0.545
31,0.55
32,0.549


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_false_prefix.csv <==
layer,p
0,0.5
1,0.588
2,0.462
3,0.55300003
4,0.5
5,0.55
6,0.48800004
7,0.46400002
8,0.46800002
9,0.483
10,0.54
11,0.45700002
12,0.448
13,0.54800004
14,0.537
15,0.53000003
16,0.596
17,0.61200005
18,0.624
19,0.624
20,0.60300004
21,0.65300006
22,0.652
23,0.638
24,0.63500005
25,0.64400005
26,0.628
27,0.632
28,0.628
29,0.628
30,0.61600006
31,0.586
32,0.61700004


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_true_prefix.csv <==
layer,p
0,0.5
1,0.578
2,0.467
3,0.55600005
4,0.49600002
5,0.555
6,0.49100003
7,0.46400002
8,0.448
9,0.499
10,0.49300003
11,0.45200002
12,0.448
13,0.52400005
14,0.544
15,0.5
16,0.592
17,0.592
18,0.578
19,0.597
20,0.57500005
21,0.601
22,0.592
23,0.588
24,0.58400005
25,0.58400005
26,0.58000004
27,0.582
28,0.58400005
29,0.592
30,0.58400005
31,0.56600004
32,0.568


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_zero_shot.csv <==
layer,p
0,0.5
1,0.551
2,0.55200005
3,0.48800004
4,0.51600003
5,0.41200003
6,0.476
7,0.514
8,0.432
9,0.47200003
10,0.60400003
11,0.57600003
12,0.53900003
13,0.512
14,0.544
15,0.46800002
16,0.504
17,0.528
18,0.57900006
19,0.572
20,0.51600003
21,0.592
22,0.64000005
23,0.544
24,0.52900004
25,0.54700005
26,0.58900005
27,0.59800005
28,0.58400005
29,0.60200006
30,0.58400005
31,0.526
32,0.44000003


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_false_prefix.csv <==
layer,p
0,0.33333328
1,0.34
2,0.32733333
3,0.33400002
4,0.31733334
5,0.298
6,0.27933335
7,0.29066667
8,0.384
9,0.37800002
10,0.4066667
11,0.39000002
12,0.32933336
13,0.39600003
14,0.43800002
15,0.518
16,0.55
17,0.51000005
18,0.44000003
19,0.45800003
20,0.44733334
21,0.46466666
22,0.46400002
23,0.446
24,0.42400002
25,0.40266672
26,0.44333333
27,0.41400003
28,0.42600003
29,0.4086667
30,0.41400003
31,0.37133333
32,0.4546667


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_true_prefix.csv <==
layer,p
0,0.33333328
1,0.33800003
2,0.32200003
3,0.32000002
4,0.32000002
5,0.2966667
6,0.29266667
7,0.2866667
8,0.36800003
9,0.3686667
10,0.39533335
11,0.3986667
12,0.386
13,0.4046667
14,0.462
15,0.60800004
16,0.642
17,0.65400004
18,0.5966667
19,0.64400005
20,0.65000004
21,0.638
22,0.64000005
23,0.64133334
24,0.59400004
25,0.6333333
26,0.656
27,0.6313334
28,0.63466674
29,0.634
30,0.6166667
31,0.588
32,0.64266664


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_zero_shot.csv <==
layer,p
0,0.33333328
1,0.32000002
2,0.282
3,0.35000002
4,0.33
5,0.3506667
6,0.34
7,0.328
8,0.316
9,0.31
10,0.2926667
11,0.31933334
12,0.316
13,0.358
14,0.30800003
15,0.31
16,0.38200003
17,0.404
18,0.40333337
19,0.374
20,0.354
21,0.328
22,0.3
23,0.33200002
24,0.314
25,0.294
26,0.30266666
27,0.32000002
28,0.314
29,0.32000002
30,0.31
31,0.30600002
32,0.37733334


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/rte_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/rte_false_prefix.csv <==
layer,p
0,0.5
1,0.47000003
2,0.44500002
3,0.505
4,0.51900005
5,0.514
6,0.514
7,0.47800002
8,0.47300002
9,0.45800003
10,0.45400003
11,0.49
12,0.49100003
13,0.54800004
14,0.558
15,0.62200004
16,0.703
17,0.726
18,0.734
19,0.72200006
20,0.754
21,0.754
22,0.74700004
23,0.76600003
24,0.77000004
25,0.749
26,0.758
27,0.70600003
28,0.70600003
29,0.698
30,0.698
31,0.70600003
32,0.71400005


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/rte_true_prefix.csv <==
layer,p
0,0.5
1,0.47500002
2,0.43800002
3,0.503
4,0.51900005
5,0.517
6,0.522
7,0.48600003
8,0.47900003
9,0.46400002
10,0.46500003
11,0.49
12,0.48800004
13,0.574
14,0.58000004
15,0.61
16,0.694
17,0.754
18,0.77800006
19,0.762
20,0.771
21,0.76600003
22,0.77400005
23,0.77800006
24,0.78200006
25,0.77000004
26,0.78200006
27,0.76500005
28,0.758
29,0.754
30,0.754
31,0.75100005
32,0.77000004


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/rte_zero_shot.csv <==
layer,p
0,0.5
1,0.44900003
2,0.49100003
3,0.49500003
4,0.53400004
5,0.386
6,0.46600002
7,0.522
8,0.518
9,0.513
10,0.522
11,0.53400004
12,0.56600004
13,0.574
14,0.541
15,0.588
16,0.55300003
17,0.59900004
18,0.61800003
19,0.615
20,0.572
21,0.55
22,0.592
23,0.615
24,0.573
25,0.65300006
26,0.62700003
27,0.62200004
28,0.60200006
29,0.554
30,0.572
31,0.58000004
32,0.53300005


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/sick_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/sick_false_prefix.csv <==
layer,p
0,0.33333328
1,0.33933333
2,0.36733335
3,0.36200002
4,0.33400002
5,0.298
6,0.34
7,0.34600002
8,0.29866666
9,0.33800003
10,0.23600002
11,0.31733337
12,0.20600002
13,0.27
14,0.326
15,0.26200002
16,0.272
17,0.25866666
18,0.30800003
19,0.29200003
20,0.35533333
21,0.354
22,0.3446667
23,0.30600002
24,0.30933335
25,0.294
26,0.29733336
27,0.30200002
28,0.286
29,0.3046667
30,0.28800002
31,0.296
32,0.27600002


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/sick_true_prefix.csv <==
layer,p
0,0.33333328
1,0.34733337
2,0.35733336
3,0.356
4,0.328
5,0.30133334
6,0.3306667
7,0.35200003
8,0.29000002
9,0.34666666
10,0.22800002
11,0.34133336
12,0.35333335
13,0.35333335
14,0.388
15,0.384
16,0.42600003
17,0.6106667
18,0.70600003
19,0.74
20,0.7153334
21,0.73600006
22,0.74600005
23,0.7173334
24,0.72
25,0.71466666
26,0.73
27,0.74
28,0.73
29,0.712
30,0.72800004
31,0.67800003
32,0.708


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/sick_zero_shot.csv <==
layer,p
0,0.33333328
1,0.3146667
2,0.38133335
3,0.384
4,0.358
5,0.29200003
6,0.31533337
7,0.24933335
8,0.208
9,0.29933336
10,0.3086667
11,0.416
12,0.44200003
13,0.3366667
14,0.26000002
15,0.252
16,0.264
17,0.36866668
18,0.34
19,0.35000002
20,0.43466663
21,0.41466665
22,0.41533333
23,0.36666664
24,0.38733333
25,0.37066668
26,0.34533334
27,0.316
28,0.31
29,0.31
30,0.3066667
31,0.37066668
32,0.43400002


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_false_prefix.csv <==
layer,p
0,0.5
1,0.52900004
2,0.48600003
3,0.51900005
4,0.523
5,0.47800002
6,0.47000003
7,0.50200003
8,0.43400002
9,0.41400003
10,0.43
11,0.47800002
12,0.31500003
13,0.20700002
14,0.282
15,0.186
16,0.25800002
17,0.134
18,0.11800001
19,0.11000001
20,0.11800001
21,0.106000006
22,0.108
23,0.106000006
24,0.106000006
25,0.09
26,0.094000004
27,0.094000004
28,0.094000004
29,0.094000004
30,0.098000005
31,0.094000004
32,0.1


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_true_prefix.csv <==
layer,p
0,0.5
1,0.526
2,0.492
3,0.512
4,0.517
5,0.48200002
6,0.47400004
7,0.51000005
8,0.43400002
9,0.40100002
10,0.42900002
11,0.46
12,0.698
13,0.586
14,0.638
15,0.734
16,0.76600003
17,0.87000006
18,0.88600004
19,0.8880001
20,0.89400005
21,0.882
22,0.88600004
23,0.89000005
24,0.88600004
25,0.89800006
26,0.89400005
27,0.89400005
28,0.89800006
29,0.89400005
30,0.89400005
31,0.89400005
32,0.89800006


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_zero_shot.csv <==
layer,p
0,0.5
1,0.45100003
2,0.526
3,0.523
4,0.518
5,0.45800003
6,0.41000003
7,0.45800003
8,0.45800003
9,0.41400003
10,0.42700002
11,0.455
12,0.40100002
13,0.379
14,0.41000003
15,0.43800002
16,0.44000003
17,0.45400003
18,0.46
19,0.45
20,0.455
21,0.45
22,0.459
23,0.451
24,0.459
25,0.458
26,0.46
27,0.467
28,0.465
29,0.47
30,0.471
31,0.47400004
32,0.467


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_false_prefix.csv <==
layer,p
0,0.5
1,0.44300002
2,0.51100004
3,0.48200002
4,0.42800003
5,0.44400004
6,0.47200003
7,0.48400003
8,0.476
9,0.512
10,0.596
11,0.652
12,0.46800002
13,0.48000002
14,0.48400003
15,0.544
16,0.528
17,0.48400003
18,0.45800003
19,0.44200003
20,0.38000003
21,0.39800003
22,0.4
23,0.32900003
24,0.29500002
25,0.32200003
26,0.30400002
27,0.32200003
28,0.31
29,0.31800002
30,0.324
31,0.34
32,0.31500003


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_true_prefix.csv <==
layer,p
0,0.5
1,0.44900003
2,0.513
3,0.47200003
4,0.432
5,0.44300002
6,0.483
7,0.47700003
8,0.476
9,0.52000004
10,0.591
11,0.656
12,0.67200005
13,0.70000005
14,0.72
15,0.88400006
16,0.8880001
17,0.91600007
18,0.924
19,0.91600007
20,0.91600007
21,0.91200006
22,0.91200006
23,0.91200006
24,0.91
25,0.90800005
26,0.90800005
27,0.91200006
28,0.91200006
29,0.91600007
30,0.91200006
31,0.91600007
32,0.91600007


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_zero_shot.csv <==
layer,p
0,0.5
1,0.50200003
2,0.565
3,0.544
4,0.45700002
5,0.476
6,0.49300003
7,0.46800002
8,0.47200003
9,0.45200002
10,0.44000003
11,0.46
12,0.49600002
13,0.512
14,0.528
15,0.592
16,0.58500004
17,0.592
18,0.61600006
19,0.62
20,0.625
21,0.63
22,0.621
23,0.631
24,0.64
25,0.641
26,0.643
27,0.65
28,0.66
29,0.67
30,0.69
31,0.71
32,0.73600006


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/trec_baseline.csv <==
layer,p
0,0.16666666666666666
1,0.16666666666666666
2,0.16666666666666666
3,0.16666666666666666
4,0.16666666666666666
5,0.16666666666666666
6,0.16666666666666666
7,0.16666666666666666
8,0.16666666666666666
9,0.16666666666666666
10,0.16666666666666666
11,0.16666666666666666
12,0.16666666666666666
13,0.16666666666666666
14,0.16666666666666666
15,0.16666666666666666
16,0.16666666666666666
17,0.16666666666666666
18,0.16666666666666666
19,0.16666666666666666
20,0.16666666666666666
21,0.16666666666666666
22,0.16666666666666666
23,0.16666666666666666
24,0.16666666666666666
25,0.16666666666666666
26,0.16666666666666666
27,0.16666666666666666
28,0.16666666666666666
29,0.16666666666666666
30,0.16666666666666666
31,0.16666666666666666
32,0.16666666666666666


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/trec_false_prefix.csv <==
layer,p
0,0.16666664
1,0.165
2,0.15200001
3,0.15866667
4,0.18033335
5,0.186
6,0.16000001
7,0.15633336
8,0.15
9,0.18233334
10,0.186
11,0.172
12,0.17400001
13,0.224
14,0.24066669
15,0.224
16,0.19000001
17,0.19600001
18,0.21000001
19,0.192
20,0.208
21,0.17133334
22,0.18200001
23,0.17433333
24,0.158
25,0.164
26,0.17300001
27,0.16433333
28,0.158
29,0.156
30,0.162
31,0.16600001
32,0.16800001


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/trec_true_prefix.csv <==
layer,p
0,0.16666664
1,0.162
2,0.15266666
3,0.17433333
4,0.18633334
5,0.17
6,0.15400001
7,0.148
8,0.15
9,0.19000001
10,0.18200001
11,0.18400002
12,0.3346667
13,0.344
14,0.326
15,0.34600002
16,0.27
17,0.266
18,0.28800002
19,0.29000002
20,0.29000002
21,0.31800002
22,0.44300002
23,0.44666672
24,0.404
25,0.38200003
26,0.45033336
27,0.47400004
28,0.4526667
29,0.46633333
30,0.47800002
31,0.44233337
32,0.44400004


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/trec_zero_shot.csv <==
layer,p
0,0.16666664
1,0.18866667
2,0.18466666
3,0.15066667
4,0.17
5,0.194
6,0.224
7,0.19800001
8,0.124000005
9,0.112
10,0.15200001
11,0.108
12,0.20600002
13,0.27600002
14,0.20600002
15,0.20266667
16,0.178
17,0.22000001
18,0.21433334
19,0.20400001
20,0.20633334
21,0.19800001
22,0.24666667
23,0.238
24,0.215
25,0.21000001
26,0.2
27,0.192
28,0.20433334
29,0.19600001
30,0.21000001
31,0.186
32,0.216


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_false_prefix.csv <==
layer,p
0,0.5
1,0.45000002
2,0.49800003
3,0.49100003
4,0.49800003
5,0.526
6,0.50200003
7,0.50200003
8,0.518
9,0.528
10,0.45000002
11,0.514
12,0.50600004
13,0.518
14,0.485
15,0.48800004
16,0.53800005
17,0.51000005
18,0.374
19,0.40600002
20,0.39000002
21,0.39400002
22,0.39800003
23,0.40600002
24,0.402
25,0.42600003
26,0.43
27,0.402
28,0.43100002
29,0.43600002
30,0.41400003
31,0.40600002
32,0.384


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_true_prefix.csv <==
layer,p
0,0.5
1,0.45400003
2,0.49800003
3,0.49600002
4,0.47400004
5,0.518
6,0.50100005
7,0.514
8,0.50200003
9,0.51100004
10,0.46600002
11,0.50600004
12,0.59000003
13,0.63500005
14,0.54200006
15,0.67200005
16,0.694
17,0.698
18,0.671
19,0.56
20,0.675
21,0.674
22,0.67800003
23,0.68200004
24,0.68200004
25,0.67600006
26,0.67200005
27,0.652
28,0.697
29,0.694
30,0.70500004
31,0.70600003
32,0.67200005


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_zero_shot.csv <==
layer,p
0,0.5
1,0.49800003
2,0.513
3,0.50200003
4,0.532
5,0.46600002
6,0.45400003
7,0.514
8,0.48600003
9,0.56200004
10,0.53000003
11,0.522
12,0.526
13,0.53000003
14,0.55
15,0.582
16,0.57000005
17,0.614
18,0.63500005
19,0.619
20,0.597
21,0.59800005
22,0.582
23,0.558
24,0.546
25,0.53400004
26,0.546
27,0.546
28,0.53000003
29,0.53000003
30,0.51000005
31,0.50600004
32,0.522


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_false_prefix.csv <==
layer,p
0,0.33333328
1,0.40733337
2,0.2906667
3,0.26733336
4,0.246
5,0.25800002
6,0.23066668
7,0.28
8,0.26533332
9,0.25266668
10,0.3
11,0.3026667
12,0.284
13,0.27066666
14,0.27
15,0.24466668
16,0.246
17,0.22800002
18,0.24666667
19,0.22666669
20,0.18800001
21,0.224
22,0.21333335
23,0.21800001
24,0.21933335
25,0.21666668
26,0.21200001
27,0.22733335
28,0.22000001
29,0.19000001
30,0.2
31,0.202
32,0.21200001


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_true_prefix.csv <==
layer,p
0,0.33333328
1,0.40533334
2,0.286
3,0.2646667
4,0.23400001
5,0.256
6,0.23400001
7,0.30466667
8,0.282
9,0.27466667
10,0.32000002
11,0.31800002
12,0.44200003
13,0.42000002
14,0.37600002
15,0.51066667
16,0.45800003
17,0.554
18,0.63600004
19,0.64400005
20,0.69600004
21,0.6766667
22,0.698
23,0.698
24,0.684
25,0.69000006
26,0.68600005
27,0.6226667
28,0.6466667
29,0.68
30,0.6686667
31,0.6373334
32,0.67800003


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_zero_shot.csv <==
layer,p
0,0.33333328
1,0.39800003
2,0.30800003
3,0.30200002
4,0.254
5,0.286
6,0.298
7,0.224
8,0.246
9,0.22800002
10,0.2726667
11,0.3026667
12,0.314
13,0.27733332
14,0.32000002
15,0.2966667
16,0.2926667
17,0.384
18,0.36600003
19,0.416
20,0.41200003
21,0.37800002
22,0.38066667
23,0.402
24,0.39600003
25,0.39400002
26,0.4
27,0.41000003
28,0.418
29,0.46533334
30,0.47000003
31,0.42800003
32,0.29533336


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_false_prefix.csv <==
layer,p
0,0.33333328
1,0.3266667
2,0.30533335
3,0.34866667
4,0.34466666
5,0.3346667
6,0.36533332
7,0.34800002
8,0.324
9,0.34600002
10,0.36600003
11,0.354
12,0.3126667
13,0.34600002
14,0.3546667
15,0.3426667
16,0.38333333
17,0.358
18,0.354
19,0.3186667
20,0.3
21,0.33600003
22,0.32200003
23,0.33400002
24,0.344
25,0.342
26,0.34733334
27,0.36800003
28,0.36666667
29,0.32866672
30,0.314
31,0.3146667
32,0.31333336


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_true_prefix.csv <==
layer,p
0,0.33333328
1,0.3426667
2,0.29933336
3,0.33
4,0.34333333
5,0.3366667
6,0.3606667
7,0.36266667
8,0.326
9,0.34600002
10,0.384
11,0.356
12,0.36200002
13,0.41533333
14,0.42600003
15,0.45466667
16,0.4826667
17,0.49600002
18,0.514
19,0.53000003
20,0.54800004
21,0.53800005
22,0.55
23,0.5513334
24,0.54266673
25,0.54466665
26,0.544
27,0.51600003
28,0.508
29,0.546
30,0.508
31,0.48600003
32,0.56133336


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_zero_shot.csv <==
layer,p
0,0.33333328
1,0.29000002
2,0.356
3,0.29200003
4,0.37600002
5,0.344
6,0.3646667
7,0.384
8,0.3706667
9,0.33066666
10,0.326
11,0.34733337
12,0.31800002
13,0.35466668
14,0.32733333
15,0.3066667
16,0.31
17,0.34866667
18,0.286
19,0.28933334
20,0.324
21,0.402
22,0.40800002
23,0.42333338
24,0.42000002
25,0.43600002
26,0.42266667
27,0.43600002
28,0.4086667
29,0.32666668
30,0.3166667
31,0.40600002
32,0.40600002


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
0,0.33333328
1,0.33400002
2,0.38000003
3,0.25800002
4,0.312
5,0.43400002
6,0.45400003
7,0.42400002
8,0.49400002
9,0.50200003
10,0.41200003
11,0.48000002
12,0.34933332
13,0.45000002
14,0.39400002
15,0.404
16,0.70000005
17,0.74
18,0.47933334
19,0.33600003
20,0.36600003
21,0.53800005
22,0.46466666
23,0.35533333
24,0.342
25,0.18200001
26,0.148
27,0.14
28,0.136
29,0.142
30,0.106000006
31,0.120000005
32,0.120000005


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_true_prefix.csv <==
layer,p
0,0.33333328
1,0.3646667
2,0.3826667
3,0.254
4,0.312
5,0.43400002
6,0.44200003
7,0.44200003
8,0.522
9,0.53400004
10,0.46466666
11,0.574
12,0.75066674
13,0.73
14,0.638
15,0.882
16,0.96400005
17,0.99200004
18,0.99200004
19,0.99200004
20,0.99200004
21,0.99200004
22,0.7700001
23,0.77000004
24,0.77000004
25,0.99200004
26,0.7693334
27,0.77000004
28,0.99200004
29,0.99200004
30,0.9886667
31,0.99200004
32,0.9913334


==> figures/layerwise/llama2_7B/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_zero_shot.csv <==
layer,p
0,0.33333328
1,0.37733337
2,0.34933335
3,0.27400002
4,0.40533334
5,0.504
6,0.4486667
7,0.39000002
8,0.49400002
9,0.46400002
10,0.416
11,0.53000003
12,0.6693334
13,0.66733336
14,0.6806667
15,0.74666667
16,0.85800004
17,0.99533343
18,0.99533343
19,0.9953334
20,0.99600005
21,0.95266676
22,0.99600005
23,0.96800005
24,0.98600006
25,0.99600005
26,0.99600005
27,0.99600005
28,0.98133343
29,0.984
30,0.95000005
31,0.8033334
32,0.994


==> figures/layerwise/llama2_7B/random_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0, 0.37774476813114755
1, 0.36742473843141266
2, 0.3574975592052602
3, 0.3818031769121455
4, 0.37917644578120024
5, 0.38474594837785553
6, 0.3701765881022922
7, 0.3732368067982079
8, 0.3872350659036686
9, 0.3831005740966453
10, 0.3749347022677744
11, 0.3947343064889348
12, 0.3542020724717344
13, 0.37770235010450387
14, 0.41079767473749673
15, 0.5066887107100393
16, 0.5329116295508568
17, 0.5418865590190128
18, 0.5064777069766159
19, 0.5271392300699868
20, 0.49974736317141555
21, 0.5028434487080996
22, 0.49892601641269485
23, 0.5002811312183956
24, 0.4942521185193471
25, 0.4802510280899269
26, 0.504337274960562
27, 0.4882476666236319
28, 0.4889866873685985
29, 0.48286746819033843
30, 0.4920726919828994
31, 0.49602809754296
32, 0.5070267132787639


==> figures/layerwise/pythia_12B/half_permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.37514287180134226
2,0.35976192355155945
3,0.37871430282081875
4,0.3845714490328516
5,0.3851428729082857
6,0.369857161704983
7,0.3820000184433801
8,0.3965714488710676
9,0.3957143021481378
10,0.40928573267800467
11,0.4118571622031076
12,0.4312857389450073
13,0.4481428733893803
14,0.4704285902636392
15,0.48914287984371185
16,0.514714315533638
17,0.5154285984379905
18,0.5127143093517849
19,0.526857173868588
20,0.5268571685467448
21,0.5291428800140109
22,0.523428595491818
23,0.520714310663087
24,0.5142857389790672
25,0.5278571673801967
26,0.5310000330209732
27,0.5320000286613192
28,0.5311428840671267
29,0.5360000303813389
30,0.5340000199420112
31,0.5332857370376587
32,0.5345714475427356
33,0.5368571685893195
34,0.5391428789922169
35,0.5510000331061227
36,0.5670000335999897


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_baseline.csv <==
layer,p
0,0.25
1,0.25
2,0.25
3,0.25
4,0.25
5,0.25
6,0.25
7,0.25
8,0.25
9,0.25
10,0.25
11,0.25
12,0.25
13,0.25
14,0.25
15,0.25
16,0.25
17,0.25
18,0.25
19,0.25
20,0.25
21,0.25
22,0.25
23,0.25
24,0.25
25,0.25
26,0.25
27,0.25
28,0.25
29,0.25
30,0.25
31,0.25
32,0.25
33,0.25
34,0.25
35,0.25
36,0.25


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
0,0.25
1,0.32200003
2,0.294
3,0.35200003
4,0.35000002
5,0.30600002
6,0.22600001
7,0.24800001
8,0.22800002
9,0.24400002
10,0.26000002
11,0.264
12,0.314
13,0.34800002
14,0.43
15,0.518
16,0.53800005
17,0.56
18,0.54
19,0.504
20,0.514
21,0.52000004
22,0.54800004
23,0.596
24,0.588
25,0.624
26,0.64000005
27,0.624
28,0.61800003
29,0.6
30,0.60200006
31,0.59000003
32,0.596
33,0.60400003
34,0.60800004
35,0.61
36,0.65400004


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_true_prefix.csv <==
layer,p
0,0.25
1,0.314
2,0.296
3,0.344
4,0.344
5,0.314
6,0.22800002
7,0.27400002
8,0.31
9,0.326
10,0.34800002
11,0.36
12,0.44000003
13,0.46800002
14,0.53000003
15,0.582
16,0.588
17,0.61800003
18,0.61200005
19,0.61200005
20,0.61600006
21,0.66800004
22,0.69200003
23,0.726
24,0.71800005
25,0.72800004
26,0.73800004
27,0.74600005
28,0.74600005
29,0.75000006
30,0.754
31,0.75000006
32,0.762
33,0.758
34,0.768
35,0.76600003
36,0.78400004


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_zero_shot.csv <==
layer,p
0,0.25
1,0.356
2,0.39600003
3,0.388
4,0.462
5,0.45000002
6,0.344
7,0.432
8,0.45200002
9,0.432
10,0.52000004
11,0.528
12,0.578
13,0.56200004
14,0.52000004
15,0.568
16,0.54200006
17,0.54200006
18,0.558
19,0.53800005
20,0.56
21,0.58400005
22,0.574
23,0.55600005
24,0.54200006
25,0.58000004
26,0.56600004
27,0.558
28,0.544
29,0.53000003
30,0.518
31,0.504
32,0.51000005
33,0.51600003
34,0.54
35,0.57600003
36,0.606


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/average_baseline.csv <==
layer,p
0,0.3681972789115647
1,0.3681972789115647
2,0.3681972789115647
3,0.3681972789115647
4,0.3681972789115647
5,0.3681972789115647
6,0.3681972789115647
7,0.3681972789115647
8,0.3681972789115647
9,0.3681972789115647
10,0.3681972789115647
11,0.3681972789115647
12,0.3681972789115647
13,0.3681972789115647
14,0.3681972789115647
15,0.3681972789115647
16,0.3681972789115647
17,0.3681972789115647
18,0.3681972789115647
19,0.3681972789115647
20,0.3681972789115647
21,0.3681972789115647
22,0.3681972789115647
23,0.3681972789115647
24,0.3681972789115647
25,0.3681972789115647
26,0.3681972789115647
27,0.3681972789115647
28,0.3681972789115647
29,0.3681972789115647
30,0.3681972789115647
31,0.3681972789115647
32,0.3681972789115647
33,0.3681972789115647
34,0.3681972789115647
35,0.3681972789115647
36,0.3681972789115647


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.3834285895739283
2,0.38128573234592167
3,0.3932857321841376
4,0.3902857372803347
5,0.3915714483175959
6,0.37757144229752676
7,0.3667143040469715
8,0.3457857317158154
9,0.3477143001343523
10,0.3515714460185596
11,0.35785715707710813
12,0.3765714466571808
13,0.3917143057499613
14,0.41642859152385164
15,0.4415714495948383
16,0.47042859132800785
17,0.4800000158803804
18,0.47557145782879423
19,0.4767143077083996
20,0.4755714567644255
21,0.45157144218683243
22,0.4431428834795952
23,0.4357143033828054
24,0.4275714467678751
25,0.43914287218025755
26,0.4411428762333734
27,0.4451428758246558
28,0.4494285892163004
29,0.44942858815193176
30,0.4500000242676054
31,0.4437143046941076
32,0.44500001839229036
33,0.4458571640508516
34,0.4527143122894423
35,0.4587143010326794
36,0.47271430279527393


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/average_true_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.3748571585331644
2,0.3795000197631972
3,0.3862857350281307
4,0.38557144893067224
5,0.3898571617901325
6,0.3810000153524535
7,0.3845714458397457
8,0.42842859242643627
9,0.4380000191075461
10,0.4458571651152202
11,0.45100002203668865
12,0.47014288178512026
13,0.4817143146480833
14,0.5044285974332264
15,0.5198571660688945
16,0.5417143127747944
17,0.5465714569602694
18,0.5492857417890004
19,0.5780000282185418
20,0.580571459872382
21,0.6078571741070066
22,0.6052857403244291
23,0.607714308159692
24,0.6077143124171666
25,0.6098571675164359
26,0.6111428844077247
27,0.6108571674142566
28,0.6157143094709941
29,0.6167143136262894
30,0.6168571668011802
31,0.6160000307219369
32,0.61800003690379
33,0.6155714605535779
34,0.6192857431513923
35,0.6304286079747337
36,0.6387143220220294


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/average_zero_shot.csv <==
layer,p
0,0.3681972585618496
1,0.37745239425982746
2,0.3908571632845061
3,0.3912143036723137
4,0.39500002030815395
5,0.40135716434035984
6,0.41052382599030224
7,0.4282143036169665
8,0.41528573845114025
9,0.40885716889585766
10,0.41685716594968525
11,0.4071190633944103
12,0.4113809721810477
13,0.3989285911832537
14,0.3855714446731976
15,0.3950000213725226
16,0.40576192417315077
17,0.4081428753478186
18,0.4212381137268884
19,0.44150002194302423
20,0.4473809727600643
21,0.46428573557308744
22,0.45842858616794857
23,0.4570952558091709
24,0.45364287921360563
25,0.45828573618616375
26,0.4546666869095394
27,0.4478571595890181
28,0.4516190652336393
29,0.45185716663088116
30,0.45309525302478243
31,0.4533333565507616
32,0.454857166324343
33,0.4700952587383134
34,0.4724285953811237
35,0.4886666919503893
36,0.48638096771069933


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_baseline.csv <==
layer,p
0,0.07142857142857142
1,0.07142857142857142
2,0.07142857142857142
3,0.07142857142857142
4,0.07142857142857142
5,0.07142857142857142
6,0.07142857142857142
7,0.07142857142857142
8,0.07142857142857142
9,0.07142857142857142
10,0.07142857142857142
11,0.07142857142857142
12,0.07142857142857142
13,0.07142857142857142
14,0.07142857142857142
15,0.07142857142857142
16,0.07142857142857142
17,0.07142857142857142
18,0.07142857142857142
19,0.07142857142857142
20,0.07142857142857142
21,0.07142857142857142
22,0.07142857142857142
23,0.07142857142857142
24,0.07142857142857142
25,0.07142857142857142
26,0.07142857142857142
27,0.07142857142857142
28,0.07142857142857142
29,0.07142857142857142
30,0.07142857142857142
31,0.07142857142857142
32,0.07142857142857142
33,0.07142857142857142
34,0.07142857142857142
35,0.07142857142857142
36,0.07142857142857142


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_false_prefix.csv <==
layer,p
0,0.07142856
1,0.09200001
2,0.126
3,0.12200001
4,0.102000006
5,0.136
6,0.112
7,0.132
8,0.134
9,0.12200001
10,0.15400001
11,0.14400001
12,0.15200001
13,0.25800002
14,0.356
15,0.48800004
16,0.544
17,0.49
18,0.52000004
19,0.606
20,0.62600005
21,0.61
22,0.56600004
23,0.5
24,0.42200002
25,0.492
26,0.528
27,0.544
28,0.536
29,0.55
30,0.572
31,0.52400005
32,0.546
33,0.528
34,0.58400005
35,0.61800003
36,0.666


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_true_prefix.csv <==
layer,p
0,0.07142856
1,0.096
2,0.120000005
3,0.126
4,0.106000006
5,0.128
6,0.112
7,0.18400002
8,0.298
9,0.33600003
10,0.36400002
11,0.37600002
12,0.42400002
13,0.48600003
14,0.57600003
15,0.66
16,0.69600004
17,0.67
18,0.70000005
19,0.77000004
20,0.8
21,0.85400003
22,0.87600005
23,0.87600005
24,0.86800003
25,0.874
26,0.88000005
27,0.882
28,0.874
29,0.87600005
30,0.89000005
31,0.89000005
32,0.892
33,0.89400005
34,0.89400005
35,0.89800006
36,0.91


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_zero_shot.csv <==
layer,p
0,0.07142856
1,0.094000004
2,0.14600001
3,0.134
4,0.15400001
5,0.238
6,0.18800001
7,0.216
8,0.164
9,0.186
10,0.272
11,0.17400001
12,0.208
13,0.22800002
14,0.156
15,0.15200001
16,0.186
17,0.18400002
18,0.294
19,0.418
20,0.492
21,0.52000004
22,0.554
23,0.56600004
24,0.57000005
25,0.59800005
26,0.60200006
27,0.586
28,0.564
29,0.554
30,0.574
31,0.54800004
32,0.56600004
33,0.592
34,0.606
35,0.642
36,0.674


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_false_prefix.csv <==
layer,p
0,0.5
1,0.528
2,0.536
3,0.508
4,0.44000003
5,0.448
6,0.492
7,0.48400003
8,0.45200002
9,0.46
10,0.448
11,0.46
12,0.45200002
13,0.46400002
14,0.44000003
15,0.432
16,0.448
17,0.476
18,0.45600003
19,0.42000002
20,0.42000002
21,0.4
22,0.39200002
23,0.388
24,0.39200002
25,0.388
26,0.39600003
27,0.404
28,0.41200003
29,0.416
30,0.416
31,0.42400002
32,0.42000002
33,0.41200003
34,0.41200003
35,0.41200003
36,0.42000002


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_true_prefix.csv <==
layer,p
0,0.5
1,0.504
2,0.504
3,0.51600003
4,0.45200002
5,0.432
6,0.43600002
7,0.45200002
8,0.48800004
9,0.48800004
10,0.49600002
11,0.48800004
12,0.48000002
13,0.48800004
14,0.44400004
15,0.492
16,0.52400005
17,0.544
18,0.54800004
19,0.544
20,0.532
21,0.55600005
22,0.54800004
23,0.532
24,0.536
25,0.544
26,0.55200005
27,0.55200005
28,0.55600005
29,0.572
30,0.568
31,0.56
32,0.55600005
33,0.55600005
34,0.54800004
35,0.55600005
36,0.57600003


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_zero_shot.csv <==
layer,p
0,0.5
1,0.48200002
2,0.49
3,0.46600002
4,0.45800003
5,0.45000002
6,0.47400004
7,0.48200002
8,0.49
9,0.45800003
10,0.462
11,0.49400002
12,0.49
13,0.514
14,0.48200002
15,0.53000003
16,0.558
17,0.56200004
18,0.526
19,0.518
20,0.51000005
21,0.57000005
22,0.554
23,0.514
24,0.526
25,0.522
26,0.526
27,0.514
28,0.50600004
29,0.48600003
30,0.50600004
31,0.50600004
32,0.522
33,0.546
34,0.558
35,0.558
36,0.53000003


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.33333328
1,0.404
2,0.32000002
3,0.41200003
4,0.45800003
5,0.50200003
6,0.43800002
7,0.39800003
8,0.282
9,0.272
10,0.268
11,0.34
12,0.36
13,0.35200003
14,0.41000003
15,0.42800003
16,0.5
17,0.49400002
18,0.44200003
19,0.558
20,0.54200006
21,0.492
22,0.43400002
23,0.40600002
24,0.388
25,0.39200002
26,0.37800002
27,0.39200002
28,0.42000002
29,0.40800002
30,0.39000002
31,0.374
32,0.37600002
33,0.402
34,0.39600003
35,0.40800002
36,0.49400002


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_true_prefix.csv <==
layer,p
0,0.33333328
1,0.39400002
2,0.31800002
3,0.4
4,0.448
5,0.51000005
6,0.47800002
7,0.45000002
8,0.49600002
9,0.50600004
10,0.512
11,0.54800004
12,0.558
13,0.58000004
14,0.61
15,0.60200006
16,0.63000005
17,0.64400005
18,0.66
19,0.77800006
20,0.77400005
21,0.78400004
22,0.76600003
23,0.75000006
24,0.74
25,0.76400006
26,0.77400005
27,0.768
28,0.79600006
29,0.79
30,0.762
31,0.76000005
32,0.75600004
33,0.74600005
34,0.72
35,0.74600005
36,0.78200006


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_zero_shot.csv <==
layer,p
0,0.33333328
1,0.446
2,0.42000002
3,0.45600003
4,0.386
5,0.386
6,0.45200002
7,0.53800005
8,0.53000003
9,0.44400004
10,0.42600003
11,0.39800003
12,0.46800002
13,0.418
14,0.358
15,0.33600003
16,0.35200003
17,0.35200003
18,0.36800003
19,0.388
20,0.39400002
21,0.39000002
22,0.404
23,0.42000002
24,0.46
25,0.404
26,0.384
27,0.39000002
28,0.43
29,0.45400003
30,0.48533332
31,0.504
32,0.536
33,0.56200004
34,0.60200006
35,0.674
36,0.646


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_false_prefix.csv <==
layer,p
0,0.5
1,0.43600002
2,0.51600003
3,0.48800004
4,0.448
5,0.45200002
6,0.48800004
7,0.492
8,0.44900003
9,0.432
10,0.44000003
11,0.45200002
12,0.44000003
13,0.46400002
14,0.44400004
15,0.45200002
16,0.46800002
17,0.48400003
18,0.48400003
19,0.46800002
20,0.46800002
21,0.52000004
22,0.52000004
23,0.504
24,0.508
25,0.512
26,0.48800004
27,0.48400003
28,0.49600002
29,0.46800002
30,0.46800002
31,0.46
32,0.45600003
33,0.45200002
34,0.43600002
35,0.448
36,0.46800002


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_true_prefix.csv <==
layer,p
0,0.5
1,0.44000003
2,0.51900005
3,0.48400003
4,0.43600002
5,0.46400002
6,0.52400005
7,0.536
8,0.52000004
9,0.54
10,0.52400005
11,0.54
12,0.52400005
13,0.54800004
14,0.51600003
15,0.532
16,0.56
17,0.52400005
18,0.508
19,0.51600003
20,0.52000004
21,0.54800004
22,0.536
23,0.544
24,0.55200005
25,0.54
26,0.54800004
27,0.51600003
28,0.532
29,0.528
30,0.55200005
31,0.528
32,0.55600005
33,0.532
34,0.528
35,0.52400005
36,0.54800004


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_zero_shot.csv <==
layer,p
0,0.5
1,0.48400003
2,0.508
3,0.49600002
4,0.48800004
5,0.52400005
6,0.5
7,0.52400005
8,0.48800004
9,0.492
10,0.532
11,0.55200005
12,0.54800004
13,0.48800004
14,0.49600002
15,0.51600003
16,0.504
17,0.476
18,0.48000002
19,0.492
20,0.5
21,0.528
22,0.492
23,0.508
24,0.51600003
25,0.528
26,0.52000004
27,0.5
28,0.512
29,0.52000004
30,0.51600003
31,0.51600003
32,0.5
33,0.512
34,0.508
35,0.52000004
36,0.51600003


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_false_prefix.csv <==
layer,p
0,0.5
1,0.45600003
2,0.46800002
3,0.48000002
4,0.492
5,0.48400003
6,0.476
7,0.492
8,0.512
9,0.54800004
10,0.54
11,0.532
12,0.532
13,0.57600003
14,0.55200005
15,0.52400005
16,0.564
17,0.6
18,0.61200005
19,0.596
20,0.58400005
21,0.592
22,0.596
23,0.624
24,0.60800004
25,0.62
26,0.60400003
27,0.61200005
28,0.592
29,0.588
30,0.592
31,0.588
32,0.592
33,0.6
34,0.61200005
35,0.592
36,0.57600003


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_true_prefix.csv <==
layer,p
0,0.5
1,0.43600002
2,0.47200003
3,0.48000002
4,0.48400003
5,0.476
6,0.448
7,0.48400003
8,0.47200003
9,0.49600002
10,0.5
11,0.508
12,0.52000004
13,0.54
14,0.522
15,0.504
16,0.54
17,0.572
18,0.57600003
19,0.58000004
20,0.58400005
21,0.572
22,0.588
23,0.60400003
24,0.592
25,0.588
26,0.588
27,0.588
28,0.588
29,0.58000004
30,0.592
31,0.57600003
32,0.57600003
33,0.588
34,0.588
35,0.568
36,0.56


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_zero_shot.csv <==
layer,p
0,0.5
1,0.41700003
2,0.47000003
3,0.47000003
4,0.42600003
5,0.43100002
6,0.47800002
7,0.518
8,0.53000003
9,0.54200006
10,0.49400002
11,0.49400002
12,0.43800002
13,0.46600002
14,0.42600003
15,0.45400003
16,0.40600002
17,0.40600002
18,0.43400002
19,0.45100003
20,0.45800003
21,0.48200002
22,0.49
23,0.462
24,0.43400002
25,0.44200003
26,0.42600003
27,0.44200003
28,0.45400003
29,0.48200002
30,0.48200002
31,0.45800003
32,0.45800003
33,0.47800002
34,0.48200002
35,0.49800003
36,0.43800002


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_false_prefix.csv <==
layer,p
0,0.33333328
1,0.342
2,0.37
3,0.36
4,0.36400002
5,0.37
6,0.34
7,0.32000002
8,0.29200003
9,0.30600002
10,0.29200003
11,0.30200002
12,0.30800003
13,0.33800003
14,0.386
15,0.38200003
16,0.42400002
17,0.42200002
18,0.402
19,0.41000003
20,0.404
21,0.37600002
22,0.36400002
23,0.356
24,0.36200002
25,0.358
26,0.34800002
27,0.324
28,0.32000002
29,0.33400002
30,0.34
31,0.344
32,0.342
33,0.34800002
34,0.344
35,0.38200003
36,0.43400002


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_true_prefix.csv <==
layer,p
0,0.33333328
1,0.342
2,0.372
3,0.33600003
4,0.34800002
5,0.36600003
6,0.312
7,0.31800002
8,0.30600002
9,0.33
10,0.328
11,0.32200003
12,0.32200003
13,0.36
14,0.402
15,0.41000003
16,0.42800003
17,0.43400002
18,0.42600003
19,0.49800003
20,0.50600004
21,0.52400005
22,0.51000005
23,0.514
24,0.512
25,0.522
26,0.514
27,0.50600004
28,0.522
29,0.51600003
30,0.528
31,0.53400004
32,0.54200006
33,0.54
34,0.536
35,0.59000003
36,0.63000005


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_zero_shot.csv <==
layer,p
0,0.33333328
1,0.36133334
2,0.39200002
3,0.40800002
4,0.42600003
5,0.356
6,0.42800003
7,0.402
8,0.41000003
9,0.44200003
10,0.404
11,0.38200003
12,0.39400002
13,0.40800002
14,0.36400002
15,0.36200002
16,0.38533333
17,0.38000003
18,0.37533334
19,0.45600003
20,0.46400002
21,0.47800002
22,0.45400003
23,0.43933332
24,0.416
25,0.43
26,0.404
27,0.41400003
28,0.42333335
29,0.42000002
30,0.4
31,0.39933336
32,0.372
33,0.39400002
34,0.386
35,0.39333335
36,0.38733333


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/rte_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/rte_false_prefix.csv <==
layer,p
0,0.5
1,0.48600003
2,0.47000003
3,0.446
4,0.50200003
5,0.48600003
6,0.47000003
7,0.462
8,0.42600003
9,0.43800002
10,0.44200003
11,0.44200003
12,0.49
13,0.48200002
14,0.49
15,0.518
16,0.526
17,0.554
18,0.55
19,0.54200006
20,0.53800005
21,0.546
22,0.57000005
23,0.56200004
24,0.558
25,0.558
26,0.56600004
27,0.574
28,0.614
29,0.61800003
30,0.62200004
31,0.614
32,0.62600005
33,0.60200006
34,0.606
35,0.61
36,0.586


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/rte_true_prefix.csv <==
layer,p
0,0.5
1,0.48600003
2,0.47400004
3,0.43800002
4,0.49800003
5,0.51000005
6,0.50200003
7,0.522
8,0.50600004
9,0.522
10,0.49800003
11,0.522
12,0.586
13,0.56200004
14,0.558
15,0.578
16,0.59400004
17,0.61
18,0.578
19,0.606
20,0.59400004
21,0.59800005
22,0.60200006
23,0.59400004
24,0.59800005
25,0.59400004
26,0.582
27,0.606
28,0.606
29,0.634
30,0.62200004
31,0.62200004
32,0.62200004
33,0.61800003
34,0.614
35,0.634
36,0.646


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/rte_zero_shot.csv <==
layer,p
0,0.5
1,0.492
2,0.47200003
3,0.43100002
4,0.448
5,0.49600002
6,0.536
7,0.569
8,0.54800004
9,0.52000004
10,0.52400005
11,0.503
12,0.504
13,0.521
14,0.5
15,0.46800002
16,0.52400005
17,0.532
18,0.546
19,0.55200005
20,0.588
21,0.592
22,0.572
23,0.55200005
24,0.545
25,0.55200005
26,0.532
27,0.568
28,0.572
29,0.54800004
30,0.572
31,0.57600003
32,0.58000004
33,0.60400003
34,0.57600003
35,0.55200005
36,0.56


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/sick_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/sick_false_prefix.csv <==
layer,p
0,0.33333328
1,0.37600002
2,0.356
3,0.36600003
4,0.33600003
5,0.342
6,0.324
7,0.26000002
8,0.31
9,0.282
10,0.286
11,0.25800002
12,0.29000002
13,0.286
14,0.264
15,0.342
16,0.36800003
17,0.39400002
18,0.42400002
19,0.36
20,0.39800003
21,0.344
22,0.324
23,0.33600003
24,0.32200003
25,0.33
26,0.328
27,0.33200002
28,0.34800002
29,0.358
30,0.36600003
31,0.374
32,0.39200002
33,0.40600002
34,0.43
35,0.446
36,0.446


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/sick_true_prefix.csv <==
layer,p
0,0.33333328
1,0.354
2,0.36
3,0.35200003
4,0.344
5,0.31800002
6,0.33200002
7,0.27800003
8,0.38000003
9,0.372
10,0.41200003
11,0.36
12,0.39000002
13,0.374
14,0.36800003
15,0.42600003
16,0.46800002
17,0.47400004
18,0.476
19,0.49600002
20,0.54
21,0.586
22,0.518
23,0.532
24,0.53000003
25,0.546
26,0.52000004
27,0.564
28,0.59000003
29,0.58000004
30,0.592
31,0.61800003
32,0.62600005
33,0.61600006
34,0.66200006
35,0.69600004
36,0.68200004


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/sick_zero_shot.csv <==
layer,p
0,0.33333328
1,0.316
2,0.354
3,0.344
4,0.344
5,0.35000002
6,0.39000002
7,0.39600003
8,0.29000002
9,0.24800001
10,0.29000002
11,0.32333332
12,0.316
13,0.33200002
14,0.314
15,0.312
16,0.30400002
17,0.324
18,0.34
19,0.36800003
20,0.41533336
21,0.39400002
22,0.37600002
23,0.40600002
24,0.418
25,0.42800003
26,0.42533332
27,0.358
28,0.37
29,0.356
30,0.33800003
31,0.358
32,0.374
33,0.39533335
34,0.36600003
35,0.37600002
36,0.40600002


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_false_prefix.csv <==
layer,p
0,0.5
1,0.49
2,0.526
3,0.546
4,0.558
5,0.54200006
6,0.50200003
7,0.47800002
8,0.446
9,0.49400002
10,0.49400002
11,0.49800003
12,0.49400002
13,0.47800002
14,0.47400004
15,0.446
16,0.41400003
17,0.43800002
18,0.266
19,0.14600001
20,0.162
21,0.13800001
22,0.13000001
23,0.13000001
24,0.13000001
25,0.134
26,0.142
27,0.15
28,0.158
29,0.16600001
30,0.162
31,0.18200001
32,0.18200001
33,0.18200001
34,0.178
35,0.162
36,0.178


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_true_prefix.csv <==
layer,p
0,0.5
1,0.48600003
2,0.522
3,0.53800005
4,0.554
5,0.522
6,0.47800002
7,0.53000003
8,0.56600004
9,0.49400002
10,0.50200003
11,0.55
12,0.56200004
13,0.554
14,0.55
15,0.53000003
16,0.49400002
17,0.53400004
18,0.694
19,0.814
20,0.814
21,0.846
22,0.85800004
23,0.87000006
24,0.85800004
25,0.85800004
26,0.86200005
27,0.84200007
28,0.85
29,0.83800006
30,0.83400005
31,0.82600003
32,0.818
33,0.80600005
34,0.794
35,0.78200006
36,0.786


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_zero_shot.csv <==
layer,p
0,0.5
1,0.492
2,0.508
3,0.52400005
4,0.536
5,0.476
6,0.49600002
7,0.54
8,0.508
9,0.504
10,0.5
11,0.54800004
12,0.56
13,0.52000004
14,0.492
15,0.492
16,0.49600002
17,0.49600002
18,0.47200003
19,0.43600002
20,0.47200003
21,0.45200002
22,0.46
23,0.476
24,0.492
25,0.46400002
26,0.47200003
27,0.46
28,0.44000003
29,0.42400002
30,0.40800002
31,0.4
32,0.42000002
33,0.42800003
34,0.416
35,0.45200002
36,0.44000003


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_false_prefix.csv <==
layer,p
0,0.5
1,0.53800005
2,0.53800005
3,0.558
4,0.54200006
5,0.558
6,0.546
7,0.49800003
8,0.45800003
9,0.45400003
10,0.49
11,0.49
12,0.61800003
13,0.61800003
14,0.72200006
15,0.73
16,0.82600003
17,0.818
18,0.77800006
19,0.81000006
20,0.794
21,0.614
22,0.59800005
23,0.57000005
24,0.582
25,0.61
26,0.638
27,0.67800003
28,0.674
29,0.68200004
30,0.66200006
31,0.638
32,0.638
33,0.642
34,0.65400004
35,0.642
36,0.646


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_true_prefix.csv <==
layer,p
0,0.5
1,0.526
2,0.53800005
3,0.55
4,0.54200006
5,0.546
6,0.546
7,0.526
8,0.582
9,0.59000003
10,0.61
11,0.606
12,0.674
13,0.67800003
14,0.79
15,0.80200005
16,0.85
17,0.86600006
18,0.83800006
19,0.878
20,0.87000006
21,0.88600004
22,0.878
23,0.882
24,0.874
25,0.874
26,0.878
27,0.882
28,0.882
29,0.882
30,0.87000006
31,0.874
32,0.874
33,0.87000006
34,0.87000006
35,0.87000006
36,0.86600006


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_zero_shot.csv <==
layer,p
0,0.5
1,0.53000003
2,0.53800005
3,0.582
4,0.61
5,0.59000003
6,0.61
7,0.634
8,0.62600005
9,0.59000003
10,0.57000005
11,0.53000003
12,0.56600004
13,0.462
14,0.49400002
15,0.47800002
16,0.546
17,0.554
18,0.57000005
19,0.646
20,0.63000005
21,0.646
22,0.638
23,0.638
24,0.65000004
25,0.67
26,0.674
27,0.666
28,0.666
29,0.68200004
30,0.698
31,0.698
32,0.68200004
33,0.69000006
34,0.69000006
35,0.68200004
36,0.694


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/trec_baseline.csv <==
layer,p
0,0.16666666666666666
1,0.16666666666666666
2,0.16666666666666666
3,0.16666666666666666
4,0.16666666666666666
5,0.16666666666666666
6,0.16666666666666666
7,0.16666666666666666
8,0.16666666666666666
9,0.16666666666666666
10,0.16666666666666666
11,0.16666666666666666
12,0.16666666666666666
13,0.16666666666666666
14,0.16666666666666666
15,0.16666666666666666
16,0.16666666666666666
17,0.16666666666666666
18,0.16666666666666666
19,0.16666666666666666
20,0.16666666666666666
21,0.16666666666666666
22,0.16666666666666666
23,0.16666666666666666
24,0.16666666666666666
25,0.16666666666666666
26,0.16666666666666666
27,0.16666666666666666
28,0.16666666666666666
29,0.16666666666666666
30,0.16666666666666666
31,0.16666666666666666
32,0.16666666666666666
33,0.16666666666666666
34,0.16666666666666666
35,0.16666666666666666
36,0.16666666666666666


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/trec_false_prefix.csv <==
layer,p
0,0.16666664
1,0.172
2,0.16800001
3,0.164
4,0.132
5,0.112
6,0.14400001
7,0.148
8,0.126
9,0.124000005
10,0.13000001
11,0.13000001
12,0.12200001
13,0.14600001
14,0.15200001
15,0.142
16,0.17
17,0.186
18,0.18400002
19,0.158
20,0.158
21,0.14
22,0.14
23,0.142
24,0.142
25,0.136
26,0.132
27,0.136
28,0.142
29,0.15
30,0.15
31,0.16000001
32,0.15400001
33,0.156
34,0.16000001
35,0.156
36,0.15


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/trec_true_prefix.csv <==
layer,p
0,0.16666664
1,0.162
2,0.158
3,0.16000001
4,0.11400001
5,0.08800001
6,0.16600001
7,0.15200001
8,0.372
9,0.344
10,0.36800003
11,0.36800003
12,0.36600003
13,0.35000002
14,0.36800003
15,0.32000002
16,0.33600003
17,0.30800003
18,0.33200002
19,0.37
20,0.33200002
21,0.45600003
22,0.46
23,0.476
24,0.47800002
25,0.46800002
26,0.46600002
27,0.46800002
28,0.46600002
29,0.45800003
30,0.42800003
31,0.45800003
32,0.44200003
33,0.47000003
34,0.48800004
35,0.51600003
36,0.51000005


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/trec_zero_shot.csv <==
layer,p
0,0.16666664
1,0.16800001
2,0.164
3,0.11400001
4,0.13000001
5,0.098000005
6,0.078
7,0.124000005
8,0.18200001
9,0.15400001
10,0.19800001
11,0.2
12,0.18200001
13,0.15
14,0.16800001
15,0.18200001
16,0.164
17,0.164
18,0.18
19,0.172
20,0.15
21,0.192
22,0.2
23,0.20400001
24,0.178
25,0.17400001
26,0.18200001
27,0.186
28,0.192
29,0.18200001
30,0.178
31,0.18400002
32,0.18
33,0.17
34,0.17600001
35,0.18200001
36,0.16000001


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5
33,0.5
34,0.5
35,0.5
36,0.5


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_false_prefix.csv <==
layer,p
0,0.5
1,0.568
2,0.512
3,0.528
4,0.52400005
5,0.51600003
6,0.48800004
7,0.52000004
8,0.48000002
9,0.5
10,0.492
11,0.512
12,0.52400005
13,0.508
14,0.54
15,0.55200005
16,0.56
17,0.56
18,0.58400005
19,0.568
20,0.54800004
21,0.528
22,0.52000004
23,0.508
24,0.508
25,0.536
26,0.536
27,0.54
28,0.54
29,0.536
30,0.54
31,0.544
32,0.52000004
33,0.52400005
34,0.52000004
35,0.528
36,0.528


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_true_prefix.csv <==
layer,p
0,0.5
1,0.568
2,0.51600003
3,0.52000004
4,0.52400005
5,0.54
6,0.536
7,0.532
8,0.568
9,0.564
10,0.572
11,0.57600003
12,0.568
13,0.58400005
14,0.61200005
15,0.62
16,0.632
17,0.632
18,0.656
19,0.66400003
20,0.656
21,0.648
22,0.66
23,0.66
24,0.67600006
25,0.66800004
26,0.688
27,0.66400003
28,0.68
29,0.688
30,0.688
31,0.67200005
32,0.67200005
33,0.66
34,0.66800004
35,0.66400003
36,0.66800004


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_zero_shot.csv <==
layer,p
0,0.5
1,0.514
2,0.50600004
3,0.50600004
4,0.53000003
5,0.47000003
6,0.526
7,0.46600002
8,0.47000003
9,0.51000005
10,0.44200003
11,0.446
12,0.42600003
13,0.36600003
14,0.43400002
15,0.45800003
16,0.48600003
17,0.514
18,0.50600004
19,0.49800003
20,0.48600003
21,0.49400002
22,0.49400002
23,0.514
24,0.49
25,0.49800003
26,0.49800003
27,0.48600003
28,0.48600003
29,0.49800003
30,0.49
31,0.50200003
32,0.50600004
33,0.50200003
34,0.49800003
35,0.50200003
36,0.49400002


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_false_prefix.csv <==
layer,p
0,0.33333328
1,0.3
2,0.29000002
3,0.35200003
4,0.39000002
5,0.39400002
6,0.386
7,0.328
8,0.33400002
9,0.33200002
10,0.34600002
11,0.33800003
12,0.33
13,0.312
14,0.324
15,0.34600002
16,0.33200002
17,0.38000003
18,0.34600002
19,0.328
20,0.326
21,0.312
22,0.31
23,0.29000002
24,0.29000002
25,0.284
26,0.284
27,0.27800003
28,0.264
29,0.266
30,0.26000002
31,0.25800002
32,0.25
33,0.25
34,0.256
35,0.24400002
36,0.22600001


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_true_prefix.csv <==
layer,p
0,0.33333328
1,0.29000002
2,0.296
3,0.33800003
4,0.384
5,0.38200003
6,0.372
7,0.33
8,0.34
9,0.356
10,0.372
11,0.37800002
12,0.374
13,0.38000003
14,0.41000003
15,0.39800003
16,0.39400002
17,0.416
18,0.42400002
19,0.40800002
20,0.42000002
21,0.43
22,0.43800002
23,0.416
24,0.416
25,0.418
26,0.416
27,0.404
28,0.384
29,0.372
30,0.388
31,0.372
32,0.36800003
33,0.36800003
34,0.38000003
35,0.374
36,0.36


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_zero_shot.csv <==
layer,p
0,0.33333328
1,0.33
2,0.31
3,0.328
4,0.33600003
5,0.38200003
6,0.388
7,0.316
8,0.26000002
9,0.324
10,0.36
11,0.33133334
12,0.32333335
13,0.35200003
14,0.388
15,0.42600003
16,0.42733335
17,0.432
18,0.39400002
19,0.34
20,0.272
21,0.272
22,0.264
23,0.27
24,0.24400002
25,0.246
26,0.268
27,0.25
28,0.24933335
29,0.24400002
30,0.25
31,0.23933336
32,0.22800002
33,0.25
34,0.266
35,0.294
36,0.294


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_false_prefix.csv <==
layer,p
0,0.33333328
1,0.34800002
2,0.374
3,0.37
4,0.384
5,0.37600002
6,0.356
7,0.35200003
8,0.358
9,0.354
10,0.33400002
11,0.34600002
12,0.34
13,0.33200002
14,0.32000002
15,0.328
16,0.31800002
17,0.30200002
18,0.33600003
19,0.34600002
20,0.33800003
21,0.328
22,0.32200003
23,0.31800002
24,0.316
25,0.30800003
26,0.31
27,0.31
28,0.316
29,0.31800002
30,0.32000002
31,0.32000002
32,0.32200003
33,0.316
34,0.32000002
35,0.326
36,0.324


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_true_prefix.csv <==
layer,p
0,0.33333328
1,0.33600003
2,0.37
3,0.36400002
4,0.374
5,0.384
6,0.342
7,0.34600002
8,0.36
9,0.36200002
10,0.33800003
11,0.36200002
12,0.356
13,0.34600002
14,0.356
15,0.35200003
16,0.344
17,0.34
18,0.356
19,0.372
20,0.384
21,0.4
22,0.402
23,0.402
24,0.418
25,0.41000003
26,0.41200003
27,0.40600002
28,0.39800003
29,0.40800002
30,0.402
31,0.41000003
32,0.40800002
33,0.402
34,0.40600002
35,0.42400002
36,0.42000002


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_zero_shot.csv <==
layer,p
0,0.33333328
1,0.294
2,0.30600002
3,0.354
4,0.33200002
5,0.39800003
6,0.35533336
7,0.37800002
8,0.374
9,0.38200003
10,0.342
11,0.344
12,0.31800002
13,0.31800002
14,0.298
15,0.28800002
16,0.296
17,0.29200003
18,0.326
19,0.344
20,0.344
21,0.358
22,0.35200003
23,0.35000002
24,0.36200002
25,0.344
26,0.358
27,0.35200003
28,0.354
29,0.37
30,0.33600003
31,0.354
32,0.354
33,0.37
34,0.36
35,0.39200002
36,0.404


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333
33,0.3333333333333333
34,0.3333333333333333
35,0.3333333333333333
36,0.3333333333333333


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
0,0.33333328
1,0.372
2,0.30400002
3,0.294
4,0.40800002
5,0.39000002
6,0.266
7,0.21200001
8,0.074
9,0.080000006
10,0.08800001
11,0.09
12,0.15
13,0.254
14,0.66200006
15,0.648
16,0.66
17,0.84000003
18,0.69600004
19,0.528
20,0.46800002
21,0.19000001
22,0.158
23,0.16800001
24,0.19600001
25,0.296
26,0.282
27,0.23600002
28,0.17
29,0.15200001
30,0.14
31,0.112
32,0.13000001
33,0.14
34,0.134
35,0.13800001
36,0.080000006


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_true_prefix.csv <==
layer,p
0,0.33333328
1,0.38200003
2,0.32200003
3,0.29200003
4,0.39800003
5,0.44400004
6,0.48400003
7,0.512
8,0.70400006
9,0.734
10,0.74
11,0.77400005
12,0.836
13,0.91200006
14,0.952
15,0.9480001
16,0.9480001
17,0.95400006
18,0.94600004
19,0.95600003
20,0.95600003
21,0.95600003
22,0.95600003
23,0.95600003
24,0.95600003
25,0.95600003
26,0.95600003
27,0.95600003
28,0.95600003
29,0.95600003
30,0.95600003
31,0.95600003
32,0.95600003
33,0.95600003
34,0.95600003
35,0.95600003
36,0.95600003


==> figures/layerwise/pythia_12B/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_zero_shot.csv <==
layer,p
0,0.33333328
1,0.37533334
2,0.33200002
3,0.3
4,0.40933332
5,0.4566667
6,0.404
7,0.356
8,0.37600002
9,0.41933334
10,0.39866668
11,0.39666668
12,0.33800003
13,0.46
14,0.5646666
15,0.6293333
16,0.50200003
17,0.6646667
18,0.75000006
19,0.952
20,0.892
21,0.90200007
22,0.81666666
23,0.874
24,0.8653334
25,0.93000007
26,0.93000007
27,0.93000007
28,0.91
29,0.9013334
30,0.91800004
31,0.87000006
32,0.878
33,0.8906667
34,0.86200005
35,0.86600006
36,0.90200007


==> figures/layerwise/pythia_12B/random_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.3805714435875416
2,0.37671430515391485
3,0.39500001072883606
4,0.387857161462307
5,0.3878571593335697
6,0.3802857313837324
7,0.3830000183412007
8,0.370857158941882
9,0.3694285824894905
10,0.3811428690595286
11,0.3872857338615826
12,0.40471430655036655
13,0.42257145579372135
14,0.45214287617376875
15,0.4740000164934567
16,0.4997143160019602
17,0.5050000229052135
18,0.5007143084492002
19,0.5185714513063431
20,0.5201428841267314
21,0.5162857409034457
22,0.5121428785579545
23,0.5044285953044891
24,0.4978571672524725
25,0.5071428790688515
26,0.5082857374634061
27,0.5090000224964959
28,0.5120000253830638
29,0.5115714498928615
30,0.510285741516522
31,0.5105714489306722
32,0.5077143098626818
33,0.5095714554190636
34,0.5154285909874099
35,0.5231428806270871
36,0.5355714431830815


==> figures/layerwise/pythia_2p8B/half_permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.37814287362354143
2,0.3750000149011612
3,0.3860000212277685
4,0.3751428760588169
5,0.374857164387192
6,0.3975714487688882
7,0.3934285906808717
8,0.3897143059543201
9,0.3828571635697569
10,0.39285716095141004
11,0.4495714439877442
12,0.46057145084653583
13,0.48357145701135906
14,0.47128573272909435
15,0.4852857387491635
16,0.4791428819298744
17,0.49514288135937284
18,0.4931428794349943
19,0.4957143110888345
20,0.5007143084492002
21,0.4990000213895525
22,0.5014285892248154
23,0.5005714574030468
24,0.49900002777576447
25,0.5058571653706687
26,0.5025714465550014
27,0.5042857421295983
28,0.5085714544568744
29,0.4994285979441234
30,0.49557144939899445
31,0.5014285977397647
32,0.5114285924604961


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_baseline.csv <==
layer,p
0,0.25
1,0.25
2,0.25
3,0.25
4,0.25
5,0.25
6,0.25
7,0.25
8,0.25
9,0.25
10,0.25
11,0.25
12,0.25
13,0.25
14,0.25
15,0.25
16,0.25
17,0.25
18,0.25
19,0.25
20,0.25
21,0.25
22,0.25
23,0.25
24,0.25
25,0.25
26,0.25
27,0.25
28,0.25
29,0.25
30,0.25
31,0.25
32,0.25


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
0,0.25
1,0.36200002
2,0.342
3,0.324
4,0.30400002
5,0.30800003
6,0.36
7,0.33400002
8,0.33200002
9,0.30800003
10,0.312
11,0.354
12,0.29000002
13,0.36800003
14,0.328
15,0.37
16,0.30800003
17,0.35000002
18,0.35200003
19,0.37800002
20,0.37
21,0.35200003
22,0.404
23,0.44000003
24,0.44400004
25,0.45400003
26,0.45400003
27,0.46400002
28,0.47000003
29,0.41400003
30,0.43600002
31,0.43600002
32,0.52400005


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_true_prefix.csv <==
layer,p
0,0.25
1,0.36600003
2,0.342
3,0.32200003
4,0.30600002
5,0.30600002
6,0.37
7,0.328
8,0.33200002
9,0.30600002
10,0.316
11,0.354
12,0.36600003
13,0.39800003
14,0.558
15,0.56
16,0.574
17,0.632
18,0.61
19,0.63000005
20,0.60200006
21,0.606
22,0.638
23,0.674
24,0.66200006
25,0.68600005
26,0.68200004
27,0.694
28,0.702
29,0.67800003
30,0.69200003
31,0.70400006
32,0.712


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_zero_shot.csv <==
layer,p
0,0.25
1,0.32200003
2,0.358
3,0.36
4,0.30800003
5,0.3
6,0.45600003
7,0.40800002
8,0.30200002
9,0.34
10,0.35000002
11,0.36200002
12,0.374
13,0.39600003
14,0.39600003
15,0.51000005
16,0.42800003
17,0.43600002
18,0.48400003
19,0.50200003
20,0.492
21,0.492
22,0.50600004
23,0.53400004
24,0.55
25,0.568
26,0.58000004
27,0.582
28,0.606
29,0.60200006
30,0.61
31,0.61200005
32,0.64400005


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/average_baseline.csv <==
layer,p
0,0.3681972789115647
1,0.3681972789115647
2,0.3681972789115647
3,0.3681972789115647
4,0.3681972789115647
5,0.3681972789115647
6,0.3681972789115647
7,0.3681972789115647
8,0.3681972789115647
9,0.3681972789115647
10,0.3681972789115647
11,0.3681972789115647
12,0.3681972789115647
13,0.3681972789115647
14,0.3681972789115647
15,0.3681972789115647
16,0.3681972789115647
17,0.3681972789115647
18,0.3681972789115647
19,0.3681972789115647
20,0.3681972789115647
21,0.3681972789115647
22,0.3681972789115647
23,0.3681972789115647
24,0.3681972789115647
25,0.3681972789115647
26,0.3681972789115647
27,0.3681972789115647
28,0.3681972789115647
29,0.3681972789115647
30,0.3681972789115647
31,0.3681972789115647
32,0.3681972789115647


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.37985716334411074
2,0.3734285927244595
3,0.38971430488995146
4,0.386285738753421
5,0.3828571598444666
6,0.39200001529284884
7,0.38571430050901007
8,0.3871428780257702
9,0.3728571523513113
10,0.3835714501993997
11,0.44742859101721216
12,0.39528573623725344
13,0.44428573335920063
14,0.34542858600616455
15,0.3578571581414768
16,0.360428586602211
17,0.3611428758927754
18,0.36628573068550657
19,0.36585716158151627
20,0.36214287259749006
21,0.3650000201804297
22,0.37185715777533396
23,0.36914287720407757
24,0.3680000166807856
25,0.372428586440427
26,0.3728571576731546
27,0.37042858664478573
28,0.3704285909022604
29,0.3648571627480643
30,0.3592857314007623
31,0.36085715889930725
32,0.37542858719825745


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/average_true_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.38071430527738165
2,0.3754285882626261
3,0.390000014432839
4,0.39314286942992893
5,0.3900000202868666
6,0.4024285876325199
7,0.4005714442048754
8,0.3970000280865601
9,0.38571429891245707
10,0.3912857377103397
11,0.4584285957472665
12,0.5114286009754453
13,0.5203571638890675
14,0.5851428870643888
15,0.5831428830112729
16,0.5744285966668811
17,0.5870000294276646
18,0.5947143137454987
19,0.6037143149546215
20,0.6054285934993199
21,0.6030000299215317
22,0.6034285937036786
23,0.6067143082618713
24,0.6018571811062949
25,0.6050000339746475
26,0.6048571722848075
27,0.6017143172877175
28,0.6122857481241226
29,0.6030000363077436
30,0.6000000259705952
31,0.6038571702582496
32,0.6191428835902896


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/average_zero_shot.csv <==
layer,p
0,0.3681972585618496
1,0.36566668802074026
2,0.3675714449158737
3,0.39109525829553604
4,0.38171430996486116
5,0.3728571592697075
6,0.40047620981931686
7,0.39328573644161224
8,0.3827143040086542
9,0.3829047754406929
10,0.3869523959500449
11,0.4058571660092899
12,0.4206666797399521
13,0.42595239728689194
14,0.430523829800742
15,0.43609525369746344
16,0.43421431311539244
17,0.4459285927670343
18,0.46264288148709704
19,0.4586904953633036
20,0.4563809686473438
21,0.44176192368779865
22,0.45809526102883474
23,0.4645714472447123
24,0.4688571606363569
25,0.47071430406400133
26,0.46380954129355295
27,0.4645714525665556
28,0.470523833164147
29,0.4628095477819443
30,0.4692381109510149
31,0.48071430517094477
32,0.48380954776491436


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_baseline.csv <==
layer,p
0,0.07142857142857142
1,0.07142857142857142
2,0.07142857142857142
3,0.07142857142857142
4,0.07142857142857142
5,0.07142857142857142
6,0.07142857142857142
7,0.07142857142857142
8,0.07142857142857142
9,0.07142857142857142
10,0.07142857142857142
11,0.07142857142857142
12,0.07142857142857142
13,0.07142857142857142
14,0.07142857142857142
15,0.07142857142857142
16,0.07142857142857142
17,0.07142857142857142
18,0.07142857142857142
19,0.07142857142857142
20,0.07142857142857142
21,0.07142857142857142
22,0.07142857142857142
23,0.07142857142857142
24,0.07142857142857142
25,0.07142857142857142
26,0.07142857142857142
27,0.07142857142857142
28,0.07142857142857142
29,0.07142857142857142
30,0.07142857142857142
31,0.07142857142857142
32,0.07142857142857142


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_false_prefix.csv <==
layer,p
0,0.07142856
1,0.09
2,0.082
3,0.09200001
4,0.072000004
5,0.098000005
6,0.132
7,0.086
8,0.08800001
9,0.104
10,0.132
11,0.11000001
12,0.08400001
13,0.134
14,0.19800001
15,0.26200002
16,0.246
17,0.328
18,0.35000002
19,0.356
20,0.316
21,0.324
22,0.356
23,0.37600002
24,0.372
25,0.37600002
26,0.386
27,0.38000003
28,0.39400002
29,0.38000003
30,0.36600003
31,0.372
32,0.39800003


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_true_prefix.csv <==
layer,p
0,0.07142856
1,0.094000004
2,0.082
3,0.09200001
4,0.096
5,0.116000004
6,0.158
7,0.112
8,0.108
9,0.106000006
10,0.14600001
11,0.132
12,0.29200003
13,0.33400002
14,0.72
15,0.808
16,0.822
17,0.87200004
18,0.846
19,0.874
20,0.88400006
21,0.85800004
22,0.874
23,0.8880001
24,0.88400006
25,0.8880001
26,0.896
27,0.896
28,0.90400004
29,0.89800006
30,0.91
31,0.92600006
32,0.934


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_zero_shot.csv <==
layer,p
0,0.07142856
1,0.08800001
2,0.078
3,0.148
4,0.120000005
5,0.124000005
6,0.19600001
7,0.12200001
8,0.11800001
9,0.11400001
10,0.136
11,0.14
12,0.142
13,0.132
14,0.18800001
15,0.224
16,0.156
17,0.328
18,0.5
19,0.55
20,0.60400003
21,0.39200002
22,0.50600004
23,0.59000003
24,0.61200005
25,0.624
26,0.59400004
27,0.58000004
28,0.60800004
29,0.59000003
30,0.62
31,0.66
32,0.71400005


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_false_prefix.csv <==
layer,p
0,0.5
1,0.45400003
2,0.50200003
3,0.50600004
4,0.51000005
5,0.462
6,0.46600002
7,0.49400002
8,0.518
9,0.43800002
10,0.41400003
11,0.49400002
12,0.42600003
13,0.43800002
14,0.40600002
15,0.39000002
16,0.37
17,0.35000002
18,0.386
19,0.374
20,0.386
21,0.386
22,0.418
23,0.41400003
24,0.418
25,0.402
26,0.40600002
27,0.40600002
28,0.41400003
29,0.418
30,0.41400003
31,0.40600002
32,0.402


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_true_prefix.csv <==
layer,p
0,0.5
1,0.45400003
2,0.514
3,0.522
4,0.514
5,0.47400004
6,0.47000003
7,0.518
8,0.53800005
9,0.47800002
10,0.44200003
11,0.49
12,0.50600004
13,0.499
14,0.514
15,0.514
16,0.522
17,0.526
18,0.558
19,0.558
20,0.56200004
21,0.56200004
22,0.558
23,0.56600004
24,0.57000005
25,0.56600004
26,0.582
27,0.586
28,0.59400004
29,0.586
30,0.582
31,0.582
32,0.56600004


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_zero_shot.csv <==
layer,p
0,0.5
1,0.49400002
2,0.518
3,0.514
4,0.47000003
5,0.50200003
6,0.49400002
7,0.49
8,0.49
9,0.48600003
10,0.522
11,0.522
12,0.518
13,0.522
14,0.522
15,0.518
16,0.537
17,0.49500003
18,0.507
19,0.51100004
20,0.49
21,0.462
22,0.462
23,0.45400003
24,0.43400002
25,0.43800002
26,0.42200002
27,0.446
28,0.46600002
29,0.45000002
30,0.446
31,0.462
32,0.446


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.33333328
1,0.32000002
2,0.33200002
3,0.36200002
4,0.388
5,0.35200003
6,0.28800002
7,0.272
8,0.23
9,0.298
10,0.314
11,0.55
12,0.512
13,0.76000005
14,0.34
15,0.372
16,0.38000003
17,0.35200003
18,0.35200003
19,0.34800002
20,0.33400002
21,0.35200003
22,0.34600002
23,0.24800001
24,0.23600002
25,0.252
26,0.24200001
27,0.23600002
28,0.23400001
29,0.22600001
30,0.21000001
31,0.25
32,0.342


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_true_prefix.csv <==
layer,p
0,0.33333328
1,0.31
2,0.33800003
3,0.39000002
4,0.384
5,0.356
6,0.33
7,0.314
8,0.26000002
9,0.33800003
10,0.344
11,0.606
12,0.71800005
13,0.822
14,0.82000005
15,0.82600003
16,0.82800007
17,0.786
18,0.786
19,0.794
20,0.81200004
21,0.80200005
22,0.808
23,0.836
24,0.822
25,0.832
26,0.82600003
27,0.82600003
28,0.818
29,0.78400004
30,0.78000003
31,0.80200005
32,0.82000005


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_zero_shot.csv <==
layer,p
0,0.33333328
1,0.26333335
2,0.22000001
3,0.31333333
4,0.35000002
5,0.30600002
6,0.3686667
7,0.42800003
8,0.374
9,0.33400002
10,0.38000003
11,0.33200002
12,0.446
13,0.384
14,0.43
15,0.40333334
16,0.45800003
17,0.558
18,0.49600002
19,0.45600003
20,0.42400002
21,0.448
22,0.518
23,0.512
24,0.508
25,0.54
26,0.518
27,0.5
28,0.49800003
29,0.46400002
30,0.48200002
31,0.528
32,0.49


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_false_prefix.csv <==
layer,p
0,0.5
1,0.462
2,0.446
3,0.47400004
4,0.53400004
5,0.46600002
6,0.47800002
7,0.49
8,0.50200003
9,0.462
10,0.46600002
11,0.44200003
12,0.42600003
13,0.47800002
14,0.43400002
15,0.41400003
16,0.42600003
17,0.43400002
18,0.42600003
19,0.43
20,0.43
21,0.446
22,0.44200003
23,0.43800002
24,0.43800002
25,0.446
26,0.446
27,0.45000002
28,0.44200003
29,0.43400002
30,0.43400002
31,0.43400002
32,0.446


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_true_prefix.csv <==
layer,p
0,0.5
1,0.45800003
2,0.446
3,0.49
4,0.55
5,0.526
6,0.49
7,0.514
8,0.53000003
9,0.522
10,0.49800003
11,0.47400004
12,0.50600004
13,0.546
14,0.546
15,0.53000003
16,0.51000005
17,0.50600004
18,0.514
19,0.522
20,0.518
21,0.518
22,0.526
23,0.518
24,0.526
25,0.522
26,0.526
27,0.53000003
28,0.53000003
29,0.526
30,0.518
31,0.514
32,0.53400004


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_zero_shot.csv <==
layer,p
0,0.5
1,0.418
2,0.42600003
3,0.47400004
4,0.546
5,0.48200002
6,0.43400002
7,0.47000003
8,0.53800005
9,0.574
10,0.49400002
11,0.43400002
12,0.518
13,0.586
14,0.53000003
15,0.518
16,0.53800005
17,0.522
18,0.518
19,0.526
20,0.53000003
21,0.522
22,0.53400004
23,0.53800005
24,0.55
25,0.53800005
26,0.546
27,0.56600004
28,0.558
29,0.56200004
30,0.574
31,0.574
32,0.582


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_false_prefix.csv <==
layer,p
0,0.5
1,0.522
2,0.53000003
3,0.51000005
4,0.50600004
5,0.514
6,0.53800005
7,0.554
8,0.53800005
9,0.514
10,0.526
11,0.59800005
12,0.53000003
13,0.518
14,0.49
15,0.514
16,0.546
17,0.526
18,0.518
19,0.48200002
20,0.49800003
21,0.526
22,0.514
23,0.51000005
24,0.522
25,0.53400004
26,0.53000003
27,0.518
28,0.49800003
29,0.49800003
30,0.48200002
31,0.49800003
32,0.49800003


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_true_prefix.csv <==
layer,p
0,0.5
1,0.526
2,0.526
3,0.514
4,0.53400004
5,0.514
6,0.53800005
7,0.558
8,0.54200006
9,0.514
10,0.50600004
11,0.586
12,0.57000005
13,0.56600004
14,0.53000003
15,0.546
16,0.578
17,0.546
18,0.53800005
19,0.53000003
20,0.526
21,0.53000003
22,0.50600004
23,0.514
24,0.51000005
25,0.514
26,0.522
27,0.50200003
28,0.50200003
29,0.49400002
30,0.50600004
31,0.522
32,0.522


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_zero_shot.csv <==
layer,p
0,0.5
1,0.46600002
2,0.48600003
3,0.50200003
4,0.54200006
5,0.554
6,0.55
7,0.49800003
8,0.53000003
9,0.504
10,0.47800002
11,0.54200006
12,0.48200002
13,0.522
14,0.50600004
15,0.46600002
16,0.49
17,0.50200003
18,0.50200003
19,0.47800002
20,0.518
21,0.49800003
22,0.46600002
23,0.49400002
24,0.518
25,0.518
26,0.51000005
27,0.53400004
28,0.54200006
29,0.53000003
30,0.53000003
31,0.546
32,0.526


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_false_prefix.csv <==
layer,p
0,0.33333328
1,0.32200003
2,0.31800002
3,0.36400002
4,0.34600002
5,0.33
6,0.418
7,0.39400002
8,0.40800002
9,0.43
10,0.44000003
11,0.63000005
12,0.54800004
13,0.578
14,0.42400002
15,0.46800002
16,0.42000002
17,0.45800003
18,0.45600003
19,0.46600002
20,0.46600002
21,0.45600003
22,0.40600002
23,0.402
24,0.384
25,0.404
26,0.388
27,0.384
28,0.386
29,0.37800002
30,0.35200003
31,0.33600003
32,0.358


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_true_prefix.csv <==
layer,p
0,0.33333328
1,0.33
2,0.32200003
3,0.342
4,0.354
5,0.342
6,0.388
7,0.35000002
8,0.386
9,0.404
10,0.418
11,0.60200006
12,0.574
13,0.568
14,0.61600006
15,0.628
16,0.558
17,0.60200006
18,0.61200005
19,0.606
20,0.62
21,0.63000005
22,0.624
23,0.62
24,0.59000003
25,0.59800005
26,0.578
27,0.582
28,0.61600006
29,0.59400004
30,0.568
31,0.574
32,0.606


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_zero_shot.csv <==
layer,p
0,0.33333328
1,0.33600003
2,0.34
3,0.43400002
4,0.4126667
5,0.37
6,0.43400002
7,0.39800003
8,0.39000002
9,0.35533336
10,0.354
11,0.42600003
12,0.35533336
13,0.39800003
14,0.43133333
15,0.4266667
16,0.42600003
17,0.44400004
18,0.45600003
19,0.446
20,0.388
21,0.40333334
22,0.432
23,0.39000002
24,0.40600002
25,0.4
26,0.384
27,0.36200002
28,0.36200002
29,0.34800002
30,0.37333333
31,0.372
32,0.36600003


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/rte_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/rte_false_prefix.csv <==
layer,p
0,0.5
1,0.50200003
2,0.51000005
3,0.514
4,0.50600004
5,0.49800003
6,0.49800003
7,0.53400004
8,0.53000003
9,0.514
10,0.54200006
11,0.55
12,0.546
13,0.53400004
14,0.50200003
15,0.48200002
16,0.526
17,0.526
18,0.55
19,0.53800005
20,0.53400004
21,0.53800005
22,0.54200006
23,0.56200004
24,0.558
25,0.558
26,0.554
27,0.55
28,0.56200004
29,0.54200006
30,0.53000003
31,0.526
32,0.514


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/rte_true_prefix.csv <==
layer,p
0,0.5
1,0.51000005
2,0.51000005
3,0.50200003
4,0.50200003
5,0.50600004
6,0.49
7,0.50200003
8,0.51000005
9,0.50200003
10,0.54200006
11,0.558
12,0.554
13,0.55
14,0.56600004
15,0.53400004
16,0.546
17,0.57000005
18,0.55
19,0.54200006
20,0.546
21,0.57000005
22,0.574
23,0.574
24,0.558
25,0.55
26,0.578
27,0.56600004
28,0.59400004
29,0.56200004
30,0.558
31,0.554
32,0.55


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/rte_zero_shot.csv <==
layer,p
0,0.5
1,0.45800003
2,0.47800002
3,0.51000005
4,0.45800003
5,0.42600003
6,0.44200003
7,0.48600003
8,0.50600004
9,0.50200003
10,0.518
11,0.53000003
12,0.522
13,0.522
14,0.53400004
15,0.53000003
16,0.54200006
17,0.514
18,0.51000005
19,0.522
20,0.49
21,0.47800002
22,0.49
23,0.48600003
24,0.49400002
25,0.49
26,0.49800003
27,0.50600004
28,0.50200003
29,0.49800003
30,0.46600002
31,0.49
32,0.50200003


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/sick_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/sick_false_prefix.csv <==
layer,p
0,0.33333328
1,0.36600003
2,0.36800003
3,0.35200003
4,0.33800003
5,0.384
6,0.42000002
7,0.316
8,0.316
9,0.24000001
10,0.22200002
11,0.324
12,0.256
13,0.30400002
14,0.254
15,0.254
16,0.29200003
17,0.282
18,0.284
19,0.27800003
20,0.28800002
21,0.27800003
22,0.294
23,0.284
24,0.29000002
25,0.272
26,0.286
27,0.286
28,0.27600002
29,0.27800003
30,0.282
31,0.294
32,0.268


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/sick_true_prefix.csv <==
layer,p
0,0.33333328
1,0.36600003
2,0.36800003
3,0.356
4,0.354
5,0.39200002
6,0.42200002
7,0.35200003
8,0.32200003
9,0.282
10,0.24200001
11,0.36600003
12,0.558
13,0.56
14,0.58400005
15,0.57000005
16,0.44200003
17,0.49800003
18,0.58000004
19,0.59000003
20,0.596
21,0.61200005
22,0.58400005
23,0.588
24,0.58000004
25,0.56200004
26,0.54200006
27,0.52400005
28,0.554
29,0.54200006
30,0.522
31,0.522
32,0.61


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/sick_zero_shot.csv <==
layer,p
0,0.33333328
1,0.36800003
2,0.38000003
3,0.328
4,0.33
5,0.29000002
6,0.358
7,0.39200002
8,0.268
9,0.21000001
10,0.252
11,0.324
12,0.316
13,0.416
14,0.52000004
15,0.532
16,0.52400005
17,0.46600002
18,0.49800003
19,0.508
20,0.48600003
21,0.45600003
22,0.446
23,0.446
24,0.44000003
25,0.42600003
26,0.404
27,0.40800002
28,0.41000003
29,0.39600003
30,0.42400002
31,0.42800003
32,0.432


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_false_prefix.csv <==
layer,p
0,0.5
1,0.402
2,0.53400004
3,0.51000005
4,0.462
5,0.518
6,0.558
7,0.47400004
8,0.43800002
9,0.45000002
10,0.446
11,0.45000002
12,0.40600002
13,0.47000003
14,0.142
15,0.162
16,0.14600001
17,0.142
18,0.142
19,0.134
20,0.13800001
21,0.13800001
22,0.142
23,0.142
24,0.134
25,0.13000001
26,0.134
27,0.13000001
28,0.13000001
29,0.13000001
30,0.126
31,0.12200001
32,0.12200001


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_true_prefix.csv <==
layer,p
0,0.5
1,0.39800003
2,0.53400004
3,0.50600004
4,0.45400003
5,0.50600004
6,0.53000003
7,0.50200003
8,0.47800002
9,0.49400002
10,0.48600003
11,0.47800002
12,0.57000005
13,0.546
14,0.81000006
15,0.818
16,0.79800004
17,0.81000006
18,0.79800004
19,0.79
20,0.794
21,0.786
22,0.77800006
23,0.786
24,0.77800006
25,0.78200006
26,0.77800006
27,0.77400005
28,0.77000004
29,0.75000006
30,0.74600005
31,0.77400005
32,0.77400005


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_zero_shot.csv <==
layer,p
0,0.5
1,0.416
2,0.48400003
3,0.46
4,0.42000002
5,0.48800004
6,0.5
7,0.48400003
8,0.44400004
9,0.476
10,0.42000002
11,0.46400002
12,0.43600002
13,0.44400004
14,0.42400002
15,0.44000003
16,0.42400002
17,0.44400004
18,0.45200002
19,0.44400004
20,0.42400002
21,0.404
22,0.42400002
23,0.404
24,0.44000003
25,0.42400002
26,0.388
27,0.38000003
28,0.38000003
29,0.36800003
30,0.36800003
31,0.388
32,0.384


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_false_prefix.csv <==
layer,p
0,0.5
1,0.48400003
2,0.48000002
3,0.508
4,0.48800004
5,0.54
6,0.528
7,0.536
8,0.572
9,0.624
10,0.64000005
11,0.84800005
12,0.69200003
13,0.84000003
14,0.3
15,0.33200002
16,0.384
17,0.33200002
18,0.328
19,0.34800002
20,0.344
21,0.35200003
22,0.34
23,0.33200002
24,0.33200002
25,0.34
26,0.344
27,0.344
28,0.344
29,0.324
30,0.328
31,0.34
32,0.33600003


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_true_prefix.csv <==
layer,p
0,0.5
1,0.48800004
2,0.492
3,0.51600003
4,0.504
5,0.54800004
6,0.544
7,0.572
8,0.58400005
9,0.596
10,0.628
11,0.82800007
12,0.832
13,0.85600007
14,0.87600005
15,0.87600005
16,0.88000005
17,0.87200004
18,0.8880001
19,0.88400006
20,0.892
21,0.896
22,0.892
23,0.8880001
24,0.8880001
25,0.8880001
26,0.8880001
27,0.88000005
28,0.88000005
29,0.88000005
30,0.88400006
31,0.88000005
32,0.88400006


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_zero_shot.csv <==
layer,p
0,0.5
1,0.544
2,0.54
3,0.52400005
4,0.536
5,0.528
6,0.536
7,0.532
8,0.62
9,0.628
10,0.62
11,0.688
12,0.768
13,0.69200003
14,0.628
15,0.68
16,0.67600006
17,0.69600004
18,0.70000005
19,0.656
20,0.648
21,0.70000005
22,0.67600006
23,0.712
24,0.72
25,0.712
26,0.712
27,0.70400006
28,0.712
29,0.72
30,0.72400004
31,0.73600006
32,0.748


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/trec_baseline.csv <==
layer,p
0,0.16666666666666666
1,0.16666666666666666
2,0.16666666666666666
3,0.16666666666666666
4,0.16666666666666666
5,0.16666666666666666
6,0.16666666666666666
7,0.16666666666666666
8,0.16666666666666666
9,0.16666666666666666
10,0.16666666666666666
11,0.16666666666666666
12,0.16666666666666666
13,0.16666666666666666
14,0.16666666666666666
15,0.16666666666666666
16,0.16666666666666666
17,0.16666666666666666
18,0.16666666666666666
19,0.16666666666666666
20,0.16666666666666666
21,0.16666666666666666
22,0.16666666666666666
23,0.16666666666666666
24,0.16666666666666666
25,0.16666666666666666
26,0.16666666666666666
27,0.16666666666666666
28,0.16666666666666666
29,0.16666666666666666
30,0.16666666666666666
31,0.16666666666666666
32,0.16666666666666666


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/trec_false_prefix.csv <==
layer,p
0,0.16666664
1,0.164
2,0.164
3,0.19600001
4,0.19000001
5,0.22800002
6,0.18400002
7,0.156
8,0.158
9,0.17600001
10,0.156
11,0.18800001
12,0.14400001
13,0.18
14,0.128
15,0.136
16,0.15200001
17,0.134
18,0.128
19,0.120000005
20,0.120000005
21,0.132
22,0.13800001
23,0.148
24,0.14
25,0.14600001
26,0.14400001
27,0.14600001
28,0.148
29,0.15
30,0.15
31,0.14400001
32,0.164


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/trec_true_prefix.csv <==
layer,p
0,0.16666664
1,0.178
2,0.148
3,0.172
4,0.18400002
5,0.19800001
6,0.21000001
7,0.202
8,0.20600002
9,0.21400002
10,0.16800001
11,0.19800001
12,0.39600003
13,0.284
14,0.5
15,0.43600002
16,0.404
17,0.448
18,0.47400004
19,0.54800004
20,0.546
21,0.514
22,0.514
23,0.492
24,0.48600003
25,0.50600004
26,0.48400003
27,0.47400004
28,0.49800003
29,0.48800004
30,0.47800002
31,0.48800004
32,0.504


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/trec_zero_shot.csv <==
layer,p
0,0.16666664
1,0.21400002
2,0.14400001
3,0.17400001
4,0.16600001
5,0.208
6,0.19000001
7,0.16600001
8,0.15
9,0.158
10,0.164
11,0.18400002
12,0.17600001
13,0.17400001
14,0.18800001
15,0.17400001
16,0.20600002
17,0.22600001
18,0.23
19,0.20866667
20,0.216
21,0.22733334
22,0.24000001
23,0.23666666
24,0.238
25,0.22200002
26,0.238
27,0.24200001
28,0.24800001
29,0.22600001
30,0.22800002
31,0.22000001
32,0.21000001


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_false_prefix.csv <==
layer,p
0,0.5
1,0.54800004
2,0.48800004
3,0.532
4,0.528
5,0.51600003
6,0.48000002
7,0.536
8,0.55600005
9,0.492
10,0.51600003
11,0.54
12,0.48000002
13,0.532
14,0.46400002
15,0.44000003
16,0.432
17,0.44000003
18,0.43600002
19,0.42800003
20,0.42400002
21,0.42000002
22,0.43600002
23,0.432
24,0.43600002
25,0.448
26,0.45200002
27,0.44400004
28,0.432
29,0.476
30,0.44000003
31,0.44400004
32,0.44000003


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_true_prefix.csv <==
layer,p
0,0.5
1,0.532
2,0.5
3,0.536
4,0.536
5,0.52000004
6,0.5
7,0.572
8,0.55600005
9,0.5
10,0.508
11,0.55200005
12,0.54800004
13,0.568
14,0.57600003
15,0.58400005
16,0.56
17,0.568
18,0.572
19,0.568
20,0.568
21,0.55200005
22,0.55200005
23,0.54800004
24,0.56
25,0.568
26,0.57600003
27,0.572
28,0.572
29,0.58400005
30,0.58000004
31,0.568
32,0.58000004


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_zero_shot.csv <==
layer,p
0,0.5
1,0.53400004
2,0.47400004
3,0.50200003
4,0.50600004
5,0.55
6,0.50200003
7,0.53800005
8,0.50200003
9,0.558
10,0.60200006
11,0.60200006
12,0.582
13,0.606
14,0.47800002
15,0.41000003
16,0.418
17,0.39800003
18,0.41000003
19,0.39400002
20,0.40600002
21,0.42200002
22,0.39800003
23,0.39000002
24,0.39400002
25,0.39800003
26,0.39000002
27,0.37800002
28,0.39000002
29,0.39000002
30,0.39400002
31,0.39000002
32,0.39400002


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_false_prefix.csv <==
layer,p
0,0.33333328
1,0.35200003
2,0.30400002
3,0.39600003
4,0.39400002
5,0.33200002
6,0.374
7,0.356
8,0.354
9,0.324
10,0.386
11,0.296
12,0.26200002
13,0.22600001
14,0.23
15,0.23600002
16,0.23200001
17,0.21400002
18,0.21800001
19,0.22000001
20,0.216
21,0.21400002
22,0.22800002
23,0.23
24,0.23400001
25,0.24000001
26,0.23400001
27,0.23
28,0.24000001
29,0.24200001
30,0.25
31,0.23400001
32,0.22600001


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_true_prefix.csv <==
layer,p
0,0.33333328
1,0.342
2,0.30800003
3,0.39000002
4,0.384
5,0.31800002
6,0.39200002
7,0.388
8,0.36
9,0.328
10,0.39800003
11,0.31800002
12,0.37600002
13,0.344
14,0.388
15,0.36200002
16,0.39200002
17,0.36800003
18,0.36400002
19,0.37
20,0.374
21,0.356
22,0.36
23,0.354
24,0.36200002
25,0.36200002
26,0.36
27,0.36600003
28,0.39400002
29,0.40800002
30,0.404
31,0.39000002
32,0.40600002


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_zero_shot.csv <==
layer,p
0,0.33333328
1,0.32000002
2,0.35000002
3,0.37600002
4,0.32200003
5,0.272
6,0.35200003
7,0.24000001
8,0.256
9,0.24800001
10,0.23733336
11,0.27800003
12,0.324
13,0.30333337
14,0.34
15,0.33533332
16,0.32200003
17,0.3
18,0.30200002
19,0.30400002
20,0.32200003
21,0.316
22,0.358
23,0.33733332
24,0.314
25,0.33
26,0.30733332
27,0.324
28,0.31733334
29,0.35933334
30,0.354
31,0.35000002
32,0.36733335


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_false_prefix.csv <==
layer,p
0,0.33333328
1,0.37
2,0.36200002
3,0.326
4,0.30400002
5,0.33200002
6,0.324
7,0.342
8,0.31800002
9,0.296
10,0.30400002
11,0.34
12,0.33800003
13,0.33
14,0.33800003
15,0.34
16,0.33200002
17,0.33
18,0.344
19,0.356
20,0.344
21,0.33400002
22,0.342
23,0.35200003
24,0.34800002
25,0.342
26,0.354
27,0.34800002
28,0.34600002
29,0.34800002
30,0.356
31,0.33800003
32,0.34


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_true_prefix.csv <==
layer,p
0,0.33333328
1,0.37600002
2,0.36
3,0.316
4,0.30200002
5,0.344
6,0.33200002
7,0.326
8,0.324
9,0.31
10,0.32200003
11,0.354
12,0.36400002
13,0.39000002
14,0.39800003
15,0.39000002
16,0.42600003
17,0.42400002
18,0.43400002
19,0.43600002
20,0.43
21,0.43600002
22,0.43800002
23,0.43400002
24,0.42800003
25,0.42800003
26,0.42800003
27,0.42600003
28,0.41400003
29,0.418
30,0.418
31,0.42800003
32,0.44000003


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_zero_shot.csv <==
layer,p
0,0.33333328
1,0.294
2,0.354
3,0.316
4,0.27733335
5,0.30800003
6,0.294
7,0.33800003
8,0.314
9,0.34933332
10,0.31
11,0.31800002
12,0.36600003
13,0.31
14,0.33600003
15,0.37800002
16,0.358
17,0.358
18,0.36400002
19,0.36
20,0.37533334
21,0.36800003
22,0.38133335
23,0.384
24,0.386
25,0.386
26,0.39000002
27,0.372
28,0.36800003
29,0.344
30,0.344
31,0.36200002
32,0.35200003


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
0,0.33333328
1,0.3
2,0.384
3,0.34
4,0.36600003
5,0.45600003
6,0.316
7,0.388
8,0.36800003
9,0.40800002
10,0.402
11,0.43400002
12,0.20600002
13,0.49400002
14,0.048
15,0.060000002
16,0.064
17,0.046000004
18,0.046000004
19,0.056
20,0.08800001
21,0.102000006
22,0.120000005
23,0.13000001
24,0.15200001
25,0.16800001
26,0.172
27,0.18800001
28,0.15200001
29,0.128
30,0.094000004
31,0.056
32,0.068


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_true_prefix.csv <==
layer,p
0,0.33333328
1,0.31
2,0.38200003
3,0.34
4,0.36
5,0.46
6,0.48400003
7,0.52400005
8,0.512
9,0.514
10,0.52400005
11,0.56
12,0.74200004
13,0.67200005
14,0.9760001
15,0.97400004
16,0.97400004
17,0.984
18,0.984
19,0.984
20,0.984
21,0.984
22,0.984
23,0.984
24,0.984
25,0.984
26,0.984
27,0.984
28,0.984
29,0.984
30,0.984
31,0.984
32,0.984


==> figures/layerwise/pythia_2p8B/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_zero_shot.csv <==
layer,p
0,0.33333328
1,0.31
2,0.34800002
3,0.32533333
4,0.328
5,0.504
6,0.33400002
7,0.384
8,0.34600002
9,0.38733333
10,0.48133337
11,0.49800003
12,0.32000002
13,0.36800003
14,0.31800002
15,0.45000002
16,0.13800001
17,0.58400005
18,0.6166667
19,0.81733334
20,0.89933336
21,0.83333343
22,0.93533343
23,0.9653334
24,0.97266674
25,0.9613334
26,0.93000007
27,0.92733335
28,0.93333334
29,0.874
30,0.8
31,0.822
32,0.882


==> figures/layerwise/pythia_2p8B/random_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.3675714481089796
2,0.37600002171737806
3,0.3898571639188698
4,0.3892857251422746
5,0.3915714477854116
6,0.3907143058521407
7,0.3912857377103397
8,0.3928571566939354
9,0.38857144702758106
10,0.38442858521427425
11,0.45471430516668726
12,0.44442859504904064
13,0.4691428818872997
14,0.4312857304300581
15,0.451571449637413
16,0.4401428773999214
17,0.4508571614112173
18,0.4532857356326921
19,0.45914288078035626
20,0.458142879818167
21,0.4564285895654133
22,0.46385716434035984
23,0.459142875458513
24,0.4544286036065647
25,0.4588571627225195
26,0.4577143096498081
27,0.4605714487177985
28,0.4637143037148884
29,0.45557145667927607
30,0.44828573507922037
31,0.45585716728653225
32,0.47642859177930014


==> figures/layerwise/pythia_410M/half_permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.3770000157611711
2,0.3707142988485949
3,0.36842859217098783
4,0.37742859018700464
5,0.38628573449594633
6,0.37928572616406847
7,0.37471430216516766
8,0.36400001496076584
9,0.3814285881817341
10,0.3778571640806539
11,0.40214287489652634
12,0.41057144531181883
13,0.4072857307536261
14,0.46071430827890125
15,0.45271431122507366
16,0.4512857369014195
17,0.4555714449712208
18,0.4507143071719578
19,0.453714308994157
20,0.4611428805759975
21,0.4667143076658249
22,0.4702857349600111
23,0.46857145002910067
24,0.4718571645872934


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_baseline.csv <==
layer,p
0,0.25
1,0.25
2,0.25
3,0.25
4,0.25
5,0.25
6,0.25
7,0.25
8,0.25
9,0.25
10,0.25
11,0.25
12,0.25
13,0.25
14,0.25
15,0.25
16,0.25
17,0.25
18,0.25
19,0.25
20,0.25
21,0.25
22,0.25
23,0.25
24,0.25


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
0,0.25
1,0.27
2,0.224
3,0.23
4,0.286
5,0.27800003
6,0.252
7,0.266
8,0.25
9,0.272
10,0.294
11,0.30600002
12,0.268
13,0.27800003
14,0.33600003
15,0.32000002
16,0.30400002
17,0.374
18,0.416
19,0.37
20,0.43
21,0.432
22,0.43
23,0.402
24,0.41000003


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_true_prefix.csv <==
layer,p
0,0.25
1,0.266
2,0.224
3,0.22200002
4,0.28
5,0.27
6,0.256
7,0.286
8,0.256
9,0.284
10,0.284
11,0.33600003
12,0.32000002
13,0.344
14,0.418
15,0.38200003
16,0.374
17,0.46800002
18,0.49600002
19,0.47200003
20,0.55
21,0.554
22,0.54800004
23,0.528
24,0.53400004


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_zero_shot.csv <==
layer,p
0,0.25
1,0.282
2,0.162
3,0.194
4,0.3
5,0.3
6,0.24200001
7,0.34600002
8,0.358
9,0.33600003
10,0.40800002
11,0.48200002
12,0.44400004
13,0.46800002
14,0.45400003
15,0.462
16,0.476
17,0.634
18,0.61200005
19,0.544
20,0.53400004
21,0.56200004
22,0.568
23,0.56
24,0.572


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/average_baseline.csv <==
layer,p
0,0.3681972789115647
1,0.3681972789115647
2,0.3681972789115647
3,0.3681972789115647
4,0.3681972789115647
5,0.3681972789115647
6,0.3681972789115647
7,0.3681972789115647
8,0.3681972789115647
9,0.3681972789115647
10,0.3681972789115647
11,0.3681972789115647
12,0.3681972789115647
13,0.3681972789115647
14,0.3681972789115647
15,0.3681972789115647
16,0.3681972789115647
17,0.3681972789115647
18,0.3681972789115647
19,0.3681972789115647
20,0.3681972789115647
21,0.3681972789115647
22,0.3681972789115647
23,0.3681972789115647
24,0.3681972789115647


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.3724285875047956
2,0.36557144671678543
3,0.373142878391913
4,0.378000017787729
5,0.38557144201227594
6,0.37728572690061163
7,0.3644285893865994
8,0.3521428725549153
9,0.37500001969082014
10,0.37271430396607946
11,0.37471430748701096
12,0.35928572927202496
13,0.3608571578349386
14,0.40257144453270094
15,0.40319049411586355
16,0.3980000184050628
17,0.38771430402994156
18,0.3911428770848683
19,0.38428573097501484
20,0.3887143039277622
21,0.39000002081905094
22,0.39114287602049963
23,0.3900000197546823
24,0.39428573687161717


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/average_true_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.3715714482324464
2,0.3680000145520483
3,0.3705714499311788
4,0.378000017787729
5,0.38642859033175875
6,0.37942858945046154
7,0.36657144874334335
8,0.3532857320138386
9,0.3778571630162852
10,0.370000015145966
11,0.42571430440459934
12,0.4701428881713322
13,0.4680000181709017
14,0.5014285956110273
15,0.5010000211851937
16,0.5051428803375789
17,0.5194285959005356
18,0.5054285930735725
19,0.5094285947935921
20,0.5281428865024022
21,0.5340000327144351
22,0.5355714559555054
23,0.5341428752456393
24,0.5367143111569541


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/average_zero_shot.csv <==
layer,p
0,0.3681972585618496
1,0.37457144473280224
2,0.36357144532459124
3,0.3681428703878607
4,0.3798571676015854
5,0.38314287790230345
6,0.3761666789650917
7,0.3627619243093899
8,0.3606666848063469
9,0.37614287223134724
10,0.3744285894291742
11,0.3927143035190446
12,0.3985714502632618
13,0.4110000229307583
14,0.4352381176182202
15,0.42571431185517994
16,0.4259047827550343
17,0.456190498811858
18,0.45623812079429626
19,0.45528574181454523
20,0.45938097898449215
21,0.46914287975856234
22,0.47185716352292467
23,0.47814287564584185
24,0.46573811556611744


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_baseline.csv <==
layer,p
0,0.07142857142857142
1,0.07142857142857142
2,0.07142857142857142
3,0.07142857142857142
4,0.07142857142857142
5,0.07142857142857142
6,0.07142857142857142
7,0.07142857142857142
8,0.07142857142857142
9,0.07142857142857142
10,0.07142857142857142
11,0.07142857142857142
12,0.07142857142857142
13,0.07142857142857142
14,0.07142857142857142
15,0.07142857142857142
16,0.07142857142857142
17,0.07142857142857142
18,0.07142857142857142
19,0.07142857142857142
20,0.07142857142857142
21,0.07142857142857142
22,0.07142857142857142
23,0.07142857142857142
24,0.07142857142857142


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_false_prefix.csv <==
layer,p
0,0.07142856
1,0.14
2,0.09
3,0.078
4,0.162
5,0.11800001
6,0.11000001
7,0.13000001
8,0.112
9,0.072000004
10,0.060000002
11,0.096
12,0.074
13,0.060000002
14,0.08800001
15,0.116000004
16,0.116000004
17,0.20400001
18,0.23600002
19,0.216
20,0.252
21,0.246
22,0.22200002
23,0.22000001
24,0.22600001


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_true_prefix.csv <==
layer,p
0,0.07142856
1,0.136
2,0.096
3,0.080000006
4,0.156
5,0.128
6,0.116000004
7,0.132
8,0.120000005
9,0.086
10,0.058000002
11,0.2
12,0.33400002
13,0.324
14,0.44200003
15,0.5
16,0.51600003
17,0.70600003
18,0.71400005
19,0.72800004
20,0.77000004
21,0.78800005
22,0.776
23,0.8
24,0.78800005


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_zero_shot.csv <==
layer,p
0,0.07142856
1,0.17
2,0.11000001
3,0.102000006
4,0.26200002
5,0.16000001
6,0.17400001
7,0.18200001
8,0.142
9,0.112
10,0.12200001
11,0.126
12,0.11000001
13,0.15200001
14,0.24400002
15,0.24000001
16,0.29200003
17,0.58000004
18,0.53400004
19,0.57000005
20,0.61600006
21,0.64000005
22,0.63600004
23,0.70000005
24,0.72200006


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_false_prefix.csv <==
layer,p
0,0.5
1,0.53400004
2,0.53000003
3,0.53400004
4,0.522
5,0.514
6,0.49
7,0.50600004
8,0.49800003
9,0.522
10,0.51000005
11,0.42600003
12,0.45000002
13,0.446
14,0.46600002
15,0.47400004
16,0.47000003
17,0.47800002
18,0.47000003
19,0.462
20,0.462
21,0.446
22,0.44200003
23,0.43400002
24,0.45000002


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_true_prefix.csv <==
layer,p
0,0.5
1,0.53800005
2,0.53000003
3,0.53000003
4,0.51000005
5,0.51000005
6,0.48600003
7,0.51000005
8,0.50200003
9,0.518
10,0.526
11,0.47400004
12,0.49400002
13,0.47400004
14,0.45800003
15,0.47800002
16,0.47400004
17,0.518
18,0.51000005
19,0.514
20,0.51000005
21,0.47800002
22,0.48600003
23,0.45800003
24,0.49400002


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_zero_shot.csv <==
layer,p
0,0.5
1,0.50600004
2,0.49400002
3,0.49400002
4,0.44200003
5,0.514
6,0.47400004
7,0.47000003
8,0.47800002
9,0.526
10,0.50200003
11,0.47800002
12,0.47800002
13,0.49800003
14,0.49400002
15,0.522
16,0.47400004
17,0.50600004
18,0.49
19,0.50200003
20,0.48200002
21,0.49
22,0.48600003
23,0.43
24,0.44200003


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.33333328
1,0.39800003
2,0.37600002
3,0.42800003
4,0.39000002
5,0.4
6,0.33400002
7,0.252
8,0.29200003
9,0.39400002
10,0.39000002
11,0.36600003
12,0.296
13,0.298
14,0.38200003
15,0.416
16,0.404
17,0.33800003
18,0.358
19,0.35200003
20,0.32200003
21,0.31800002
22,0.33
23,0.33
24,0.28800002


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_true_prefix.csv <==
layer,p
0,0.33333328
1,0.39800003
2,0.374
3,0.42800003
4,0.388
5,0.404
6,0.33400002
7,0.254
8,0.29000002
9,0.41400003
10,0.41200003
11,0.44000003
12,0.48200002
13,0.512
14,0.614
15,0.606
16,0.61800003
17,0.56200004
18,0.448
19,0.48000002
20,0.572
21,0.59000003
22,0.62600005
23,0.628
24,0.588


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_zero_shot.csv <==
layer,p
0,0.33333328
1,0.38000003
2,0.356
3,0.33800003
4,0.268
5,0.35200003
6,0.256
7,0.27800003
8,0.29200003
9,0.33200002
10,0.34800002
11,0.37
12,0.36800003
13,0.42200002
14,0.48800004
15,0.42800003
16,0.41000003
17,0.532
18,0.54266673
19,0.56200004
20,0.52000004
21,0.514
22,0.54
23,0.6
24,0.57600003


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_false_prefix.csv <==
layer,p
0,0.5
1,0.49400002
2,0.526
3,0.514
4,0.47000003
5,0.546
6,0.514
7,0.43800002
8,0.45400003
9,0.47000003
10,0.45000002
11,0.49800003
12,0.49
13,0.44200003
14,0.47800002
15,0.47400004
16,0.49
17,0.49400002
18,0.48200002
19,0.49
20,0.49
21,0.48600003
22,0.46600002
23,0.47000003
24,0.47800002


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_true_prefix.csv <==
layer,p
0,0.5
1,0.48600003
2,0.518
3,0.51000005
4,0.49400002
5,0.554
6,0.514
7,0.43800002
8,0.462
9,0.45000002
10,0.446
11,0.53400004
12,0.57000005
13,0.55
14,0.54200006
15,0.546
16,0.53400004
17,0.554
18,0.53000003
19,0.53400004
20,0.53400004
21,0.53000003
22,0.514
23,0.526
24,0.53400004


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_zero_shot.csv <==
layer,p
0,0.5
1,0.5
2,0.51600003
3,0.504
4,0.52400005
5,0.57600003
6,0.54800004
7,0.49600002
8,0.476
9,0.49600002
10,0.512
11,0.48000002
12,0.51600003
13,0.51600003
14,0.52400005
15,0.55200005
16,0.536
17,0.51600003
18,0.55200005
19,0.49600002
20,0.512
21,0.52400005
22,0.532
23,0.504
24,0.5


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_false_prefix.csv <==
layer,p
0,0.5
1,0.49400002
2,0.53000003
3,0.48600003
4,0.47800002
5,0.514
6,0.49400002
7,0.526
8,0.49400002
9,0.50200003
10,0.546
11,0.53000003
12,0.53400004
13,0.546
14,0.55
15,0.56200004
16,0.53800005
17,0.51000005
18,0.50200003
19,0.522
20,0.50200003
21,0.50600004
22,0.53400004
23,0.53400004
24,0.53800005


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_true_prefix.csv <==
layer,p
0,0.5
1,0.47800002
2,0.522
3,0.49
4,0.47800002
5,0.522
6,0.518
7,0.526
8,0.49400002
9,0.50600004
10,0.526
11,0.574
12,0.53400004
13,0.56200004
14,0.554
15,0.554
16,0.56200004
17,0.53000003
18,0.514
19,0.518
20,0.53000003
21,0.54200006
22,0.53000003
23,0.53400004
24,0.55


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_zero_shot.csv <==
layer,p
0,0.5
1,0.44200003
2,0.48400003
3,0.546
4,0.50600004
5,0.47000003
6,0.505
7,0.47000003
8,0.43800002
9,0.43
10,0.46600002
11,0.47800002
12,0.554
13,0.51000005
14,0.55
15,0.50600004
16,0.48200002
17,0.514
18,0.46600002
19,0.47400004
20,0.48200002
21,0.47000003
22,0.50600004
23,0.48200002
24,0.44700003


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_false_prefix.csv <==
layer,p
0,0.33333328
1,0.33400002
2,0.36
3,0.35000002
4,0.33200002
5,0.33800003
6,0.328
7,0.33400002
8,0.34
9,0.39400002
10,0.39200002
11,0.41400003
12,0.36400002
13,0.36600003
14,0.49
15,0.47000003
16,0.46600002
17,0.39000002
18,0.39000002
19,0.35000002
20,0.37
21,0.42600003
22,0.432
23,0.432
24,0.45400003


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_true_prefix.csv <==
layer,p
0,0.33333328
1,0.33200002
2,0.36
3,0.35200003
4,0.32000002
5,0.34
6,0.33200002
7,0.33400002
8,0.33600003
9,0.384
10,0.384
11,0.41000003
12,0.42400002
13,0.42400002
14,0.52400005
15,0.522
16,0.518
17,0.44200003
18,0.45000002
19,0.418
20,0.446
21,0.50200003
22,0.504
23,0.508
24,0.526


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_zero_shot.csv <==
layer,p
0,0.33333328
1,0.40600002
2,0.41200003
3,0.39600003
4,0.282
5,0.28800002
6,0.31
7,0.25800002
8,0.27400002
9,0.33400002
10,0.326
11,0.372
12,0.296
13,0.32000002
14,0.33333337
15,0.35200003
16,0.3706667
17,0.34266672
18,0.36800003
19,0.36600003
20,0.402
21,0.37800002
22,0.374
23,0.40800002
24,0.35533336


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/rte_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/rte_false_prefix.csv <==
layer,p
0,0.5
1,0.462
2,0.462
3,0.46600002
4,0.50200003
5,0.47000003
6,0.514
7,0.50200003
8,0.47000003
9,0.53400004
10,0.53000003
11,0.53400004
12,0.514
13,0.522
14,0.518
15,0.50600004
16,0.514
17,0.48600003
18,0.49
19,0.50200003
20,0.51000005
21,0.51000005
22,0.518
23,0.51000005
24,0.50600004


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/rte_true_prefix.csv <==
layer,p
0,0.5
1,0.46600002
2,0.44200003
3,0.462
4,0.50200003
5,0.47400004
6,0.518
7,0.49
8,0.47800002
9,0.54200006
10,0.526
11,0.526
12,0.54200006
13,0.546
14,0.518
15,0.514
16,0.526
17,0.49400002
18,0.50600004
19,0.50200003
20,0.49
21,0.51000005
22,0.53000003
23,0.526
24,0.50600004


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/rte_zero_shot.csv <==
layer,p
0,0.5
1,0.45800003
2,0.45400003
3,0.462
4,0.51000005
5,0.44200003
6,0.47800002
7,0.514
8,0.54200006
9,0.55
10,0.51000005
11,0.522
12,0.54200006
13,0.49800003
14,0.53000003
15,0.49800003
16,0.514
17,0.514
18,0.518
19,0.51000005
20,0.51000005
21,0.51000005
22,0.514
23,0.514
24,0.514


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/sick_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/sick_false_prefix.csv <==
layer,p
0,0.33333328
1,0.31
2,0.30800003
3,0.33600003
4,0.33400002
5,0.30400002
6,0.326
7,0.35000002
8,0.27600002
9,0.386
10,0.30400002
11,0.284
12,0.24000001
13,0.266
14,0.312
15,0.296
16,0.30400002
17,0.264
18,0.26000002
19,0.27400002
20,0.27400002
21,0.27400002
22,0.272
23,0.296
24,0.32200003


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/sick_true_prefix.csv <==
layer,p
0,0.33333328
1,0.30400002
2,0.324
3,0.34800002
4,0.324
5,0.32200003
6,0.32200003
7,0.33
8,0.256
9,0.37800002
10,0.28800002
11,0.344
12,0.45800003
13,0.492
14,0.54800004
15,0.52400005
16,0.564
17,0.57000005
18,0.52000004
19,0.504
20,0.54
21,0.544
22,0.55200005
23,0.574
24,0.578


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/sick_zero_shot.csv <==
layer,p
0,0.33333328
1,0.312
2,0.328
3,0.328
4,0.344
5,0.36200002
6,0.35200003
7,0.36600003
8,0.33600003
9,0.33400002
10,0.254
11,0.29200003
12,0.286
13,0.326
14,0.432
15,0.36200002
16,0.344
17,0.268
18,0.238
19,0.238
20,0.30800003
21,0.314
22,0.3
23,0.32200003
24,0.296


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_false_prefix.csv <==
layer,p
0,0.5
1,0.54
2,0.512
3,0.536
4,0.528
5,0.48800004
6,0.5
7,0.43600002
8,0.48400003
9,0.46400002
10,0.52000004
11,0.52000004
12,0.512
13,0.5
14,0.48400003
15,0.492
16,0.48800004
17,0.49600002
18,0.5
19,0.5
20,0.508
21,0.5
22,0.508
23,0.504
24,0.48000002


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_true_prefix.csv <==
layer,p
0,0.5
1,0.544
2,0.508
3,0.536
4,0.528
5,0.48400003
6,0.49600002
7,0.432
8,0.48400003
9,0.48400003
10,0.48800004
11,0.528
12,0.508
13,0.512
14,0.536
15,0.532
16,0.52000004
17,0.55600005
18,0.54
19,0.54
20,0.54
21,0.532
22,0.508
23,0.528
24,0.492


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_zero_shot.csv <==
layer,p
0,0.5
1,0.504
2,0.512
3,0.46
4,0.48800004
5,0.512
6,0.51600003
7,0.528
8,0.504
9,0.532
10,0.536
11,0.5
12,0.46400002
13,0.43600002
14,0.44400004
15,0.42000002
16,0.45200002
17,0.45200002
18,0.492
19,0.48800004
20,0.49600002
21,0.48400003
22,0.47200003
23,0.43600002
24,0.42000002


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_false_prefix.csv <==
layer,p
0,0.5
1,0.45600003
2,0.448
3,0.46400002
4,0.544
5,0.544
6,0.52400005
7,0.536
8,0.51600003
9,0.51600003
10,0.492
11,0.55200005
12,0.48400003
13,0.492
14,0.68
15,0.652
16,0.67200005
17,0.63600004
18,0.66800004
19,0.656
20,0.67200005
21,0.66
22,0.64400005
23,0.66
24,0.66


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_true_prefix.csv <==
layer,p
0,0.5
1,0.44400004
2,0.46800002
3,0.45200002
4,0.54800004
5,0.54
6,0.52400005
7,0.544
8,0.51600003
9,0.51600003
10,0.5
11,0.648
12,0.67200005
13,0.66800004
14,0.768
15,0.75600004
16,0.748
17,0.744
18,0.744
19,0.76400006
20,0.75200003
21,0.74
22,0.73600006
23,0.72800004
24,0.73200005


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_zero_shot.csv <==
layer,p
0,0.5
1,0.42600003
2,0.44200003
3,0.45000002
4,0.56600004
5,0.558
6,0.522
7,0.51000005
8,0.50600004
9,0.53000003
10,0.546
11,0.63000005
12,0.56200004
13,0.558
14,0.61800003
15,0.59400004
16,0.642
17,0.68600005
18,0.71800005
19,0.734
20,0.726
21,0.754
22,0.75000006
23,0.734
24,0.70600003


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/trec_baseline.csv <==
layer,p
0,0.16666666666666666
1,0.16666666666666666
2,0.16666666666666666
3,0.16666666666666666
4,0.16666666666666666
5,0.16666666666666666
6,0.16666666666666666
7,0.16666666666666666
8,0.16666666666666666
9,0.16666666666666666
10,0.16666666666666666
11,0.16666666666666666
12,0.16666666666666666
13,0.16666666666666666
14,0.16666666666666666
15,0.16666666666666666
16,0.16666666666666666
17,0.16666666666666666
18,0.16666666666666666
19,0.16666666666666666
20,0.16666666666666666
21,0.16666666666666666
22,0.16666666666666666
23,0.16666666666666666
24,0.16666666666666666


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/trec_false_prefix.csv <==
layer,p
0,0.16666664
1,0.16000001
2,0.194
3,0.22200002
4,0.186
5,0.24200001
6,0.25
7,0.12200001
8,0.17
9,0.136
10,0.124000005
11,0.120000005
12,0.136
13,0.156
14,0.18400002
15,0.178
16,0.18800001
17,0.134
18,0.16000001
19,0.142
20,0.11400001
21,0.134
22,0.15
23,0.142
24,0.11800001


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/trec_true_prefix.csv <==
layer,p
0,0.16666664
1,0.17
2,0.21800001
3,0.194
4,0.208
5,0.23400001
6,0.25800002
7,0.142
8,0.18400002
9,0.14400001
10,0.11000001
11,0.25
12,0.45800003
13,0.386
14,0.404
15,0.37800002
16,0.39000002
17,0.40800002
18,0.4
19,0.42400002
20,0.44200003
21,0.45800003
22,0.416
23,0.42000002
24,0.44400004


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/trec_zero_shot.csv <==
layer,p
0,0.16666664
1,0.158
2,0.21200001
3,0.18800001
4,0.194
5,0.246
6,0.238
7,0.13066667
8,0.158
9,0.14600001
10,0.16600001
11,0.148
12,0.22600001
13,0.18800001
14,0.23
15,0.256
16,0.264
17,0.21400002
18,0.20066668
19,0.20400001
20,0.22800002
21,0.23400001
22,0.23400001
23,0.23
24,0.194


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_false_prefix.csv <==
layer,p
0,0.5
1,0.462
2,0.49800003
3,0.51000005
4,0.42600003
5,0.46600002
6,0.53000003
7,0.518
8,0.47800002
9,0.46600002
10,0.53800005
11,0.49
12,0.51000005
13,0.54200006
14,0.53400004
15,0.514
16,0.462
17,0.49
18,0.47000003
19,0.462
20,0.46600002
21,0.46600002
22,0.46600002
23,0.47000003
24,0.48200002


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_true_prefix.csv <==
layer,p
0,0.5
1,0.47000003
2,0.49
3,0.51000005
4,0.42200002
5,0.462
6,0.53000003
7,0.53800005
8,0.47400004
9,0.48600003
10,0.53400004
11,0.554
12,0.53400004
13,0.55
14,0.55
15,0.54200006
16,0.526
17,0.522
18,0.518
19,0.522
20,0.51000005
21,0.51000005
22,0.526
23,0.514
24,0.526


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_zero_shot.csv <==
layer,p
0,0.5
1,0.492
2,0.476
3,0.492
4,0.42800003
5,0.44400004
6,0.5
7,0.51600003
8,0.54
9,0.532
10,0.512
11,0.51600003
12,0.544
13,0.58000004
14,0.568
15,0.54800004
16,0.55200005
17,0.54800004
18,0.528
19,0.55200005
20,0.54800004
21,0.6
22,0.592
23,0.58000004
24,0.568


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_false_prefix.csv <==
layer,p
0,0.33333328
1,0.316
2,0.23400001
3,0.27800003
4,0.33600003
5,0.31
6,0.30400002
7,0.30400002
8,0.266
9,0.27600002
10,0.296
11,0.316
12,0.324
13,0.314
14,0.298
15,0.32666668
16,0.314
17,0.284
18,0.26200002
19,0.27800003
20,0.266
21,0.24000001
22,0.25
23,0.24200001
24,0.266


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_true_prefix.csv <==
layer,p
0,0.33333328
1,0.326
2,0.24800001
3,0.28
4,0.33400002
5,0.3
6,0.296
7,0.30200002
8,0.268
9,0.272
10,0.294
11,0.33600003
12,0.384
13,0.372
14,0.33200002
15,0.36800003
16,0.36400002
17,0.36600003
18,0.342
19,0.36200002
20,0.36800003
21,0.33600003
22,0.35000002
23,0.33
24,0.34


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_zero_shot.csv <==
layer,p
0,0.33333328
1,0.328
2,0.28
3,0.316
4,0.296
5,0.26000002
6,0.32333332
7,0.246
8,0.23600002
9,0.264
10,0.296
11,0.34800002
12,0.386
13,0.354
14,0.328
15,0.31800002
16,0.28800002
17,0.19800001
18,0.24800001
19,0.25
20,0.23
21,0.246
22,0.25800002
23,0.3
24,0.30400002


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_false_prefix.csv <==
layer,p
0,0.33333328
1,0.384
2,0.33800003
3,0.328
4,0.324
5,0.354
6,0.312
7,0.31800002
8,0.314
9,0.31
10,0.29200003
11,0.314
12,0.34600002
13,0.324
14,0.32000002
15,0.34
16,0.33
17,0.34600002
18,0.312
19,0.30400002
20,0.312
21,0.316
22,0.32000002
23,0.31800002
24,0.32200003


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_true_prefix.csv <==
layer,p
0,0.33333328
1,0.388
2,0.33800003
3,0.33
4,0.328
5,0.35000002
6,0.30800003
7,0.30600002
8,0.31
9,0.31
10,0.29200003
11,0.33400002
12,0.37600002
13,0.34800002
14,0.34800002
15,0.344
16,0.358
17,0.388
18,0.384
19,0.39000002
20,0.38000003
21,0.39400002
22,0.404
23,0.404
24,0.374


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_zero_shot.csv <==
layer,p
0,0.33333328
1,0.384
2,0.36400002
3,0.344
4,0.39600003
5,0.39200002
6,0.344
7,0.296
8,0.2733333
9,0.344
10,0.27400002
11,0.256
12,0.268
13,0.36400002
14,0.3
15,0.32200003
16,0.31800002
17,0.33400002
18,0.372
19,0.372
20,0.33333334
21,0.33200002
22,0.316
23,0.33
24,0.324


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
0,0.33333328
1,0.33600003
2,0.356
3,0.39600003
4,0.344
5,0.3
6,0.30600002
7,0.342
8,0.27800003
9,0.286
10,0.266
11,0.312
12,0.128
13,0.15200001
14,0.20400001
15,0.216
16,0.22200002
17,0.39800003
18,0.48600003
19,0.326
20,0.49800003
21,0.47800002
22,0.492
23,0.45600003
24,0.36200002


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_true_prefix.csv <==
layer,p
0,0.33333328
1,0.328
2,0.36
3,0.404
4,0.358
5,0.30400002
6,0.31
7,0.35000002
8,0.29200003
9,0.36600003
10,0.33
11,0.71400005
12,0.79800004
13,0.80600005
14,0.84200007
15,0.83000004
16,0.92
17,0.91400003
18,0.92600006
19,0.94400007
20,0.94400007
21,0.94400007
22,0.94400007
23,0.94400007
24,0.94200003


==> figures/layerwise/pythia_410M/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_zero_shot.csv <==
layer,p
0,0.33333328
1,0.38866672
2,0.35266668
3,0.39000002
4,0.354
5,0.33133337
6,0.298
7,0.342
8,0.29200003
9,0.374
10,0.38200003
11,0.36800003
12,0.388
13,0.22200002
14,0.37066668
15,0.39866668
16,0.386
17,0.93200004
18,0.96133333
19,0.95600003
20,0.9533334
21,0.9533334
22,0.95600003
23,0.95600003
24,0.90800005


==> figures/layerwise/pythia_410M/random_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.37371430013860973
2,0.3680000241313662
3,0.36942858674696516
4,0.3731428789240973
5,0.3738571634250028
6,0.377571452409029
7,0.37028572974460466
8,0.35914287503276554
9,0.3775714449584484
10,0.37071430390434607
11,0.3927143040512289
12,0.3771428731935365
13,0.38000001864773886
14,0.43028573745063375
15,0.4240000194736889
16,0.4277143052646092
17,0.4265714468700545
18,0.43042859009334017
19,0.42285715895039694
20,0.4301428773573467
21,0.43742858937808443
22,0.44271431331123623
23,0.44014287846429007
24,0.4434285855719021


==> figures/layerwise/pythia_6p9B/half_permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.38800001995904104
2,0.39214287059647696
3,0.3891428740961211
4,0.38171430251428057
5,0.3925714428935732
6,0.40100001650197165
7,0.3967142988528524
8,0.37714286893606186
9,0.39814287636961254
10,0.40985715708562304
11,0.40985716240746634
12,0.40785715941871914
13,0.460285735981805
14,0.49314288794994354
15,0.5190000299896512
16,0.5187143108674458
17,0.5250000251191003
18,0.5155714558703559
19,0.5097143117870603
20,0.5042857357433864
21,0.5081428779023034
22,0.516714313200542
23,0.5262857313667025
24,0.5244285975183759
25,0.5227143125874656
26,0.5202857383659908
27,0.5215714531285423
28,0.52242859346526
29,0.521857174379485
30,0.5254286016736712
31,0.5268571589674268
32,0.5448571741580963


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_baseline.csv <==
layer,p
0,0.25
1,0.25
2,0.25
3,0.25
4,0.25
5,0.25
6,0.25
7,0.25
8,0.25
9,0.25
10,0.25
11,0.25
12,0.25
13,0.25
14,0.25
15,0.25
16,0.25
17,0.25
18,0.25
19,0.25
20,0.25
21,0.25
22,0.25
23,0.25
24,0.25
25,0.25
26,0.25
27,0.25
28,0.25
29,0.25
30,0.25
31,0.25
32,0.25


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_false_prefix.csv <==
layer,p
0,0.25
1,0.27800003
2,0.314
3,0.29000002
4,0.35000002
5,0.42600003
6,0.418
7,0.462
8,0.37800002
9,0.282
10,0.284
11,0.28
12,0.286
13,0.41200003
14,0.49
15,0.43400002
16,0.40800002
17,0.38000003
18,0.34600002
19,0.37800002
20,0.38000003
21,0.41400003
22,0.46600002
23,0.5
24,0.55
25,0.57000005
26,0.53000003
27,0.54800004
28,0.51000005
29,0.514
30,0.508
31,0.48800004
32,0.588


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_true_prefix.csv <==
layer,p
0,0.25
1,0.27
2,0.30800003
3,0.282
4,0.344
5,0.43
6,0.43400002
7,0.44000003
8,0.386
9,0.446
10,0.448
11,0.48800004
12,0.48800004
13,0.57000005
14,0.61200005
15,0.61800003
16,0.606
17,0.60200006
18,0.564
19,0.592
20,0.62
21,0.62600005
22,0.66
23,0.69200003
24,0.72
25,0.70400006
26,0.70000005
27,0.73
28,0.712
29,0.716
30,0.70600003
31,0.712
32,0.768


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/agnews_zero_shot.csv <==
layer,p
0,0.25
1,0.358
2,0.48000002
3,0.5
4,0.532
5,0.54
6,0.51600003
7,0.45200002
8,0.42000002
9,0.41200003
10,0.41200003
11,0.50200003
12,0.52000004
13,0.476
14,0.52400005
15,0.48200002
16,0.46800002
17,0.50600004
18,0.51600003
19,0.54800004
20,0.54
21,0.56600004
22,0.58000004
23,0.60200006
24,0.6
25,0.582
26,0.56600004
27,0.56600004
28,0.564
29,0.57000005
30,0.582
31,0.58000004
32,0.62


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/average_baseline.csv <==
layer,p
0,0.3681972789115647
1,0.3681972789115647
2,0.3681972789115647
3,0.3681972789115647
4,0.3681972789115647
5,0.3681972789115647
6,0.3681972789115647
7,0.3681972789115647
8,0.3681972789115647
9,0.3681972789115647
10,0.3681972789115647
11,0.3681972789115647
12,0.3681972789115647
13,0.3681972789115647
14,0.3681972789115647
15,0.3681972789115647
16,0.3681972789115647
17,0.3681972789115647
18,0.3681972789115647
19,0.3681972789115647
20,0.3681972789115647
21,0.3681972789115647
22,0.3681972789115647
23,0.3681972789115647
24,0.3681972789115647
25,0.3681972789115647
26,0.3681972789115647
27,0.3681972789115647
28,0.3681972789115647
29,0.3681972789115647
30,0.3681972789115647
31,0.3681972789115647
32,0.3681972789115647


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.38800001942685675
2,0.3868571605001177
3,0.3821428748113768
4,0.38485715857573916
5,0.41014287727219717
6,0.41185716539621353
7,0.4055714452905314
8,0.3775714428297111
9,0.32100001137171474
10,0.32500001548656393
11,0.31914287113717626
12,0.3264285906084946
13,0.3777143050517355
14,0.4157143032976559
15,0.4357143033828054
16,0.4282857318009649
17,0.4394285934312003
18,0.3902857282332012
19,0.38657144563538687
20,0.38057145157030653
21,0.3892857368503298
22,0.4015714483601706
23,0.41202382636921747
24,0.4135714460696493
25,0.4158571639231273
26,0.41500002039330347
27,0.41071430700165884
28,0.4097143071038382
29,0.41142859097038
30,0.413571443940912
31,0.40842859127691816
32,0.4214285835623741


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/average_true_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.38442859053611755
2,0.38742859555142267
3,0.382428588611739
4,0.3907143037234034
5,0.40828573278018404
6,0.40642858828817097
7,0.4074285849928856
8,0.3965714435492243
9,0.47071430512837004
10,0.47271430705274853
11,0.4865714524473463
12,0.47642859390803743
13,0.5208571723529271
14,0.5498571736471993
15,0.5667143144777843
16,0.5718571713992527
17,0.5827143171003887
18,0.5858571635825294
19,0.5784285962581635
20,0.5781428835221699
21,0.5840000276054654
22,0.581000030040741
23,0.5948571669203895
24,0.5928571713822228
25,0.5895714610815048
26,0.5867143145629338
27,0.5900000184774399
28,0.5888571675334658
29,0.5927143118211201
30,0.5978571730000632
31,0.597428600702967
32,0.6170000306197575


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/average_zero_shot.csv <==
layer,p
0,0.3681972585618496
1,0.40240477877003805
2,0.40426192272986683
3,0.3935952548469816
4,0.3967143009815897
5,0.39145239761897493
6,0.3871428796223232
7,0.3610000131385667
8,0.3603809704738004
9,0.379142878311021
10,0.3737381175160408
11,0.39585716277360916
12,0.4032857375485556
13,0.40764287752764566
14,0.4374285957642964
15,0.4387143062693732
16,0.44157145065920694
17,0.4491428807377815
18,0.46766670048236847
19,0.4652857407927513
20,0.45038097138915745
21,0.46495240713868824
22,0.46604764461517334
23,0.4746666880590575
24,0.465357169508934
25,0.4627143091389111
26,0.46452383590596064
27,0.4701428881713322
28,0.46571430351052967
29,0.46680954098701477
30,0.47333335131406784
31,0.4697143148098673
32,0.4817143071975027


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_baseline.csv <==
layer,p
0,0.07142857142857142
1,0.07142857142857142
2,0.07142857142857142
3,0.07142857142857142
4,0.07142857142857142
5,0.07142857142857142
6,0.07142857142857142
7,0.07142857142857142
8,0.07142857142857142
9,0.07142857142857142
10,0.07142857142857142
11,0.07142857142857142
12,0.07142857142857142
13,0.07142857142857142
14,0.07142857142857142
15,0.07142857142857142
16,0.07142857142857142
17,0.07142857142857142
18,0.07142857142857142
19,0.07142857142857142
20,0.07142857142857142
21,0.07142857142857142
22,0.07142857142857142
23,0.07142857142857142
24,0.07142857142857142
25,0.07142857142857142
26,0.07142857142857142
27,0.07142857142857142
28,0.07142857142857142
29,0.07142857142857142
30,0.07142857142857142
31,0.07142857142857142
32,0.07142857142857142


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_false_prefix.csv <==
layer,p
0,0.07142856
1,0.094000004
2,0.096
3,0.098000005
4,0.120000005
5,0.158
6,0.148
7,0.11800001
8,0.1
9,0.056
10,0.062000003
11,0.080000006
12,0.080000006
13,0.26000002
14,0.39200002
15,0.42200002
16,0.47200003
17,0.476
18,0.45200002
19,0.45600003
20,0.39000002
21,0.42000002
22,0.48200002
23,0.504
24,0.508
25,0.51000005
26,0.52000004
27,0.50200003
28,0.504
29,0.48600003
30,0.48200002
31,0.50200003
32,0.5


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_true_prefix.csv <==
layer,p
0,0.07142856
1,0.106000006
2,0.096
3,0.112
4,0.126
5,0.15
6,0.158
7,0.136
8,0.128
9,0.272
10,0.27
11,0.41200003
12,0.35000002
13,0.60400003
14,0.73
15,0.79200006
16,0.814
17,0.83400005
18,0.85
19,0.85200006
20,0.84800005
21,0.87200004
22,0.8880001
23,0.89800006
24,0.90400004
25,0.91
26,0.90000004
27,0.906
28,0.91200006
29,0.91200006
30,0.91400003
31,0.92
32,0.93200004


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/dbpedia_zero_shot.csv <==
layer,p
0,0.07142856
1,0.098000005
2,0.124000005
3,0.16000001
4,0.158
5,0.19600001
6,0.19000001
7,0.132
8,0.11000001
9,0.094000004
10,0.11400001
11,0.14
12,0.132
13,0.164
14,0.296
15,0.28
16,0.28
17,0.36400002
18,0.39600003
19,0.40600002
20,0.416
21,0.49
22,0.54200006
23,0.56200004
24,0.53800005
25,0.55200005
26,0.54800004
27,0.55200005
28,0.56
29,0.544
30,0.564
31,0.572
32,0.62200004


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_false_prefix.csv <==
layer,p
0,0.5
1,0.52400005
2,0.46400002
3,0.492
4,0.54
5,0.52400005
6,0.49600002
7,0.46
8,0.448
9,0.404
10,0.416
11,0.36800003
12,0.37600002
13,0.40800002
14,0.416
15,0.4
16,0.36400002
17,0.34800002
18,0.316
19,0.316
20,0.33200002
21,0.35200003
22,0.34
23,0.33600003
24,0.344
25,0.33200002
26,0.34800002
27,0.33600003
28,0.344
29,0.33600003
30,0.344
31,0.344
32,0.356


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_true_prefix.csv <==
layer,p
0,0.5
1,0.52000004
2,0.46800002
3,0.49600002
4,0.528
5,0.52400005
6,0.476
7,0.46400002
8,0.46800002
9,0.544
10,0.54
11,0.52400005
12,0.52000004
13,0.54800004
14,0.564
15,0.52400005
16,0.56
17,0.528
18,0.536
19,0.492
20,0.508
21,0.504
22,0.476
23,0.492
24,0.5
25,0.512
26,0.5
27,0.504
28,0.528
29,0.504
30,0.51600003
31,0.52000004
32,0.528


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/ethos_zero_shot.csv <==
layer,p
0,0.5
1,0.52000004
2,0.46800002
3,0.49600002
4,0.47200003
5,0.46400002
6,0.46800002
7,0.476
8,0.46400002
9,0.46800002
10,0.42800003
11,0.42800003
12,0.46800002
13,0.46
14,0.48800004
15,0.52000004
16,0.592
17,0.572
18,0.55600005
19,0.508
20,0.504
21,0.51600003
22,0.5
23,0.508
24,0.512
25,0.48000002
26,0.48400003
27,0.49600002
28,0.49600002
29,0.504
30,0.504
31,0.492
32,0.528


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.33333328
1,0.37800002
2,0.39200002
3,0.42800003
4,0.37600002
5,0.33400002
6,0.45600003
7,0.522
8,0.30600002
9,0.284
10,0.27800003
11,0.264
12,0.272
13,0.448
14,0.51000005
15,0.666
16,0.684
17,0.70400006
18,0.49600002
19,0.45000002
20,0.41000003
21,0.43
22,0.46800002
23,0.512
24,0.48600003
25,0.512
26,0.49600002
27,0.48200002
28,0.49600002
29,0.49800003
30,0.48200002
31,0.45000002
32,0.492


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_true_prefix.csv <==
layer,p
0,0.33333328
1,0.37600002
2,0.41000003
3,0.42400002
4,0.384
5,0.344
6,0.46800002
7,0.518
8,0.4
9,0.554
10,0.53400004
11,0.578
12,0.55200005
13,0.688
14,0.72200006
15,0.83000004
16,0.84800005
17,0.85
18,0.86200005
19,0.81600004
20,0.794
21,0.81200004
22,0.82400006
23,0.836
24,0.82000005
25,0.818
26,0.78800005
27,0.794
28,0.786
29,0.79200006
30,0.794
31,0.77400005
32,0.79


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/financial_phrasebank_zero_shot.csv <==
layer,p
0,0.33333328
1,0.356
2,0.316
3,0.342
4,0.33600003
5,0.254
6,0.23600002
7,0.256
8,0.21333335
9,0.32000002
10,0.3
11,0.30600002
12,0.284
13,0.31
14,0.31800002
15,0.42600003
16,0.46800002
17,0.47800002
18,0.53000003
19,0.528
20,0.43600002
21,0.476
22,0.48200002
23,0.492
24,0.476
25,0.49400002
26,0.532
27,0.544
28,0.554
29,0.582
30,0.60800004
31,0.61
32,0.624


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_false_prefix.csv <==
layer,p
0,0.5
1,0.48600003
2,0.518
3,0.55
4,0.518
5,0.53000003
6,0.50200003
7,0.546
8,0.582
9,0.462
10,0.46600002
11,0.43
12,0.45800003
13,0.446
14,0.44200003
15,0.43400002
16,0.42200002
17,0.446
18,0.446
19,0.45400003
20,0.48600003
21,0.49
22,0.49800003
23,0.50600004
24,0.49800003
25,0.51000005
26,0.50600004
27,0.49400002
28,0.47400004
29,0.47000003
30,0.47400004
31,0.45400003
32,0.446


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_true_prefix.csv <==
layer,p
0,0.5
1,0.47800002
2,0.518
3,0.546
4,0.546
5,0.526
6,0.49400002
7,0.55
8,0.578
9,0.514
10,0.526
11,0.55
12,0.546
13,0.53800005
14,0.55
15,0.546
16,0.51000005
17,0.526
18,0.50200003
19,0.518
20,0.50200003
21,0.49800003
22,0.50200003
23,0.526
24,0.518
25,0.51000005
26,0.50600004
27,0.514
28,0.50600004
29,0.51000005
30,0.50600004
31,0.49400002
32,0.51000005


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/medical_questions_pairs_zero_shot.csv <==
layer,p
0,0.5
1,0.53800005
2,0.522
3,0.53000003
4,0.546
5,0.50200003
6,0.47000003
7,0.526
8,0.56200004
9,0.54200006
10,0.526
11,0.546
12,0.554
13,0.50600004
14,0.48200002
15,0.518
16,0.51000005
17,0.53400004
18,0.53400004
19,0.56600004
20,0.53800005
21,0.53800005
22,0.53800005
23,0.55
24,0.53800005
25,0.53800005
26,0.54200006
27,0.54200006
28,0.53800005
29,0.53800005
30,0.54200006
31,0.54200006
32,0.54200006


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_false_prefix.csv <==
layer,p
0,0.5
1,0.50200003
2,0.48600003
3,0.47400004
4,0.50200003
5,0.55
6,0.558
7,0.53000003
8,0.522
9,0.50200003
10,0.48200002
11,0.48200002
12,0.462
13,0.45800003
14,0.45800003
15,0.45400003
16,0.43
17,0.43
18,0.47000003
19,0.47800002
20,0.46600002
21,0.47400004
22,0.49
23,0.49400002
24,0.48600003
25,0.49400002
26,0.50600004
27,0.50200003
28,0.49400002
29,0.49800003
30,0.514
31,0.514
32,0.47400004


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_true_prefix.csv <==
layer,p
0,0.5
1,0.514
2,0.50600004
3,0.49400002
4,0.50600004
5,0.56200004
6,0.546
7,0.53400004
8,0.526
9,0.50600004
10,0.48200002
11,0.48600003
12,0.48600003
13,0.47400004
14,0.45800003
15,0.46600002
16,0.47400004
17,0.47800002
18,0.48600003
19,0.49
20,0.48200002
21,0.49400002
22,0.49400002
23,0.514
24,0.50600004
25,0.49
26,0.50200003
27,0.514
28,0.50200003
29,0.514
30,0.518
31,0.514
32,0.48600003


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/mrpc_zero_shot.csv <==
layer,p
0,0.5
1,0.537
2,0.536
3,0.46100003
4,0.5
5,0.507
6,0.46400002
7,0.44000003
8,0.508
9,0.528
10,0.54800004
11,0.58400005
12,0.54800004
13,0.52400005
14,0.52000004
15,0.46400002
16,0.512
17,0.532
18,0.61200005
19,0.58400005
20,0.6
21,0.58400005
22,0.6
23,0.568
24,0.544
25,0.54800004
26,0.544
27,0.54
28,0.54800004
29,0.564
30,0.56
31,0.54800004
32,0.51600003


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_false_prefix.csv <==
layer,p
0,0.33333328
1,0.36400002
2,0.33
3,0.34800002
4,0.31
5,0.314
6,0.354
7,0.33600003
8,0.294
9,0.316
10,0.31800002
11,0.316
12,0.33400002
13,0.374
14,0.4
15,0.42800003
16,0.4
17,0.51000005
18,0.49800003
19,0.46400002
20,0.45200002
21,0.44400004
22,0.42400002
23,0.45400003
24,0.43
25,0.42800003
26,0.42200002
27,0.418
28,0.42400002
29,0.43800002
30,0.47000003
31,0.47800002
32,0.49400002


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_true_prefix.csv <==
layer,p
0,0.33333328
1,0.36800003
2,0.32000002
3,0.342
4,0.31
5,0.314
6,0.35200003
7,0.356
8,0.30400002
9,0.36200002
10,0.354
11,0.36200002
12,0.38000003
13,0.39400002
14,0.416
15,0.45000002
16,0.47200003
17,0.56600004
18,0.666
19,0.632
20,0.63000005
21,0.62600005
22,0.60200006
23,0.628
24,0.59400004
25,0.59000003
26,0.58000004
27,0.58000004
28,0.6
29,0.61
30,0.64400005
31,0.65400004
32,0.666


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/poem_sentiment_zero_shot.csv <==
layer,p
0,0.33333328
1,0.43400002
2,0.34333333
3,0.324
4,0.324
5,0.27400002
6,0.32000002
7,0.33
8,0.34800002
9,0.30600002
10,0.34733337
11,0.33800003
12,0.354
13,0.37600002
14,0.41200003
15,0.47000003
16,0.432
17,0.44000003
18,0.44866672
19,0.44200003
20,0.41733336
21,0.39333335
22,0.38000003
23,0.41200003
24,0.39200002
25,0.39400002
26,0.39400002
27,0.41000003
28,0.39000002
29,0.372
30,0.38933334
31,0.38000003
32,0.38000003


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/rte_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/rte_false_prefix.csv <==
layer,p
0,0.5
1,0.45200002
2,0.48400003
3,0.48000002
4,0.504
5,0.54800004
6,0.52400005
7,0.48400003
8,0.5
9,0.48000002
10,0.48800004
11,0.5
12,0.48000002
13,0.48400003
14,0.5
15,0.528
16,0.52000004
17,0.536
18,0.536
19,0.544
20,0.55600005
21,0.57600003
22,0.58400005
23,0.6
24,0.6
25,0.588
26,0.588
27,0.58000004
28,0.57600003
29,0.592
30,0.596
31,0.58400005
32,0.572


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/rte_true_prefix.csv <==
layer,p
0,0.5
1,0.44400004
2,0.48800004
3,0.49600002
4,0.52400005
5,0.55200005
6,0.52000004
7,0.5
8,0.51600003
9,0.512
10,0.508
11,0.504
12,0.476
13,0.52000004
14,0.54
15,0.54800004
16,0.52400005
17,0.532
18,0.528
19,0.532
20,0.536
21,0.544
22,0.536
23,0.55200005
24,0.55200005
25,0.55200005
26,0.54800004
27,0.54800004
28,0.536
29,0.55600005
30,0.55600005
31,0.55600005
32,0.55600005


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/rte_zero_shot.csv <==
layer,p
0,0.5
1,0.49
2,0.56100005
3,0.526
4,0.526
5,0.53000003
6,0.53800005
7,0.45000002
8,0.45400003
9,0.47800002
10,0.46600002
11,0.49
12,0.50600004
13,0.535
14,0.53000003
15,0.55
16,0.56600004
17,0.582
18,0.558
19,0.54200006
20,0.522
21,0.554
22,0.55
23,0.53400004
24,0.531
25,0.546
26,0.56600004
27,0.59400004
28,0.582
29,0.574
30,0.574
31,0.54200006
32,0.526


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/sick_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/sick_false_prefix.csv <==
layer,p
0,0.33333328
1,0.33200002
2,0.34600002
3,0.30800003
4,0.31
5,0.386
6,0.35200003
7,0.39000002
8,0.42600003
9,0.268
10,0.23600002
11,0.24800001
12,0.22200002
13,0.238
14,0.24800001
15,0.25800002
16,0.238
17,0.246
18,0.21800001
19,0.21200001
20,0.22000001
21,0.224
22,0.21800001
23,0.216
24,0.22000001
25,0.22200002
26,0.22200002
27,0.21200001
28,0.224
29,0.22800002
30,0.238
31,0.246
32,0.286


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/sick_true_prefix.csv <==
layer,p
0,0.33333328
1,0.33800003
2,0.36600003
3,0.28800002
4,0.32200003
5,0.374
6,0.33400002
7,0.372
8,0.402
9,0.48200002
10,0.47400004
11,0.48600003
12,0.44200003
13,0.41200003
14,0.45800003
15,0.48800004
16,0.512
17,0.526
18,0.45400003
19,0.45200002
20,0.47000003
21,0.45200002
22,0.42000002
23,0.42600003
24,0.42400002
25,0.44000003
26,0.46400002
27,0.448
28,0.44200003
29,0.46
30,0.492
31,0.50600004
32,0.59400004


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/sick_zero_shot.csv <==
layer,p
0,0.33333328
1,0.34
2,0.34
3,0.284
4,0.358
5,0.37600002
6,0.418
7,0.328
8,0.32000002
9,0.34800002
10,0.31
11,0.372
12,0.342
13,0.36
14,0.45800003
15,0.42600003
16,0.42800003
17,0.39400002
18,0.41400003
19,0.42800003
20,0.43800002
21,0.448
22,0.45800003
23,0.48200002
24,0.47200003
25,0.45400003
26,0.44200003
27,0.44000003
28,0.43600002
29,0.42800003
30,0.42400002
31,0.432
32,0.416


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_false_prefix.csv <==
layer,p
0,0.5
1,0.47000003
2,0.514
3,0.50600004
4,0.49
5,0.48200002
6,0.53800005
7,0.546
8,0.462
9,0.37
10,0.386
11,0.38200003
12,0.402
13,0.41000003
14,0.43
15,0.36200002
16,0.298
17,0.22200002
18,0.19000001
19,0.11800001
20,0.11000001
21,0.11400001
22,0.11400001
23,0.11400001
24,0.11000001
25,0.11400001
26,0.11000001
27,0.11400001
28,0.11400001
29,0.11000001
30,0.11400001
31,0.12200001
32,0.12200001


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_true_prefix.csv <==
layer,p
0,0.5
1,0.47800002
2,0.514
3,0.50600004
4,0.48200002
5,0.47800002
6,0.57000005
7,0.578
8,0.638
9,0.69000006
10,0.642
11,0.65800005
12,0.62600005
13,0.65000004
14,0.674
15,0.62600005
16,0.71800005
17,0.71400005
18,0.726
19,0.822
20,0.83800006
21,0.83800006
22,0.83400005
23,0.83000004
24,0.82600003
25,0.83000004
26,0.82600003
27,0.818
28,0.814
29,0.786
30,0.794
31,0.81000006
32,0.81000006


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_ab_zero_shot.csv <==
layer,p
0,0.5
1,0.46600002
2,0.46600002
3,0.446
4,0.446
5,0.42600003
6,0.46600002
7,0.48600003
8,0.462
9,0.50200003
10,0.48200002
11,0.44200003
12,0.43800002
13,0.402
14,0.43800002
15,0.43
16,0.42200002
17,0.45800003
18,0.42600003
19,0.44200003
20,0.46600002
21,0.45400003
22,0.41400003
23,0.42200002
24,0.45400003
25,0.462
26,0.45400003
27,0.45000002
28,0.402
29,0.37800002
30,0.37
31,0.36200002
32,0.40600002


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_false_prefix.csv <==
layer,p
0,0.5
1,0.56
2,0.52400005
3,0.51600003
4,0.54800004
5,0.568
6,0.596
7,0.51600003
8,0.46400002
9,0.284
10,0.312
11,0.32000002
12,0.41200003
13,0.572
14,0.70000005
15,0.82000005
16,0.776
17,0.78400004
18,0.416
19,0.40800002
20,0.40800002
21,0.42800003
22,0.43600002
23,0.448
24,0.46
25,0.46
26,0.46
27,0.46800002
28,0.476
29,0.476
30,0.476
31,0.45200002
32,0.48000002


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_true_prefix.csv <==
layer,p
0,0.5
1,0.54
2,0.52400005
3,0.52400005
4,0.55600005
5,0.568
6,0.58000004
7,0.528
8,0.492
9,0.568
10,0.624
11,0.632
12,0.648
13,0.772
14,0.82800007
15,0.88400006
16,0.87200004
17,0.8880001
18,0.93200004
19,0.93200004
20,0.924
21,0.924
22,0.924
23,0.924
24,0.92800003
25,0.92800003
26,0.924
27,0.92
28,0.91600007
29,0.92
30,0.92
31,0.91200006
32,0.91200006


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/sst2_zero_shot.csv <==
layer,p
0,0.5
1,0.56600004
2,0.54200006
3,0.50600004
4,0.59800005
5,0.61
6,0.586
7,0.518
8,0.50600004
9,0.53800005
10,0.53000003
11,0.526
12,0.56600004
13,0.59000003
14,0.638
15,0.638
16,0.582
17,0.57000005
18,0.63000005
19,0.634
20,0.578
21,0.63000005
22,0.62600005
23,0.642
24,0.61800003
25,0.61
26,0.614
27,0.62200004
28,0.614
29,0.61
30,0.61800003
31,0.62600005
32,0.638


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/trec_baseline.csv <==
layer,p
0,0.16666666666666666
1,0.16666666666666666
2,0.16666666666666666
3,0.16666666666666666
4,0.16666666666666666
5,0.16666666666666666
6,0.16666666666666666
7,0.16666666666666666
8,0.16666666666666666
9,0.16666666666666666
10,0.16666666666666666
11,0.16666666666666666
12,0.16666666666666666
13,0.16666666666666666
14,0.16666666666666666
15,0.16666666666666666
16,0.16666666666666666
17,0.16666666666666666
18,0.16666666666666666
19,0.16666666666666666
20,0.16666666666666666
21,0.16666666666666666
22,0.16666666666666666
23,0.16666666666666666
24,0.16666666666666666
25,0.16666666666666666
26,0.16666666666666666
27,0.16666666666666666
28,0.16666666666666666
29,0.16666666666666666
30,0.16666666666666666
31,0.16666666666666666
32,0.16666666666666666


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/trec_false_prefix.csv <==
layer,p
0,0.16666664
1,0.16600001
2,0.202
3,0.164
4,0.15
5,0.17400001
6,0.17
7,0.20600002
8,0.21000001
9,0.128
10,0.126
11,0.13000001
12,0.132
13,0.16000001
14,0.192
15,0.17600001
16,0.158
17,0.156
18,0.16600001
19,0.164
20,0.16000001
21,0.14600001
22,0.15400001
23,0.15233333
24,0.15400001
25,0.156
26,0.162
27,0.16000001
28,0.14600001
29,0.14600001
30,0.14400001
31,0.15400001
32,0.162


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/trec_true_prefix.csv <==
layer,p
0,0.16666664
1,0.162
2,0.18
3,0.17
4,0.16600001
5,0.164
6,0.17
7,0.2
8,0.252
9,0.48200002
10,0.54
11,0.43400002
12,0.39400002
13,0.388
14,0.40800002
15,0.386
16,0.42600003
17,0.418
18,0.418
19,0.40800002
20,0.42000002
21,0.44200003
22,0.42800003
23,0.46
24,0.43600002
25,0.42800003
26,0.43800002
27,0.43
28,0.432
29,0.446
30,0.43800002
31,0.45800003
32,0.49600002


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/trec_zero_shot.csv <==
layer,p
0,0.16666664
1,0.13000001
2,0.162
3,0.17
4,0.14600001
5,0.15
6,0.12200001
7,0.112
8,0.128
9,0.102000006
10,0.18900001
11,0.22600001
12,0.30400002
13,0.28800002
14,0.282
15,0.25
16,0.22600001
17,0.23
18,0.25066668
19,0.23400001
20,0.216
21,0.224
22,0.208
23,0.22200002
24,0.22800002
25,0.22000001
26,0.20400001
27,0.19800001
28,0.192
29,0.192
30,0.2
31,0.17400001
32,0.20600002


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_baseline.csv <==
layer,p
0,0.5
1,0.5
2,0.5
3,0.5
4,0.5
5,0.5
6,0.5
7,0.5
8,0.5
9,0.5
10,0.5
11,0.5
12,0.5
13,0.5
14,0.5
15,0.5
16,0.5
17,0.5
18,0.5
19,0.5
20,0.5
21,0.5
22,0.5
23,0.5
24,0.5
25,0.5
26,0.5
27,0.5
28,0.5
29,0.5
30,0.5
31,0.5
32,0.5


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_false_prefix.csv <==
layer,p
0,0.5
1,0.564
2,0.512
3,0.5
4,0.45600003
5,0.508
6,0.52400005
7,0.46
8,0.45200002
9,0.416
10,0.46400002
11,0.43600002
12,0.44000003
13,0.42800003
14,0.45200002
15,0.48400003
16,0.508
17,0.52000004
18,0.5
19,0.5
20,0.47200003
21,0.47200003
22,0.476
23,0.48000002
24,0.46400002
25,0.46
26,0.46400002
27,0.46
28,0.46800002
29,0.47200003
30,0.46
31,0.45200002
32,0.46400002


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_true_prefix.csv <==
layer,p
0,0.5
1,0.54
2,0.508
3,0.46800002
4,0.44400004
5,0.508
6,0.528
7,0.46800002
8,0.46
9,0.528
10,0.51600003
11,0.55200005
12,0.564
13,0.544
14,0.572
15,0.596
16,0.58000004
17,0.61600006
18,0.592
19,0.58400005
20,0.58400005
21,0.6
22,0.592
23,0.6
24,0.6
25,0.58000004
26,0.572
27,0.572
28,0.588
29,0.568
30,0.57600003
31,0.56
32,0.57600003


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_hate_zero_shot.csv <==
layer,p
0,0.5
1,0.54
2,0.48800004
3,0.46400002
4,0.43600002
5,0.476
6,0.46800002
7,0.476
8,0.43600002
9,0.476
10,0.41200003
11,0.48800004
12,0.47200003
13,0.45600003
14,0.46800002
15,0.44400004
16,0.432
17,0.44000003
18,0.448
19,0.45600003
20,0.45600003
21,0.42800003
22,0.40800002
23,0.43600002
24,0.42400002
25,0.416
26,0.416
27,0.41200003
28,0.404
29,0.404
30,0.41200003
31,0.42400002
32,0.44000003


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_false_prefix.csv <==
layer,p
0,0.33333328
1,0.372
2,0.388
3,0.312
4,0.294
5,0.33
6,0.316
7,0.30800003
8,0.286
9,0.284
10,0.298
11,0.29200003
12,0.30800003
13,0.28800002
14,0.296
15,0.27
16,0.272
17,0.268
18,0.24800001
19,0.24000001
20,0.23600002
21,0.23
22,0.23400001
23,0.22200002
24,0.24000001
25,0.238
26,0.24400002
27,0.24800001
28,0.24800001
29,0.25800002
30,0.264
31,0.252
32,0.23


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_true_prefix.csv <==
layer,p
0,0.33333328
1,0.36800003
2,0.39400002
3,0.32000002
4,0.298
5,0.324
6,0.298
7,0.30200002
8,0.31800002
9,0.42800003
10,0.42400002
11,0.418
12,0.42000002
13,0.43
14,0.42800003
15,0.386
16,0.388
17,0.36800003
18,0.372
19,0.35000002
20,0.36
21,0.356
22,0.36
23,0.35000002
24,0.36800003
25,0.36400002
26,0.36
27,0.36600003
28,0.36200002
29,0.36600003
30,0.36600003
31,0.36800003
32,0.39800003


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_atheism_zero_shot.csv <==
layer,p
0,0.33333328
1,0.3726667
2,0.43333334
3,0.35133335
4,0.22200002
5,0.21400002
6,0.27600002
7,0.24000001
8,0.252
9,0.36200002
10,0.298
11,0.27
12,0.26000002
13,0.324
14,0.33200002
15,0.27600002
16,0.30400002
17,0.286
18,0.29200003
19,0.286
20,0.266
21,0.282
22,0.27266666
23,0.2593333
24,0.26200002
25,0.27800003
26,0.27933335
27,0.30200002
28,0.264
29,0.28333333
30,0.28733334
31,0.30600002
32,0.33800003


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_false_prefix.csv <==
layer,p
0,0.33333328
1,0.36
2,0.36
3,0.39000002
4,0.41000003
5,0.39200002
6,0.35200003
7,0.34
8,0.31800002
9,0.328
10,0.32000002
11,0.32200003
12,0.30800003
13,0.312
14,0.324
15,0.326
16,0.344
17,0.34800002
18,0.356
19,0.34800002
20,0.36
21,0.35000002
22,0.35200003
23,0.344
24,0.35000002
25,0.342
26,0.342
27,0.34
28,0.35200003
29,0.34800002
30,0.33800003
31,0.34800002
32,0.356


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_true_prefix.csv <==
layer,p
0,0.33333328
1,0.358
2,0.33800003
3,0.39200002
4,0.416
5,0.37600002
6,0.33200002
7,0.33600003
8,0.32200003
9,0.39200002
10,0.37800002
11,0.386
12,0.404
13,0.41000003
14,0.41200003
15,0.42000002
16,0.42000002
17,0.42600003
18,0.44000003
19,0.448
20,0.416
21,0.42600003
22,0.42800003
23,0.43
24,0.43
25,0.42800003
26,0.432
27,0.43400002
28,0.42200002
29,0.42400002
30,0.42400002
31,0.416
32,0.42600003


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/tweet_eval_stance_feminist_zero_shot.csv <==
layer,p
0,0.33333328
1,0.354
2,0.344
3,0.39600003
4,0.4
5,0.38733333
6,0.34800002
7,0.31800002
8,0.324
9,0.33400002
10,0.35200003
11,0.326
12,0.33600003
13,0.33800003
14,0.37600002
15,0.39800003
16,0.38200003
17,0.36
18,0.36200002
19,0.35200003
20,0.37800002
21,0.38000003
22,0.38000003
23,0.37600002
24,0.38000003
25,0.36600003
26,0.372
27,0.36400002
28,0.37800002
29,0.37
30,0.36200002
31,0.34800002
32,0.34800002


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333
29,0.3333333333333333
30,0.3333333333333333
31,0.3333333333333333
32,0.3333333333333333


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_false_prefix.csv <==
layer,p
0,0.33333328
1,0.342
2,0.404
3,0.33
4,0.28
5,0.324
6,0.19800001
7,0.17400001
8,0.18800001
9,0.05
10,0.058000002
11,0.022000002
12,0.026
13,0.094000004
14,0.41000003
15,0.192
16,0.134
17,0.128
18,0.08800001
19,0.094000004
20,0.13000001
21,0.178
22,0.298
23,0.27600002
24,0.29200003
25,0.286
26,0.27800003
27,0.266
28,0.22800002
29,0.18
30,0.11800001
31,0.128
32,0.1


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_true_prefix.csv <==
layer,p
0,0.33333328
1,0.34800002
2,0.41400003
3,0.35000002
4,0.28
5,0.33800003
6,0.23400001
7,0.194
8,0.284
9,0.68600005
10,0.78000003
11,0.84200007
12,0.84800005
13,0.92800003
14,0.94600004
15,0.94600004
16,0.94600004
17,0.94600004
18,0.94600004
19,0.94600004
20,0.94600004
21,0.94600004
22,0.94600004
23,0.94600004
24,0.94600004
25,0.94600004
26,0.94600004
27,0.94600004
28,0.94600004
29,0.94600004
30,0.94600004
31,0.94600004
32,0.94600004


==> figures/layerwise/pythia_6p9B/permuted_incorrect_labels/cal_correct_over_incorrect/unnatural_zero_shot.csv <==
layer,p
0,0.33333328
1,0.3466667
2,0.45800003
3,0.264
4,0.272
5,0.268
6,0.26266667
7,0.158
8,0.106000006
9,0.096
10,0.18400002
11,0.17600001
12,0.19600001
13,0.26733333
14,0.4346667
15,0.6
16,0.694
17,0.6653334
18,0.80533344
19,0.8766667
20,0.94400007
21,0.94000006
22,0.95733345
23,0.95800006
24,0.95400006
25,0.9593334
26,0.95000005
27,0.94866675
28,0.9620001
29,0.9620001
30,0.832
31,0.864
32,0.92666674


==> figures/layerwise/pythia_6p9B/random_labels/cal_correct_over_incorrect/average_false_prefix.csv <==
layer,p
0,0.3681972585618496
1,0.3855714499950409
2,0.39157144938196453
3,0.391142876552684
4,0.3820000173790114
5,0.39528572665793554
6,0.39742859293307575
7,0.39957145122545107
8,0.375857161624091
9,0.36514287495187353
10,0.37571430632046293
11,0.3781428768166474
12,0.3767143003642559
13,0.43742859469992773
14,0.46800002668585095
15,0.4880000203847885
16,0.48842859800372807
17,0.4984285852738789
18,0.4900000233735357
19,0.47971429995128084
20,0.4682857372931072
21,0.47314287615673883
22,0.47700002789497375
23,0.48700002474444254
24,0.487285740673542
25,0.48714287898370195
26,0.4890000256044524
27,0.48871431180409025
28,0.48871430861098425
29,0.4868571651833398
30,0.48771429913384573
31,0.4878571650811604
32,0.5060000249317714


==> figures/main/financial_phrasebank_baseline.csv <==
layer,p
0,0.3333333333333333
1,0.3333333333333333
2,0.3333333333333333
3,0.3333333333333333
4,0.3333333333333333
5,0.3333333333333333
6,0.3333333333333333
7,0.3333333333333333
8,0.3333333333333333
9,0.3333333333333333
10,0.3333333333333333
11,0.3333333333333333
12,0.3333333333333333
13,0.3333333333333333
14,0.3333333333333333
15,0.3333333333333333
16,0.3333333333333333
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3333333333333333
24,0.3333333333333333
25,0.3333333333333333
26,0.3333333333333333
27,0.3333333333333333
28,0.3333333333333333


==> figures/main/financial_phrasebank_false_prefix.csv <==
layer,p
0,0.33333340287208557
1,0.37700000405311584
2,0.3853333592414856
3,0.3256666958332062
4,0.40666669607162476
5,0.3400000035762787
6,0.3473333418369293
7,0.390666663646698
8,0.33500000834465027
9,0.34833335876464844
10,0.5183333158493042
11,0.398333340883255
12,0.5753333568572998
13,0.5943334102630615
14,0.5590000152587891
15,0.518666684627533
16,0.6490000486373901
17,0.4893333613872528
18,0.4826667010784149
19,0.4300000071525574
20,0.36533334851264954
21,0.3706667125225067
22,0.367000013589859
23,0.34933334589004517
24,0.3356667160987854
25,0.3660000264644623
26,0.38200002908706665
27,0.3776666820049286
28,0.33000001311302185


==> figures/main/financial_phrasebank_true_prefix.csv <==
layer,p
0,0.33333340287208557
1,0.3700000047683716
2,0.38333335518836975
3,0.3303333520889282
4,0.40966668725013733
5,0.416666716337204
6,0.4323333203792572
7,0.4483333230018616
8,0.41100001335144043
9,0.4153333604335785
10,0.5623334050178528
11,0.4833333492279053
12,0.6600000262260437
13,0.7693333625793457
14,0.8333333730697632
15,0.8240000605583191
16,0.8506666421890259
17,0.8483333587646484
18,0.8516666889190674
19,0.8536666631698608
20,0.8653334379196167
21,0.859000027179718
22,0.8570000529289246
23,0.8506667017936707
24,0.8353333473205566
25,0.8366667032241821
26,0.8226666450500488
27,0.7926667332649231
28,0.7973333597183228


==> figures/main/financial_phrasebank_zero_shot.csv <==
layer,p
0,0.3333333730697632
1,0.4323333203792572
2,0.40933331847190857
3,0.3446666896343231
4,0.37166666984558105
5,0.38700002431869507
6,0.33133333921432495
7,0.35200002789497375
8,0.4130000174045563
9,0.3606666922569275
10,0.3960000276565552
11,0.4203333556652069
12,0.49533334374427795
13,0.3876667022705078
14,0.4960000216960907
15,0.4516667127609253
16,0.531000018119812
17,0.4726667106151581
18,0.5163334012031555
19,0.5656667351722717
20,0.5673333406448364
21,0.5803333520889282
22,0.5933334231376648
23,0.5706667304039001
24,0.57833331823349
25,0.5746666789054871
26,0.5723333954811096
27,0.5680000185966492
28,0.5330000519752502

